Intelligent Autonomous Intersection Management

Connected Autonomous Vehicles will make autonomous intersection management a reality replacing traditional traffic signal control. Autonomous intersection management requires time and speed adjustment of vehicles arriving at an intersection for collision-free passing through the intersection. Due to its computational complexity, this problem has been studied only when vehicle arrival times towards the vicinity of the intersection are known beforehand, which limits the applicability of these solutions for real-time deployment. To solve the real-time autonomous traffic intersection management problem, we propose a reinforcement learning (RL) based multiagent architecture and a novel RL algorithm coined multi-discount Q-learning. In multi-discount Q-learning, we introduce a simple yet effective way to solve a Markov Decision Process by preserving both short-term and long-term goals, which is crucial for collision-free speed control. Our empirical results show that our RL-based multiagent solution can achieve near-optimal performance efficiently when minimizing the travel time through an intersection.

==> figures/lp_comparison.csv <==
,index,DQN,Gurobi,diff
0,21,90.5011215379834,91.4004979491234,0.899376411139954
1,22,91.8943412572146,90.2353625667095,1.65897869050504
2,23,94.7922393351793,90.8541117718816,3.93812756329775
3,24,96.8989674523473,91.5627452090383,5.33622224330902
4,25,97.4637198790908,92.1392633515596,5.32445652753115
5,26,97.7401572012901,92.5576659423113,5.18249125897884
6,27,97.6025233048201,92.879952891767,4.72257041305305
7,28,100.904485009015,93.2021243080497,7.70236070096493
8,29,97.8503840010241,93.5241803631186,4.32620363790542
9,30,93.6739350730181,93.8456376743317,0.171702601313598
10,31,92.4693326127529,94.167945574522,1.69861296176911
11,32,91.9984189635515,90.7188548478484,1.2795641157031
12,33,92.6876006129384,84.7370836371183,7.95051697582007


==> figures/multi-discount_episode_reward.csv <==
Wall time,Step,Value
1607582936.062932,946,-130.7725830078125
1607582948.056914,1611,-102.9107666015625
1607582950.921214,1969,-138.208251953125
1607582953.131852,2169,-172.5332489013672
1607582955.506247,2435,-419.1379089355469
1607582964.82466,3385,-97.94153594970703
1607582981.492465,5118,-425.11981201171875
1607582987.085103,5659,-173.51309204101562
1607582990.053851,6004,-125.21906280517578
1607582992.592224,6242,-117.00757598876953
1607582992.99793,6289,-438.549560546875
1607582995.299522,6564,-122.13955688476562
1607583003.317954,7424,-122.80545043945312
1607583004.450446,7569,-132.22015380859375
1607583006.543558,7769,-175.2317657470703
1607583008.086934,7884,-110.30089569091797
1607583018.794323,9010,-450.3123779296875
1607583023.893697,9510,-124.81047821044922
1607583029.188123,10010,-163.0483856201172
1607583030.10668,10120,-78.3182601928711
1607583031.784156,10280,-145.78070068359375
1607583032.34734,10321,-431.17071533203125
1607583036.139528,10737,-433.3269348144531
1607583047.400347,11813,-114.21730041503906
1607583048.028963,11880,-454.02783203125
1607583055.846289,12725,-125.58451843261719
1607583062.967392,13505,-106.03549194335938
1607583065.458453,13751,-462.9029235839844
1607583066.793012,13921,-128.92393493652344
1607583077.418989,14945,-113.63389587402344
1607583084.342762,15590,-155.46910095214844
1607583094.389798,16662,-173.99542236328125
1607583097.923973,17034,-142.23138427734375
1607583099.271779,17179,-131.9608612060547
1607583109.442066,18280,-148.5124969482422
1607583111.248903,18525,-119.29197692871094
1607583111.482463,18563,-432.4608459472656
1607583112.977172,18738,-138.3682861328125
1607583119.872102,19587,-422.9820556640625
1607583124.708172,20121,-102.25009155273438
1607583128.125111,20461,-127.74903869628906
1607583129.745045,20681,-188.0324249267578
1607583135.12069,21271,-166.27354431152344
1607583139.176145,21696,-426.7762451171875
1607583140.605687,21881,-152.0097198486328
1607583143.96389,22236,-113.94119262695312
1607583147.779639,22641,-426.51275634765625
1607583148.244422,22687,-435.7741394042969
1607583150.021186,22912,-98.40807342529297
1607583152.809468,23206,-93.31417083740234
1607583155.181662,23511,-114.27217102050781
1607583156.844188,23656,-131.06224060058594
1607583159.192336,23895,-429.3375244140625
1607583162.058719,24205,-96.82364654541016
1607583163.150032,24345,-127.3958969116211
1607583174.003741,25616,-154.07199096679688
1607583181.426514,26504,-85.5349349975586
1607583183.166045,26704,-153.27789306640625
1607583184.379009,26844,-122.88140869140625
1607583189.904075,27451,-493.2641906738281
1607583201.298731,28735,-456.6675720214844
1607583201.642667,28759,-418.207763671875
1607583203.970243,29034,-96.47379302978516
1607583210.020912,29714,-99.37283325195312
1607583215.841894,30319,-147.63201904296875
1607583217.068448,30484,-138.8318328857422
1607583218.306962,30584,-90.39221954345703
1607583222.95012,31080,-465.2789306640625
1607583237.441686,32752,-154.7689971923828
1607583246.192719,33661,-50.53693389892578
1607583250.802288,34146,-136.5714111328125
1607583253.042451,34401,-164.5244140625
1607583254.367964,34561,-492.29071044921875
1607583257.171337,34840,-161.590087890625
1607583263.167867,35505,-145.2066192626953
1607583267.41673,35970,-130.88671875
1607583270.729087,36325,-156.6480255126953
1607583276.773988,36970,-133.3197021484375
1607583296.853909,39135,-170.63319396972656
1607583304.128865,39986,-483.44891357421875
1607583305.911614,40156,-150.85475158691406
1607583313.21587,40921,-141.4718780517578
1607583314.363036,41036,-112.69983673095703
1607583320.320001,41621,-127.50495147705078
1607583322.092207,41836,-178.2889404296875
1607583324.697309,42111,-122.96318054199219
1607583329.309256,42631,-160.87208557128906
1607583334.973672,43318,-117.05155181884766
1607583336.539393,43523,-182.91294860839844
1607583338.710288,43668,-137.21408081054688
1607583345.315362,44498,-190.05868530273438
1607583346.802388,44648,-132.71035766601562
1607583348.061098,44793,-132.08840942382812
1607583351.97532,45238,-157.7658233642578
1607583362.653731,46578,-145.21096801757812
1607583365.418225,46873,-141.2644805908203
1607583374.999722,47918,-132.73696899414062
1607583393.054044,49963,-141.62469482421875
1607583397.158033,50333,-93.31212615966797
1607583402.663805,50968,-127.42623901367188
1607583408.122607,51580,-112.76631927490234
1607583410.704732,51915,-164.70611572265625
1607583414.686338,52400,-106.37808990478516
1607583416.057253,52565,-113.06351470947266
1607583417.620083,52738,-516.1953125
1607583420.410891,53088,-172.6544647216797
1607583426.656707,53856,-172.21261596679688
1607583432.784323,54541,-158.2476348876953
1607583434.793827,54751,-165.2438201904297
1607583459.036805,57476,-129.56686401367188
1607583470.550454,58786,-128.84170532226562
1607583478.026896,59731,-107.56500244140625
1607583479.798004,59941,-197.1399688720703
1607583485.27443,60361,-171.06243896484375
1607583494.19958,61356,-198.68080139160156
1607583505.547968,62636,-115.66812133789062
1607583508.896363,63051,-204.81788635253906
1607583510.448132,63211,-152.93106079101562
1607583514.681986,63686,-105.10562896728516
1607583523.275755,64596,-109.47640228271484
1607583534.911961,65956,-129.4266815185547
1607583535.981804,66101,-138.05274963378906
1607583539.617345,66541,-111.51861572265625
1607583541.345802,66716,-135.65444946289062
1607583553.752364,68121,-129.97845458984375
1607583555.841508,68311,-127.99589538574219
1607583569.809271,69786,-107.08946228027344
1607583574.394483,70236,-108.73902893066406
1607583576.21489,70426,-110.44171142578125
1607583579.576286,70751,-126.04339599609375
1607583581.88225,71026,-128.35850524902344
1607583600.395782,73151,-103.36021423339844
1607583605.776502,73786,-100.21732330322266
1607583609.497023,74146,-107.0665283203125
1607583613.380271,74601,-135.30404663085938
1607583615.693084,74851,-104.35974884033203
1607583623.232892,75661,-138.0949249267578
1607583624.509549,75786,-121.22686767578125
1607583633.696492,76801,-165.98849487304688
1607583636.549986,77141,-159.83883666992188
1607583638.127073,77241,-101.48210144042969
1607583641.015422,77611,-115.75823211669922
1607583643.129364,77811,-132.00473022460938
1607583646.88443,78246,-108.10123443603516
1607583649.259086,78541,-101.16608428955078
1607583654.737396,79206,-99.46070861816406
1607583655.934894,79321,-98.41863250732422
1607583668.882346,80711,-109.43341827392578
1607583671.199115,80971,-100.19966888427734
1607583678.447048,81701,-150.44451904296875
1607583680.105429,81911,-184.15370178222656
1607583680.981938,82011,-94.95542907714844
1607583686.450664,82576,-135.55514526367188
1607583693.025121,83341,-143.33778381347656
1607583693.837899,83441,-87.17923736572266
1607583698.865874,83926,-165.1453399658203
1607583702.160566,84281,-161.905029296875
1607583704.197641,84531,-103.66552734375
1607583705.666345,84666,-107.05354309082031
1607583707.096235,84826,-113.54837799072266
1607583707.877803,84926,-95.88479614257812
1607583709.952625,85156,-83.52899932861328
1607583711.540409,85336,-154.29254150390625
1607583718.515218,86136,-115.09973907470703
1607583719.776656,86256,-115.28629302978516
1607583730.863212,87451,-101.08379364013672
1607583733.905769,87761,-95.73450469970703
1607583742.846021,88716,-186.5244598388672
1607583745.414368,88991,-111.04182434082031
1607583751.999854,89722,-100.66075897216797
1607583760.018979,90397,-133.90786743164062
1607583762.790288,90727,-121.39192962646484
1607583780.631488,92782,-111.87889862060547
1607583790.27874,93857,-180.9652099609375
1607583792.261439,94077,-182.51422119140625
1607583794.674496,94322,-87.69476318359375
1607583796.003994,94482,-127.73274993896484
1607583797.174193,94592,-89.71949768066406
1607583798.942262,94757,-145.3722686767578
1607583801.25334,95037,-111.83145904541016
1607583805.789299,95507,-119.9705581665039
1607583811.587182,96147,-125.46539306640625
1607583813.121763,96312,-115.17626190185547
1607583818.913911,96892,-168.3418731689453
1607583823.015354,97337,-137.9111328125
1607583828.527346,97957,-171.64988708496094
1607583831.833276,98327,-97.03900146484375
1607583833.044737,98482,-135.12368774414062
1607583835.577107,98767,-117.00432586669922
1607583836.980788,98942,-163.9632568359375
1607583840.154361,99297,-126.15972137451172
1607583841.661816,99497,-140.09063720703125
1607583843.108933,99687,-163.4890899658203
1607583849.303814,100102,-102.13548278808594
1607583851.603673,100312,-126.19683074951172
1607583852.677812,100437,-107.9714584350586
1607583855.146117,100717,-123.25043487548828
1607583859.257715,101107,-164.88929748535156
1607583860.937749,101297,-178.3139190673828
1607583872.717807,102552,-156.18211364746094
1607583879.078026,103127,-152.0618896484375
1607583884.972164,103737,-163.96578979492188
1607583889.512029,104212,-178.65444946289062
1607583892.332384,104562,-152.59292602539062
1607583895.240165,104862,-93.57789611816406
1607583901.029905,105502,-128.12322998046875
1607583908.853787,106262,-123.07721710205078
1607583913.239626,106696,-100.67852783203125
1607583914.502871,106831,-124.94590759277344
1607583915.326158,106931,-100.56804656982422
1607583917.140012,107146,-186.5286102294922
1607583927.91068,108200,-172.07241821289062
1607583935.815939,109050,-105.36090087890625
1607583939.438666,109335,-124.561767578125
1607583940.360606,109450,-102.89978790283203
1607583947.577518,110015,-140.8796844482422
1607583951.370745,110395,-121.097412109375
1607583953.026599,110605,-173.35226440429688
1607583958.099791,111130,-120.74288177490234
1607583959.686582,111330,-132.36264038085938
1607583961.473872,111520,-159.5618133544922
1607583965.375128,111875,-117.39743041992188
1607583969.595359,112187,-94.35445404052734
1607583980.868644,113204,-114.62991333007812
1607583985.468058,113714,-134.00924682617188
1607583986.310323,113819,-97.5330810546875
1607583990.406241,114291,-93.89725494384766
1607583991.844644,114476,-124.8288345336914
1607583994.162964,114691,-171.33485412597656
1607583996.708236,115020,-27.697925567626953
1607583998.707315,115160,-98.88858032226562
1607584006.94291,116130,-179.48153686523438
1607584012.919653,116825,-119.50763702392578
1607584013.777721,116955,-94.83177947998047
1607584016.500952,117260,-125.45929718017578
1607584019.088942,117628,-185.82000732421875
1607584021.929532,117978,-130.9998016357422
1607584022.892105,118113,-114.04235076904297
1607584024.6313,118278,-129.5569305419922
1607584025.816485,118448,-142.55709838867188
1607584027.445864,118648,-160.3610076904297
1607584031.057963,118993,-96.92520904541016
1607584033.578308,119273,-84.5507583618164
1607584035.829142,119543,-144.8043212890625
1607584041.846348,120023,-132.02552795410156
1607584044.618263,120313,-153.59249877929688
1607584045.864935,120458,-103.34387969970703
1607584047.456323,120658,-178.54388427734375
1607584055.404275,121537,-128.64889526367188
1607584056.94003,121704,-109.51097869873047
1607584059.522808,121989,-117.32040405273438
1607584063.125827,122389,-144.95315551757812
1607584067.909326,122949,-135.70120239257812
1607584072.524324,123489,-122.03355407714844
1607584076.261323,123939,-100.43260955810547
1607584077.920479,124115,-118.22906494140625
1607584079.664039,124345,-113.88610076904297
1607584082.050063,124625,-109.25824737548828
1607584084.602176,124965,-130.5730743408203
1607584092.992654,125875,-145.3926544189453
1607584097.861363,126427,-152.3621826171875
1607584099.941847,126652,-108.72087097167969
1607584120.673445,128982,-121.90998077392578
1607584126.168905,129647,-182.3475341796875
1607584131.268294,130007,-113.22478485107422
1607584132.755614,130202,-166.8514404296875
1607584138.646547,130921,-135.60302734375
1607584141.23592,131201,-106.96953582763672
1607584146.431538,131840,-88.87625122070312
1607584149.001201,132070,-106.18501281738281
1607584151.025358,132325,-82.45075225830078
1607584156.27284,132930,-181.88827514648438
1607584160.019213,133340,-167.95498657226562
1607584161.813825,133560,-193.7924346923828
1607584164.677495,133845,-154.31539916992188
1607584170.095216,134475,-93.48098754882812
1607584176.047174,135135,-131.49234008789062
1607584185.042935,136095,-123.39299774169922
1607584187.102237,136300,-160.48297119140625
1607584188.689277,136495,-184.7259063720703
1607584189.537195,136600,-102.9416732788086
1607584192.418123,136940,-98.95697021484375
1607584196.43762,137411,-131.090576171875
1607584197.620204,137591,-137.09559631347656
1607584198.831909,137706,-110.78691864013672
1607584202.531903,138171,-92.83928680419922
1607584203.837928,138300,-81.97947692871094
1607584205.283673,138515,-128.84976196289062
1607584206.592013,138670,-129.5548553466797
1607584217.257545,139800,-148.88539123535156
1607584218.536456,139965,-138.28701782226562
1607584224.883117,140420,-130.94985961914062
1607584235.320085,141605,-125.61180877685547
1607584240.674,142145,-155.48960876464844
1607584254.517597,143584,-91.8740234375
1607584256.167761,143714,-99.99373626708984
1607584258.484258,144009,-115.52638244628906
1607584259.755085,144124,-110.17491149902344
1607584261.282188,144274,-121.92935180664062
1607584265.209765,144689,-100.3347396850586
1607584266.50762,144842,-94.6926498413086
1607584270.762325,145207,-148.4546661376953
1607584273.882056,145567,-154.92164611816406
1607584282.170333,146352,-146.4092559814453
1607584283.90676,146537,-147.57455444335938
1607584289.720652,147107,-106.25933074951172
1607584291.307225,147232,-120.54792785644531
1607584292.91213,147437,-178.0720977783203
1607584294.225752,147612,-164.3699951171875
1607584301.073204,148222,-170.83395385742188
1607584302.667725,148362,-101.09215545654297
1607584303.861407,148487,-120.6938247680664
1607584308.528338,148952,-178.8422393798828
1607584309.796674,149112,-132.50445556640625
1607584322.88875,150250,-80.47181701660156
1607584328.674587,150755,-116.1551284790039
1607584333.175121,151190,-182.9966278076172
1607584336.500725,151515,-136.6231689453125
1607584338.968176,151715,-186.81385803222656
1607584344.107392,152215,-148.30906677246094
1607584350.430773,152840,-119.44023895263672
1607584351.336915,152945,-95.95085906982422
1607584353.879487,153150,-124.74671173095703
1607584359.531177,153650,-91.5558090209961
1607584372.875974,154995,-153.6912384033203
1607584376.098055,155330,-115.02985382080078
1607584380.999175,155921,-136.90594482421875
1607584382.082645,156071,-134.48464965820312
1607584385.859871,156516,-114.69444274902344
1607584389.446564,156866,-153.03793334960938
1607584392.252504,157186,-124.79059600830078
1607584400.146182,158116,-122.64844512939453
1607584409.907206,159186,-137.8125
1607584411.177546,159296,-91.80772399902344
1607584414.655229,159729,-101.65653991699219
1607584419.443609,160034,-133.56719970703125
1607584427.526022,160949,-125.33724975585938
1607584429.472206,161129,-112.97015380859375
1607584431.858662,161454,-123.15582275390625
1607584434.682187,161764,-116.8312759399414
1607584439.748816,162399,-151.6596221923828
1607584445.3087,163044,-100.22442626953125
1607584448.287249,163334,-124.26372528076172
1607584455.515283,164114,-116.10479736328125
1607584456.764961,164234,-119.70573425292969
1607584457.981216,164391,-103.0440902709961
1607584468.130914,165556,-116.36100006103516
1607584469.363136,165666,-93.29808044433594
1607584479.438971,166745,-89.82703399658203
1607584484.921127,167363,-94.44530487060547
1607584486.380662,167558,-129.9546661376953
1607584487.546685,167673,-112.48947143554688
1607584499.092574,169095,-97.23925018310547
1607584501.712753,169370,-115.92108917236328
1607584504.76809,169745,-105.37103271484375
1607584516.81014,170775,-154.7352752685547
1607584518.206102,170940,-147.81439208984375
1607584524.044145,171555,-66.80908203125
1607584528.859333,172075,-134.46568298339844
1607584529.949156,172205,-94.30750274658203
1607584530.919266,172335,-117.61559295654297
1607584550.309209,174507,-123.3536148071289
1607584554.011027,174942,-125.44415283203125
1607584559.133581,175562,-160.6009979248047
1607584561.322564,175767,-136.82008361816406
1607584562.414635,175927,-133.08380126953125
1607584566.955644,176467,-131.62522888183594
1607584568.396447,176582,-96.97998046875
1607584570.551869,176782,-140.22543334960938
1607584593.92234,179372,-114.8726577758789
1607584595.792302,179607,-90.39136505126953
1607584597.527116,179762,-125.27216339111328
1607584602.712056,180092,-98.45854187011719
1607584604.511728,180267,-147.48886108398438
1607584612.946769,181237,-107.42282104492188
1607584614.299866,181417,-157.70199584960938
1607584617.186915,181732,-95.79608154296875
1607584619.918679,182062,-122.29475402832031
1607584622.418523,182372,-142.13623046875
1607584625.125497,182661,-74.6277084350586
1607584628.648249,183041,-89.35299682617188
1607584630.926366,183266,-88.9810791015625
1607584633.599177,183571,-148.55618286132812
1607584636.269545,183848,-89.77684020996094
1607584639.751462,184193,-160.60511779785156
1607584642.67598,184548,-156.733642578125
1607584658.064797,186170,-86.04364013671875
1607584664.614672,186870,-124.28889465332031
1607584670.57818,187570,-121.55089569091797
1607584671.814854,187695,-117.76014709472656
1607584672.882106,187800,-104.47251892089844
1607584676.16028,188195,-164.762451171875
1607584679.384403,188587,-81.96949005126953
1607584684.02498,189132,-135.30392456054688
1607584687.05434,189452,-97.14030456542969
1607584691.280085,189832,-111.92445373535156
1607584701.286349,190647,-99.16851806640625
1607584703.749532,190912,-104.89273071289062
1607584706.987475,191252,-152.10736083984375
1607584708.128115,191387,-96.58753967285156
1607584712.610426,191877,-112.4610366821289
1607584713.41872,191982,-92.20616149902344
1607584715.139826,192121,-83.72676849365234
1607584719.017235,192511,-132.22901916503906
1607584731.521328,193918,-131.9307861328125
1607584739.02277,194693,-122.3839111328125
1607584741.627834,195048,-130.27255249023438
1607584749.934609,195903,-132.94833374023438
1607584754.527025,196423,-82.05530548095703
1607584755.612502,196563,-126.53402709960938
1607584757.531938,196733,-149.79977416992188
1607584758.916888,196895,-92.51921081542969
1607584768.34799,197915,-108.63874053955078
1607584771.845067,198285,-103.61383056640625
1607584784.214428,199535,-108.6048583984375
1607584786.693465,199775,-117.72012329101562
1607584792.738218,200210,-105.01226043701172
1607584794.144781,200345,-95.64802551269531
1607584798.277214,200875,-173.5279541015625
1607584805.347632,201710,-120.28227233886719
1607584807.020767,201950,-92.71837615966797
1607584811.611071,202399,-83.3513412475586
1607584815.405418,202804,-110.2001953125
1607584817.18557,203019,-131.86276245117188
1607584819.572346,203232,-68.68609619140625
1607584820.996484,203407,-150.07228088378906
1607584823.095652,203602,-176.3881378173828
1607584832.418862,204602,-196.6153564453125
1607584842.113857,205627,-120.17778015136719
1607584851.867036,206712,-141.04888916015625
1607584858.970374,207605,-112.65336608886719
1607584864.073234,208200,-100.08941650390625
1607584870.119138,208820,-105.31953430175781
1607584880.435696,209947,-107.92220306396484
1607584885.524762,210207,-118.20197296142578
1607584889.105384,210607,-153.60140991210938
1607584892.566001,211002,-147.8038787841797
1607584894.68633,211222,-145.6840057373047
1607584899.233815,211652,-129.57052612304688
1607584900.374182,211797,-126.74337768554688
1607584903.598994,212117,-144.35850524902344
1607584905.009425,212287,-104.58369445800781
1607584909.666807,212802,-146.58706665039062
1607584931.962949,215317,-98.85822296142578
1607584933.46337,215517,-137.615478515625
1607584935.683116,215727,-181.99118041992188
1607584943.975597,216642,-190.40843200683594
1607584948.046642,217077,-85.29859161376953
1607584953.512795,217672,-164.42031860351562
1607584955.545135,217887,-199.401611328125
1607584956.555675,218007,-99.67436981201172
1607584963.007863,218672,-129.96849060058594
1607584964.572872,218812,-125.02206420898438
1607584965.822076,218967,-125.82415771484375
1607584968.764964,219287,-125.1577377319336
1607584970.626223,219522,-93.9026870727539
1607584973.314223,219807,-85.53785705566406
1607584978.061532,220062,-103.64708709716797
1607584990.535506,221372,-125.83761596679688
1607584997.711441,222117,-110.279296875
1607584998.776543,222242,-101.6041259765625
1607585010.466886,223517,-93.2114028930664
1607585012.372013,223682,-121.52144622802734
1607585027.74948,225344,-99.19351959228516
1607585038.939961,226669,-131.76492309570312
1607585040.265082,226804,-91.83248901367188
1607585044.065247,227249,-120.14251708984375
1607585047.49301,227679,-187.3712921142578
1607585049.460357,227839,-146.239990234375
1607585061.552006,229169,-161.98745727539062
1607585063.702867,229379,-185.2340545654297
1607585064.987499,229534,-104.82144165039062
1607585066.329143,229694,-151.7369384765625
1607585074.706648,230239,-158.98875427246094
1607585077.538307,230539,-133.50848388671875
1607585079.836677,230729,-128.7222137451172
1607585081.498456,230919,-153.58486938476562
1607585091.36548,232004,-91.64397430419922
1607585097.719201,232674,-87.04316711425781
1607585099.073727,232824,-115.19779968261719
1607585103.172648,233197,-108.4820785522461
1607585113.236267,234127,-96.77859497070312
1607585116.644358,234457,-111.26073455810547
1607585134.828638,236122,-144.70814514160156
1607585145.048585,237027,-142.0980987548828
1607585147.406575,237220,-119.4239730834961
1607585150.370178,237525,-153.1278076171875
1607585151.596916,237655,-121.25350952148438
1607585160.827489,238655,-132.03485107421875
1607585171.925212,239740,-89.36529541015625
1607585174.140489,239960,-162.48333740234375
1607585191.683569,241403,-106.2938003540039
1607585199.870949,242108,-140.34793090820312
1607585202.474089,242423,-127.03701782226562
1607585209.370519,243085,-85.36980438232422
1607585224.034863,244645,-96.1671142578125
1607585227.639551,245031,-155.29380798339844
1607585233.52844,245546,-180.02757263183594
1607585236.774453,245846,-125.20307922363281
1607585237.735696,245946,-90.07428741455078
1607585246.069049,246776,-124.06011962890625
1607585250.892898,247240,-137.19638061523438
1607585256.962866,247920,-115.4986801147461
1607585259.54382,248160,-95.49671173095703
1607585264.472695,248685,-87.14900207519531
1607585267.178769,248965,-130.720703125
1607585268.234337,249085,-111.04063415527344
1607585269.378753,249200,-97.70344543457031
1607585276.112915,249915,-102.30430603027344
1607585287.713702,250810,-112.41192626953125
1607585292.31756,251163,-86.22386932373047
1607585295.946211,251533,-159.7169647216797
1607585300.442362,251998,-128.809814453125
1607585305.929985,252583,-142.4598388671875
1607585311.224674,253173,-97.93103790283203
1607585321.001411,254189,-97.78437805175781
1607585321.784933,254299,-105.19840240478516
1607585322.84707,254439,-103.05831909179688
1607585332.660475,255524,-131.29580688476562
1607585335.22546,255799,-90.08202362060547
1607585337.3801,256084,-90.33867645263672
1607585340.795563,256504,-142.15545654296875
1607585341.679083,256614,-97.74504852294922
1607585349.947808,257512,-117.56166076660156
1607585351.04469,257642,-118.04814147949219
1607585362.070826,258877,-104.11231231689453
1607585365.973433,259341,-88.31472778320312
1607585366.692509,259446,-104.32259368896484
1607585367.954231,259617,-102.4213638305664
1607585369.545921,259777,-119.05286407470703
1607585376.031017,260152,-138.68324279785156
1607585380.228928,260592,-99.3123779296875
1607585388.824738,261577,-139.26089477539062
1607585389.841968,261702,-111.57122039794922
1607585395.348769,262393,-101.6669692993164
1607585398.423546,262673,-118.2890396118164
1607585399.408657,262788,-94.97128295898438
1607585400.993834,262963,-150.81883239746094
1607585416.258768,264464,-154.43008422851562
1607585423.277546,265195,-81.30254364013672
1607585425.503679,265490,-107.80133056640625
1607585426.501126,265595,-95.4169692993164
1607585430.343096,265980,-134.65109252929688
1607585436.734827,266640,-107.8607177734375
1607585438.73439,266800,-150.19677734375
1607585440.997377,267094,-119.270263671875
1607585443.127095,267284,-152.53671264648438
1607585444.569461,267464,-159.97947692871094
1607585448.737009,267896,-83.57733154296875
1607585451.884695,268236,-141.9188690185547
1607585454.546345,268556,-167.38467407226562
1607585466.804717,269878,-170.9587860107422
1607585475.057679,270352,-89.1184310913086
1607585491.329495,271947,-107.03126525878906
1607585501.632785,272925,-152.10409545898438
1607585503.831768,273120,-169.96444702148438
1607585510.492419,273950,-79.48729705810547
1607585511.338141,274055,-95.45055389404297
1607585513.082121,274220,-115.92986297607422
1607585514.969687,274495,-113.62619018554688
1607585524.034502,275585,-110.35092163085938
1607585532.202615,276430,-102.92352294921875
1607585534.118091,276640,-179.83486938476562
1607585545.206475,277875,-142.87295532226562
1607585546.114604,277995,-101.8393783569336
1607585550.223357,278480,-107.09041595458984
1607585554.398512,278954,-147.27813720703125
1607585560.347283,279639,-148.90313720703125
1607585563.293123,279949,-104.96710205078125
1607585572.842839,280684,-193.48001098632812
1607585582.338534,281789,-187.1042938232422
1607585587.567075,282408,-119.31526184082031
1607585589.684678,282573,-130.9650421142578
1607585593.877374,283058,-99.19235229492188
1607585601.573307,283892,-111.47624206542969
1607585606.616756,284472,-99.38341522216797
1607585609.878236,284817,-113.30755615234375
1607585611.522845,285037,-93.72439575195312
1607585613.560987,285227,-151.80738830566406
1607585614.344973,285332,-82.76156616210938
1607585625.491998,286563,-122.06598663330078
1607585628.412627,286878,-167.89321899414062
1607585629.540247,287043,-120.81836700439453
1607585638.173945,288033,-127.02116394042969
1607585640.141924,288203,-144.13372802734375
1607585641.505514,288342,-90.22589874267578
1607585644.624626,288687,-131.48532104492188
1607585647.506949,288992,-160.92489624023438
1607585670.065523,290860,-96.5425033569336
1607585683.086682,292283,-35.05439758300781
1607585689.377922,292968,-104.53701782226562
1607585695.867476,293626,-85.58038330078125
1607585697.393758,293792,-97.79024505615234
1607585704.317847,294555,-117.26434326171875
1607585706.125974,294690,-120.88221740722656
1607585707.210083,294827,-87.86880493164062
1607585713.175867,295352,-98.59507751464844
1607585715.070758,295562,-158.1440887451172
1607585724.406513,296489,-101.27881622314453
1607585729.118295,297045,-111.0503921508789
1607585730.366423,297180,-103.05321502685547
1607585732.113117,297375,-148.1881561279297
1607585735.430632,297755,-123.04244232177734
1607585736.615509,297910,-127.21390533447266
1607585743.318516,298650,-79.18120574951172
1607585747.674774,299095,-105.05791473388672
1607585751.166324,299426,-96.56421661376953
1607585754.601954,299796,-96.2031021118164
1607585763.02175,300256,-116.90750122070312
1607585766.295056,300641,-100.93867492675781
1607585769.207716,300891,-75.31329345703125
1607585778.423614,301721,-106.7447738647461
1607585779.707658,301881,-105.15296936035156
1607585782.676718,302176,-155.65567016601562
1607585786.372839,302571,-137.00527954101562
1607585800.949814,303971,-95.60945129394531
1607585802.940268,304176,-183.02554321289062
1607585804.206628,304331,-135.60317993164062
1607585805.085786,304446,-91.54090881347656
1607585824.139938,306595,-78.57655334472656
1607585831.67442,307210,-141.13665771484375
1607585838.201644,307875,-128.07460021972656
1607585839.638246,308045,-124.93734741210938
1607585843.736485,308465,-104.03966522216797
1607585845.110671,308625,-111.78861999511719
1607585849.289652,309035,-97.68470764160156
1607585851.705429,309263,-100.6575927734375
1607585854.467873,309573,-110.8526611328125
1607585866.742628,310373,-99.9241714477539
1607585870.839079,310838,-94.8835220336914
1607585873.88316,311148,-107.23583221435547
1607585875.054863,311298,-117.2151870727539
1607585877.672474,311583,-127.05010223388672
1607585882.346036,312091,-88.56886291503906
1607585887.95635,312696,-178.9918670654297
1607585892.020646,313041,-176.94815063476562
1607585895.687939,313396,-107.33478546142578
1607585901.10623,313856,-104.26434326171875
1607585902.404387,314011,-121.11742401123047
1607585906.270524,314441,-80.57266235351562
1607585910.869865,314966,-114.98614501953125
1607585921.511353,316111,-104.51529693603516
1607585923.083331,316246,-85.75633239746094
1607585926.621041,316641,-123.46675872802734
1607585933.616542,317476,-151.54969787597656
1607585939.47736,318195,-105.02833557128906
1607585941.138331,318380,-170.4548797607422
1607585942.207352,318534,-43.550540924072266
1607585944.705318,318799,-124.01223754882812
1607585945.980457,318974,-125.05491638183594
1607585949.338972,319294,-139.89187622070312
1607585951.189679,319534,-88.83853149414062
1607585955.093418,319964,-114.8709945678711
1607585960.692303,320119,-134.99957275390625
1607585966.283283,320729,-152.23004150390625
1607585974.432288,321644,-82.92769622802734
1607585977.643734,322019,-149.08067321777344
1607585988.367099,323108,-162.89483642578125
1607585989.675466,323253,-141.38998413085938
1607585990.492889,323358,-100.62388610839844
1607585991.959021,323538,-148.0192108154297
1607585993.309256,323661,-73.79231262207031
1607585996.594279,324086,-143.17416381835938
1607585999.482699,324436,-168.1649932861328
1607586003.759011,324946,-183.2421417236328
1607586004.627559,325061,-80.30802154541016
1607586009.932369,325606,-141.00082397460938
1607586012.763096,325911,-76.580078125
1607586015.415221,326186,-84.21979522705078
1607586016.819522,326341,-135.96450805664062
1607586018.272538,326521,-108.43851470947266
1607586022.912677,327032,-74.8667984008789
1607586028.894101,327677,-142.334716796875
1607586030.609375,327852,-166.4670867919922
1607586031.734822,328002,-137.7215118408203
1607586037.62207,328651,-58.444679260253906
1607586039.68816,328794,-84.55982971191406
1607586041.445817,329029,-118.6460189819336
1607586043.350877,329219,-112.2320785522461
1607586046.144812,329534,-171.24508666992188
1607586047.563144,329694,-119.34588623046875
1607586049.139665,329839,-134.20547485351562
1607586055.295299,330099,-96.45159912109375
1607586056.695144,330234,-115.89653015136719
1607586059.395539,330579,-105.69895935058594
1607586064.013921,331074,-132.4097900390625
1607586066.585753,331404,-130.07455444335938
1607586068.471974,331559,-129.0008544921875
1607586078.35292,332544,-136.26564025878906
1607586079.900285,332704,-117.81309509277344
1607586080.924981,332824,-117.85469055175781
1607586086.154619,333393,-140.30941772460938
1607586090.128017,333798,-121.97872924804688
1607586093.849487,334193,-138.6833953857422
1607586099.595778,334804,-113.15621948242188
1607586110.368941,336011,-115.43927001953125
1607586115.287135,336562,-39.964874267578125
1607586118.229012,336847,-107.8086929321289
1607586121.196118,337182,-89.69292449951172
1607586122.456488,337317,-98.05532836914062
1607586128.97974,338032,-116.45020294189453
1607586132.340927,338377,-102.38037872314453
1607586133.520477,338532,-88.90657806396484
1607586135.463528,338727,-138.6473388671875
1607586140.552211,339272,-112.47135925292969
1607586144.862159,339743,-115.22425079345703
1607586146.222713,339888,-102.11668395996094
1607586156.052179,340338,-117.98854064941406
1607586160.50194,340788,-102.829345703125
1607586173.776916,342258,-147.390625
1607586174.945176,342418,-120.34223937988281
1607586179.316747,342858,-111.3851547241211
1607586180.181938,342958,-82.20447540283203
1607586183.759816,343295,-97.57704162597656
1607586189.339629,343760,-127.16543579101562
1607586192.614148,344055,-114.37332153320312
1607586194.856267,344250,-130.2848358154297
1607586197.661477,344535,-117.14140319824219
1607586199.965517,344713,-109.26264953613281
1607586201.404683,344898,-106.8199462890625
1607586202.564847,345034,-85.84705352783203
1607586205.514162,345309,-74.33209228515625
1607586209.663265,345701,-135.7398223876953
1607586211.237829,345876,-149.5946807861328
1607586216.57673,346406,-117.36167907714844
1607586218.051657,346556,-138.40728759765625
1607586221.943339,346906,-143.3922576904297
1607586226.050007,347331,-136.281005859375
1607586233.743266,348166,-107.67791748046875
1607586256.784494,350036,-110.72146606445312
1607586262.833234,350721,-130.17977905273438
1607586267.10099,351156,-134.40982055664062
1607586274.00741,351970,-97.90615844726562
1607586276.663767,352225,-122.8413314819336
1607586281.679713,352714,-118.57188415527344
1607586290.616921,353727,-113.10917663574219
1607586291.860328,353897,-158.38352966308594
1607586294.970857,354232,-127.25408172607422
1607586298.516262,354656,-103.61253356933594
1607586303.027013,355189,-85.65424346923828
1607586304.370761,355389,-123.21366882324219
1607586305.688109,355564,-101.84200286865234
1607586319.115851,357010,-161.54632568359375
1607586320.504021,357145,-129.783935546875
1607586322.235918,357305,-145.98817443847656
1607586323.376842,357440,-124.32353210449219
1607586326.955413,357810,-112.81661987304688
1607586328.925908,358065,-97.07487487792969
1607586332.362872,358443,-107.42301940917969
1607586340.796315,359298,-122.29383850097656
1607586342.876294,359573,-115.28377532958984
1607586344.053209,359701,-82.7522964477539
1607586345.480528,359816,-105.97175598144531
1607586351.788058,360016,-172.9073028564453
1607586360.28983,361035,-155.62916564941406
1607586370.829776,362198,-105.16937255859375
1607586378.060369,363023,-141.2534637451172
1607586390.517443,364350,-115.49735260009766
1607586391.579629,364495,-127.11359405517578
1607586395.625187,364930,-79.65424346923828
1607586401.435562,365545,-135.03176879882812
1607586406.125328,366060,-152.9318084716797
1607586412.020816,366695,-134.15476989746094
1607586415.096428,367100,-125.5560073852539
1607586419.037639,367579,-153.37948608398438
1607586420.88021,367744,-144.8719024658203
1607586422.018781,367899,-122.12017822265625
1607586424.823656,368224,-107.73212432861328
1607586436.954642,369609,-130.708740234375
1607586440.553223,369984,-108.9384536743164
1607586448.643416,370294,-147.48609924316406
1607586451.439478,370654,-156.0574493408203
1607586458.067687,371404,-112.77891540527344
1607586466.644965,372237,-117.51271057128906
1607586475.180991,373257,-120.54500579833984
1607586475.892588,373357,-92.42327880859375
1607586477.100868,373507,-94.52635955810547
1607586483.279148,374192,-122.48805236816406
1607586487.90024,374737,-132.63882446289062
1607586493.176326,375256,-79.43141174316406
1607586504.259106,376472,-137.33551025390625
1607586508.022138,376851,-105.39727783203125
1607586513.718905,377506,-137.685302734375
1607586515.072087,377656,-128.73251342773438
1607586516.849473,377816,-93.85867309570312
1607586517.819745,377941,-118.07169342041016
1607586520.815504,378211,-83.8013916015625
1607586523.658747,378526,-111.44055938720703
1607586528.258215,379016,-98.70535278320312
1607586536.643885,379946,-133.45632934570312
1607586545.726775,380321,-135.60107421875
1607586555.304434,381301,-130.41131591796875
1607586560.898102,381917,-74.2186050415039
1607586563.627345,382182,-104.3397216796875
1607586569.588705,382849,-114.83355712890625
1607586571.057577,383024,-149.36138916015625
1607586574.389974,383409,-124.38777160644531
1607586578.990159,383834,-121.23204040527344
1607586582.898813,384234,-170.5667266845703
1607586587.952055,384769,-119.4337158203125
1607586589.896926,385025,-129.4402618408203
1607586593.934145,385515,-186.18861389160156
1607586596.061563,385725,-166.32974243164062
1607586597.362238,385900,-152.17947387695312
1607586610.65067,387396,-120.79669189453125
1607586611.577053,387521,-120.031982421875
1607586614.778242,387846,-98.12870788574219
1607586616.019396,388006,-89.71569061279297
1607586618.306806,388216,-163.90081787109375
1607586620.077935,388421,-144.87466430664062
1607586625.127476,388951,-165.29090881347656
1607586626.329962,389101,-114.59400939941406
1607586629.18273,389386,-131.08877563476562
1607586633.614155,389896,-139.86607360839844
1607586641.639021,390223,-72.508056640625
1607586644.326632,390498,-134.6378936767578
1607586647.308294,390823,-143.07684326171875
1607586659.412902,392219,-157.43983459472656
1607586665.118038,392944,-140.10137939453125
1607586667.726173,393214,-133.55789184570312
1607586670.680844,393539,-77.68396759033203
1607586672.905611,393764,-102.21173095703125
1607586675.356674,394074,-136.15374755859375
1607586676.988778,394224,-142.74349975585938
1607586681.786581,394734,-90.62022399902344
1607586690.434929,395642,-130.00746154785156
1607586692.072066,395827,-170.75135803222656
1607586697.571453,396415,-82.60325622558594
1607586702.110401,396825,-110.6836166381836
1607586707.120699,397355,-159.4156036376953
1607586709.194336,397625,-122.3826904296875
1607586710.610781,397730,-93.05889129638672
1607586717.535649,398362,-94.82848358154297
1607586724.081804,398976,-83.83042907714844
1607586731.023086,399591,-150.4423828125
1607586732.648985,399731,-105.96092224121094
1607586734.652006,399921,-159.90838623046875
1607586741.567732,400091,-118.34915924072266
1607586746.013159,400496,-102.21995544433594
1607586752.720069,401111,-84.3803939819336
1607586762.626477,402041,-111.6895980834961
1607586764.918521,402246,-181.3297119140625
1607586769.723967,402716,-112.46006774902344
1607586776.621029,403475,-171.335205078125
1607586781.311438,403985,-184.85821533203125
1607586782.564121,404095,-82.9640121459961
1607586784.947704,404325,-76.44567108154297
1607586787.782996,404600,-139.75450134277344
1607586791.903964,404890,-109.02627563476562
1607586793.785326,405055,-101.7509536743164
1607586799.652757,405575,-175.6143035888672
1607586801.454964,405701,-75.22991180419922
1607586803.741464,405961,-84.74677276611328
1607586809.480611,406496,-105.3034896850586
1607586810.680326,406611,-94.62800598144531
1607586813.961673,406901,-129.41778564453125
1607586823.447606,407759,-108.69656372070312
1607586828.323233,408227,-99.55047607421875
1607586832.895894,408697,-169.40232849121094
1607586834.63891,408862,-132.59228515625
1607586840.448673,409504,-143.831787109375
1607586857.110733,410598,-68.45700073242188
1607586886.553708,412834,-129.2801513671875
1607586893.159616,413434,-125.46866607666016
1607586896.56914,413735,-109.10077667236328
1607586904.954979,414610,-88.90802764892578
1607586911.302859,415155,-167.90182495117188
1607586914.666397,415480,-98.30650329589844
1607586921.788028,416110,-131.83322143554688
1607586931.293255,417010,-112.67332458496094
1607586939.178407,417740,-98.00505065917969
1607586945.365284,418293,-88.72158813476562
1607586950.638581,418788,-146.10983276367188
1607586971.516392,420178,-107.79112243652344
1607586982.329749,421098,-88.69127655029297
1607587002.66409,422803,-160.86390686035156
1607587004.629913,422978,-167.40130615234375
1607587007.456532,423158,-157.40573120117188
1607587012.671893,423623,-102.2599105834961
1607587013.981671,423738,-110.54647827148438
1607587021.780146,424433,-94.23503112792969
1607587026.154891,424798,-129.604736328125
1607587032.970051,425408,-126.1181869506836
1607587033.965054,425513,-95.72161865234375
1607587036.369823,425684,-106.55956268310547
1607587038.002776,425844,-102.45740509033203
1607587039.457778,425979,-108.2710189819336
1607587040.715529,426084,-77.53170776367188
1607587042.808599,426224,-96.74978637695312
1607587056.403659,427434,-106.34992980957031
1607587062.434908,427919,-133.64645385742188
1607587072.025443,428739,-111.94693756103516
1607587105.177311,431039,-124.54438781738281
1607587107.504456,431224,-161.28919982910156
1607587109.371252,431404,-117.39690399169922
1607587121.973557,432479,-110.60054779052734
1607587130.463288,433174,-105.07003021240234
1607587133.876091,433539,-100.9383544921875
1607587136.73176,433794,-101.015869140625
1607587138.265485,433969,-131.5848388671875
1607587140.905901,434179,-185.09365844726562
1607587142.172172,434329,-103.65652465820312
1607587148.126523,434936,-114.51129913330078
1607587162.650907,436176,-126.77993774414062
1607587164.380252,436336,-111.19902801513672
1607587169.731679,436796,-102.42366790771484
1607587172.929627,437126,-92.07164001464844
1607587175.548899,437326,-134.55770874023438
1607587179.538165,437641,-140.13636779785156
1607587198.490402,439416,-98.46080017089844
1607587201.936914,439745,-92.20384979248047
1607587213.486934,440160,-170.80799865722656
1607587216.37083,440405,-88.74593353271484
1607587222.905202,441010,-102.8488540649414
1607587227.516014,441430,-162.31378173828125
1607587232.556752,441890,-132.04473876953125
1607587250.683916,443408,-126.7445297241211
1607587252.026218,443533,-91.31523895263672
1607587257.011756,443993,-146.29246520996094
1607587262.864902,444518,-93.9346923828125
1607587265.498494,444743,-116.40896606445312
1607587267.365174,444943,-152.57125854492188
1607587279.713515,446018,-83.6123275756836
1607587284.570404,446478,-147.90878295898438
1607587285.886165,446603,-108.4626693725586
1607587294.882167,447454,-113.01849365234375
1607587298.470365,447779,-197.42864990234375
1607587301.397562,448089,-122.82304382324219
1607587306.902919,448621,-166.3360137939453
1607587308.563038,448751,-81.9092025756836
1607587310.203919,448926,-119.3713607788086
1607587326.330337,450023,-83.05718231201172
1607587334.807705,450813,-174.18682861328125
1607587338.567703,451103,-66.5501708984375
1607587340.579387,451298,-168.03224182128906
1607587342.563313,451463,-130.53024291992188
1607587349.989351,452086,-106.08228302001953
1607587351.410132,452235,-44.4920654296875
1607587362.584916,453205,-116.90599060058594
1607587369.952603,453885,-145.52401733398438
1607587374.953169,454380,-129.7628173828125
1607587376.213298,454530,-128.2694091796875
1607587379.417001,454840,-107.39048767089844
1607587391.117925,455935,-129.837890625
1607587392.236398,456050,-84.69450378417969
1607587399.902756,456666,-105.21114349365234
1607587419.374447,458433,-122.53462982177734
1607587426.593658,459160,-87.39148712158203
1607587430.660732,459540,-168.873779296875
1607587432.295601,459705,-120.29743957519531
1607587442.272853,460105,-97.78233337402344
1607587444.717322,460320,-173.570068359375
1607587461.016477,461775,-83.68231964111328
1607587469.645652,462645,-96.42970275878906
1607587476.132211,463332,-138.53396606445312
1607587483.159452,464030,-98.11339569091797
1607587486.911624,464352,-86.0593032836914
1607587490.003369,464642,-113.86172485351562
1607587492.863648,464987,-125.74384307861328
1607587495.861822,465332,-162.44749450683594
1607587499.539292,465757,-86.19253540039062
1607587500.991654,465962,-169.7476348876953
1607587502.899979,466167,-187.04466247558594
1607587506.638665,466622,-172.36395263671875
1607587509.08026,466822,-140.3113250732422
1607587510.145115,466952,-110.97412109375
1607587511.643037,467142,-107.81539154052734
1607587514.742056,467502,-83.621826171875
1607587516.850497,467697,-167.27584838867188
1607587517.967551,467817,-117.43771362304688
1607587523.156724,468412,-176.2911376953125
1607587524.426619,468582,-110.2282485961914
1607587527.763368,468942,-121.0304183959961
1607587528.800155,469082,-132.53355407714844
1607587534.646325,469752,-187.90065002441406
1607587536.548865,469972,-82.30313873291016
1607587544.497031,470152,-102.69847869873047
1607587546.998297,470362,-190.13987731933594
1607587552.188749,470927,-147.51806640625
1607587555.40762,471242,-186.8398895263672
1607587557.746651,471503,-109.00120544433594
1607587562.183825,471983,-112.57555389404297
1607587578.0021,473453,-112.56143951416016
1607587582.00983,473878,-120.95256805419922
1607587585.488752,474258,-175.95651245117188
1607587587.408863,474513,-103.49554443359375
1607587589.742894,474757,-99.66891479492188
1607587592.034549,475042,-101.39540100097656
1607587596.394546,475542,-103.71965026855469
1607587599.90908,475867,-139.11766052246094
1607587604.963748,476476,-84.3964614868164
1607587610.25765,477086,-125.51179504394531
1607587613.418027,477431,-142.42372131347656
1607587617.747473,477953,-167.32968139648438
1607587622.952468,478553,-98.13860321044922
1607587630.131729,479278,-143.91383361816406
1607587636.570998,479943,-137.83236694335938
1607587649.007703,480556,-138.8515167236328
1607587657.757818,481456,-120.35187530517578
1607587661.84055,481901,-147.92881774902344


==> figures/reward.csv <==
,Wall time,Step,Value,Smoothed Value
0,1607582936.062932,946,-130.7725830078125,-130.7725830078125
1,1607582948.056914,1611,-102.9107666015625,-116.8416748046875
2,1607582950.921214,1969,-138.208251953125,-123.9638671875
3,1607582953.131852,2169,-172.5332489013672,-136.1062126159668
4,1607582955.506247,2435,-419.1379089355469,-192.71255187988282
5,1607582964.82466,3385,-97.94153594970705,-176.91738255818686
6,1607582981.492465,5118,-425.1198120117188,-212.37487248012
7,1607582987.085103,5659,-173.51309204101562,-207.51714992523193
8,1607582990.053851,6004,-125.21906280517578,-198.37291802300348
9,1607582992.5922241,6242,-117.00757598876952,-190.23638381958008
10,1607582992.99793,6289,-438.549560546875,-212.81030897660688
11,1607582995.2995222,6564,-122.13955688476562,-205.25441296895346
12,1607583003.3179538,7424,-122.80545043945312,-198.91218508206882
13,1607583004.4504461,7569,-132.22015380859378,-194.14846856253487
14,1607583006.5435581,7769,-175.2317657470703,-192.8873550415039
15,1607583008.086934,7884,-110.30089569091795,-187.72570133209229
16,1607583018.794323,9010,-450.3123779296875,-203.17197642606848
17,1607583023.893697,9510,-124.81047821044922,-198.81855985853406
18,1607583029.188123,10010,-163.0483856201172,-196.9359191091437
19,1607583030.1066802,10120,-78.3182601928711,-191.0050361633301
20,1607583031.784156,10280,-145.78070068359375,-191.75544204711915
21,1607583032.34734,10321,-431.17071533203125,-208.16843948364257
22,1607583036.139528,10737,-433.3269348144531,-222.92437362670898
23,1607583047.400347,11813,-114.21730041503906,-220.0085762023926
24,1607583048.028963,11880,-454.02783203125,-221.75307235717773
25,1607583055.8462892,12725,-125.5845184326172,-223.13522148132324
26,1607583062.967392,13505,-106.03549194335938,-207.18100547790527
27,1607583065.458453,13751,-462.9029235839844,-221.6504970550537
28,1607583066.793012,13921,-128.92393493652344,-221.8357406616211
29,1607583077.4189892,14945,-113.63389587402344,-221.66705665588378
30,1607583084.342762,15590,-155.46910095214844,-207.51303367614747
31,1607583094.3897982,16662,-173.99542236328125,-210.10582695007324
32,1607583097.923973,17034,-142.23138427734375,-211.07712364196777
33,1607583099.2717788,17179,-131.96086120605472,-211.06415901184081
34,1607583109.442066,18280,-148.5124969482422,-209.72819557189942
35,1607583111.248903,18525,-119.29197692871094,-210.17774963378906
36,1607583111.4824631,18563,-432.4608459472656,-209.28517303466796
37,1607583112.9771721,18738,-138.3682861328125,-209.96306343078612
38,1607583119.872102,19587,-422.9820556640625,-222.9597469329834
39,1607583124.708172,20121,-102.25009155273438,-224.15633850097657
40,1607583128.1251109,20461,-127.74903869628906,-223.25475540161133
41,1607583129.745045,20681,-188.0324249267578,-211.09784088134765
42,1607583135.12069,21271,-166.27354431152344,-197.74517135620118
43,1607583139.1761448,21696,-426.7762451171875,-213.37311859130858
44,1607583140.605687,21881,-152.0097198486328,-198.27221298217773
45,1607583143.96389,22236,-113.94119262695312,-197.69004669189454
46,1607583147.779639,22641,-426.51275634765625,-213.7139099121094
47,1607583148.244422,22687,-435.7741394042969,-212.357470703125
48,1607583150.0211859,22912,-98.40807342529295,-210.83167762756347
49,1607583152.809468,23206,-93.31417083740234,-209.81569137573243
50,1607583155.1816618,23511,-114.2721710205078,-207.7558448791504
51,1607583156.844188,23656,-131.06224060058594,-205.60918579101562
52,1607583159.1923358,23895,-429.3375244140625,-219.96449279785156
53,1607583162.058719,24205,-96.82364654541016,-218.20763206481934
54,1607583163.150032,24345,-127.3958969116211,-217.15180206298828
55,1607583174.003741,25616,-154.07199096679688,-218.89080276489258
56,1607583181.4265141,26504,-85.5349349975586,-201.54450721740722
57,1607583183.166045,26704,-153.27789306640625,-202.2899875640869
58,1607583184.379009,26844,-122.88140869140624,-187.2849552154541
59,1607583189.904075,27451,-493.2641906738281,-206.83566017150878
60,1607583201.298731,28735,-456.6675720214844,-223.28158683776854
61,1607583201.642667,28759,-418.207763671875,-234.7903537750244
62,1607583203.970243,29034,-96.47379302978516,-231.3003662109375
63,1607583210.020912,29714,-99.37283325195312,-214.9301956176758
64,1607583215.841894,30319,-147.63201904296875,-214.71131057739257
65,1607583217.068448,30484,-138.83183288574222,-215.95584259033203
66,1607583218.306962,30584,-90.39221954345705,-199.14981575012206
67,1607583222.95012,31080,-465.2789306640625,-200.62505531311035
68,1607583237.441686,32752,-154.7689971923828,-203.44310150146484
69,1607583246.192719,33661,-50.53693389892578,-201.30423965454102
70,1607583250.802288,34146,-136.5714111328125,-202.41920166015626
71,1607583253.042451,34401,-164.5244140625,-204.09231033325196
72,1607583254.367964,34561,-492.2907104492188,-207.23996963500977
73,1607583257.171337,34840,-161.590087890625,-210.4782917022705
74,1607583263.167867,35505,-145.2066192626953,-211.36882781982422
75,1607583267.4167302,35970,-130.88671875,-210.20956420898438
76,1607583270.7290869,36325,-156.6480255126953,-213.7652187347412
77,1607583276.773988,36970,-133.3197021484375,-212.76730918884277
78,1607583296.853909,39135,-170.63319396972656,-215.1548984527588
79,1607583304.128865,39986,-483.4489135742188,-214.66413459777831
80,1607583305.9116142,40156,-150.85475158691406,-199.3734935760498
81,1607583313.21587,40921,-141.4718780517578,-185.53669929504395
82,1607583314.363036,41036,-112.69983673095705,-186.34800148010254
83,1607583320.320001,41621,-127.50495147705078,-187.7546073913574
84,1607583322.092207,41836,-178.2889404296875,-189.28745346069337
85,1607583324.697309,42111,-122.9631805419922,-188.49402084350587
86,1607583329.309256,42631,-160.87208557128906,-192.01801414489745
87,1607583334.9736722,43318,-117.05155181884766,-174.6066452026367
88,1607583336.539393,43523,-182.91294860839844,-176.0138427734375
89,1607583338.710288,43668,-137.21408081054688,-180.34770011901855
90,1607583345.315362,44498,-190.0586853027344,-183.02206382751464
91,1607583346.8023882,44648,-132.71035766601562,-181.43136100769044
92,1607583348.061098,44793,-132.08840942382812,-163.4212459564209
93,1607583351.9753199,45238,-157.7658233642578,-163.23003273010255
94,1607583362.653731,46578,-145.21096801757812,-163.2302501678467
95,1607583365.418225,46873,-141.2644805908203,-163.7491382598877
96,1607583374.999722,47918,-132.73696899414062,-162.55358543395997
97,1607583393.054044,49963,-141.62469482421875,-162.968835067749
98,1607583397.158033,50333,-93.31212615966795,-159.1027816772461
99,1607583402.663805,50968,-127.42623901367188,-141.30164794921876
100,1607583408.122607,51580,-112.76631927490234,-139.39722633361816
101,1607583410.704732,51915,-164.70611572265625,-140.55893821716307
102,1607583414.6863382,52400,-106.37808990478516,-140.2428508758545
103,1607583416.057253,52565,-113.06351470947266,-139.5207790374756
104,1607583417.620083,52738,-516.1953125,-156.4160976409912
105,1607583420.410891,53088,-172.6544647216797,-158.9006618499756
106,1607583426.656707,53856,-172.21261596679688,-159.467688369751
107,1607583432.784323,54541,-158.2476348876953,-161.52749252319336
108,1607583434.793827,54751,-165.2438201904297,-160.64403610229493
109,1607583459.0368052,57476,-129.56686401367188,-160.26167526245118
110,1607583470.550454,58786,-128.84170532226562,-157.20082626342773
111,1607583478.026896,59731,-107.56500244140624,-155.94355850219728
112,1607583479.798004,59941,-197.1399688720703,-159.19613647460938
113,1607583485.27443,60361,-171.06243896484375,-159.86096725463867
114,1607583494.1995802,61356,-198.6808013916016,-162.53445892333986
115,1607583505.547968,62636,-115.66812133789062,-161.25464096069337
116,1607583508.896363,63051,-204.81788635253903,-164.8586868286133
117,1607583510.448132,63211,-152.93106079101562,-165.42400512695312
118,1607583514.6819859,63686,-105.10562896728516,-166.013680267334
119,1607583523.2757552,64596,-109.47640228271484,-165.11618843078614
120,1607583534.9119608,65956,-129.42668151855472,-165.94920654296874
121,1607583535.981804,66101,-138.05274963378906,-164.61653823852538
122,1607583539.6173449,66541,-111.51861572265624,-164.87356452941896
123,1607583541.345802,66716,-135.65444946289062,-166.00311126708985
124,1607583553.7523642,68121,-129.97845458984378,-146.69226837158203
125,1607583555.841508,68311,-127.9958953857422,-144.45933990478517
126,1607583569.809271,69786,-107.08946228027344,-141.20318222045898
127,1607583574.394483,70236,-108.73902893066406,-138.7277519226074
128,1607583576.21489,70426,-110.44171142578124,-135.987646484375
129,1607583579.5762858,70751,-126.04339599609376,-135.81147308349608
130,1607583581.88225,71026,-128.35850524902344,-135.78731307983398
131,1607583600.395782,73151,-103.36021423339844,-135.5770736694336
132,1607583605.776502,73786,-100.21732330322266,-130.7309413909912
133,1607583609.497023,74146,-107.0665283203125,-127.53114585876465
134,1607583613.3802712,74601,-135.30404663085938,-124.36230812072753
135,1607583615.693084,74851,-104.35974884033205,-123.79688949584961
136,1607583623.232892,75661,-138.09492492675778,-120.46074142456055
137,1607583624.5095491,75786,-121.22686767578124,-118.87553176879882
138,1607583633.696492,76801,-165.98849487304688,-121.91967506408692
139,1607583636.549986,77141,-159.83883666992188,-124.43779678344727
140,1607583638.127073,77241,-101.48210144042969,-123.04056777954102
141,1607583641.015422,77611,-115.75823211669922,-121.92584190368652
142,1607583643.129364,77811,-132.00473022460938,-122.95014762878418
143,1607583646.8844302,78246,-108.10123443603516,-121.5724868774414
144,1607583649.259086,78541,-101.16608428955078,-120.13186836242676
145,1607583654.737396,79206,-99.46070861816406,-118.70510902404786
146,1607583655.9348938,79321,-98.41863250732422,-118.2715675354004
147,1607583668.8823462,80711,-109.43341827392578,-118.30628700256348
148,1607583671.199115,80971,-100.19966888427734,-117.79418487548828
149,1607583678.447048,81701,-150.44451904296875,-119.01424102783203
150,1607583680.105429,81911,-184.15370178222656,-121.80400085449219
151,1607583680.9819381,82011,-94.95542907714844,-121.38376159667969
152,1607583686.450664,82576,-135.55514526367188,-123.15065269470215
153,1607583693.0251212,83341,-143.33778381347656,-124.96421546936035
154,1607583693.837899,83441,-87.17923736572266,-122.55797500610352
155,1607583698.865874,83926,-165.1453399658203,-125.59725456237793
156,1607583702.160566,84281,-161.905029296875,-126.78775978088379
157,1607583704.1976411,84531,-103.66552734375,-125.90969276428223
158,1607583705.666345,84666,-107.05354309082031,-122.9629451751709
159,1607583707.096235,84826,-113.54837799072266,-120.64842224121094
160,1607583707.8778028,84926,-95.88479614257812,-120.36855697631836
161,1607583709.952625,85156,-83.52899932861328,-118.75709533691406
162,1607583711.540409,85336,-154.29254150390625,-119.87148590087891
163,1607583718.515218,86136,-115.09973907470705,-120.2214111328125
164,1607583719.7766562,86256,-115.28629302978516,-120.92742156982422
165,1607583730.8632119,87451,-101.08379364013672,-121.00857582092286
166,1607583733.9057689,87761,-95.73450469970705,-120.87436943054199
167,1607583742.8460212,88716,-186.5244598388672,-124.72892150878906
168,1607583745.414368,88991,-111.04182434082031,-125.27102928161621
169,1607583751.9998538,89722,-100.66075897216795,-122.78184127807617
170,1607583760.0189788,90397,-133.90786743164062,-120.26954956054688
171,1607583762.790288,90727,-121.39192962646484,-121.5913745880127
172,1607583780.631488,92782,-111.87889862060548,-120.40756225585938
173,1607583790.27874,93857,-180.9652099609375,-122.28893356323242
174,1607583792.261439,94077,-182.51422119140625,-127.0556827545166
175,1607583794.6744962,94322,-87.69476318359375,-123.18315391540527
176,1607583796.003994,94482,-127.73274993896484,-121.47453994750977
177,1607583797.174193,94592,-89.71949768066406,-120.77723846435546
178,1607583798.942262,94757,-145.3722686767578,-122.69317474365235
179,1607583801.25334,95037,-111.83145904541016,-122.60732879638672
180,1607583805.789299,95507,-119.9705581665039,-123.81161689758301
181,1607583811.587182,96147,-125.46539306640624,-125.90843658447265
182,1607583813.121763,96312,-115.17626190185548,-123.95262260437012
183,1607583818.9139109,96892,-168.3418731689453,-126.61472930908204
184,1607583823.015354,97337,-137.9111328125,-127.74597129821777
185,1607583828.5273461,97957,-171.64988708496094,-131.27427597045897
186,1607583831.833276,98327,-97.03900146484376,-131.33950080871583
187,1607583833.0447369,98482,-135.12368774414062,-128.7694622039795
188,1607583835.577107,98767,-117.00432586669922,-129.06758728027344
189,1607583836.980788,98942,-163.9632568359375,-132.23271217346192
190,1607583840.154361,99297,-126.15972137451172,-131.84530487060547
191,1607583841.6618161,99497,-140.09063720703122,-132.78024024963378
192,1607583843.108933,99687,-163.4890899658203,-135.36074981689453
193,1607583849.3038142,100102,-102.13548278808594,-131.41926345825195
194,1607583851.603673,100312,-126.19683074951172,-128.60339393615723
195,1607583852.6778119,100437,-107.9714584350586,-129.61722869873046
196,1607583855.146117,100717,-123.25043487548828,-129.39311294555665
197,1607583859.257715,101107,-164.88929748535156,-133.151602935791
198,1607583860.937749,101297,-178.3139190673828,-134.79868545532227
199,1607583872.717807,102552,-156.18211364746094,-137.0162181854248
200,1607583879.078026,103127,-152.0618896484375,-138.62078475952148
201,1607583884.9721642,103737,-163.96578979492188,-140.54580459594726
202,1607583889.512029,104212,-178.65444946289062,-143.71971397399903
203,1607583892.3323839,104562,-152.59292602539062,-142.9322666168213
204,1607583895.240165,104862,-93.57789611816406,-140.7156047821045
205,1607583901.029905,105502,-128.12322998046878,-138.53927192687988
206,1607583908.853787,106262,-123.07721710205078,-139.84118270874023
207,1607583913.239626,106696,-100.67852783203124,-138.11892471313476
208,1607583914.502871,106831,-124.94590759277344,-138.51600379943847
209,1607583915.326158,106931,-100.56804656982422,-135.34624328613282
210,1607583917.140012,107146,-186.5286102294922,-138.36468772888185
211,1607583927.91068,108200,-172.07241821289062,-139.9637767791748
212,1607583935.815939,109050,-105.36090087890624,-137.0573673248291
213,1607583939.438666,109335,-124.561767578125,-138.17868156433104
214,1607583940.360606,109450,-102.89978790283205,-137.01382942199706
215,1607583947.577518,110015,-140.8796844482422,-138.65924072265625
216,1607583951.370745,110395,-121.097412109375,-138.55158958435058
217,1607583953.026599,110605,-173.35226440429688,-138.97473793029786
218,1607583958.099791,111130,-120.74288177490234,-136.09618606567383
219,1607583959.686582,111330,-132.36264038085938,-134.90521240234375
220,1607583961.4738722,111520,-159.5618133544922,-135.28020858764648
221,1607583965.375128,111875,-117.39743041992188,-132.9517906188965
222,1607583969.595359,112187,-94.35445404052734,-128.7367908477783
223,1607583980.868644,113204,-114.62991333007812,-126.8386402130127
224,1607583985.468058,113714,-134.00924682617188,-128.86020774841307
225,1607583986.310323,113819,-97.5330810546875,-127.33070030212403
226,1607583990.406241,114291,-93.89725494384766,-125.87170219421387
227,1607583991.8446438,114476,-124.8288345336914,-127.07921752929687
228,1607583994.162964,114691,-171.33485412597656,-129.39866485595704
229,1607583996.708236,115020,-27.697925567626953,-125.75515880584717
230,1607583998.707315,115160,-98.88858032226562,-121.37315731048584
231,1607584006.94291,116130,-179.48153686523438,-121.74361324310303
232,1607584012.919653,116825,-119.50763702392578,-122.45095005035401
233,1607584013.7777212,116955,-94.83177947998048,-120.96445064544677
234,1607584016.500952,117260,-125.45929718017578,-122.09242610931396
235,1607584019.088942,117628,-185.82000732421875,-124.3394422531128
236,1607584021.929532,117978,-130.99980163574222,-124.83456172943116
237,1607584022.892105,118113,-114.04235076904295,-121.86906604766845
238,1607584024.6313,118278,-129.55693054199222,-122.30976848602295
239,1607584025.816485,118448,-142.55709838867188,-122.81949138641357
240,1607584027.445864,118648,-160.3610076904297,-122.85945110321045
241,1607584031.0579631,118993,-96.92520904541016,-121.83584003448486
242,1607584033.578308,119273,-84.5507583618164,-121.34565525054931
243,1607584035.829142,119543,-144.8043212890625,-122.85437564849853
244,1607584041.846348,120023,-132.02552795410156,-122.75518970489502
245,1607584044.618263,120313,-153.59249877929688,-125.55816059112549
246,1607584045.864935,120458,-103.34387969970705,-126.03049182891846
247,1607584047.4563231,120658,-178.54388427734375,-128.71624431610107
248,1607584055.404275,121537,-128.64889526367188,-126.58194637298584
249,1607584056.94003,121704,-109.51097869873048,-130.672599029541
250,1607584059.522808,121989,-117.32040405273438,-131.59419021606445
251,1607584063.1258268,122389,-144.95315551757812,-129.86777114868164
252,1607584067.909326,122949,-135.70120239257812,-130.67744941711425
253,1607584072.524324,123489,-122.03355407714844,-132.03753814697265
254,1607584076.261323,123939,-100.43260955810548,-130.78620376586915
255,1607584077.9204788,124115,-118.22906494140624,-127.40665664672852
256,1607584079.6640391,124345,-113.88610076904295,-126.55097160339355
257,1607584082.0500631,124625,-109.25824737548828,-126.31176643371582
258,1607584084.602176,124965,-130.57307434082028,-126.36257362365723
259,1607584092.9926538,125875,-145.3926544189453,-126.5043514251709
260,1607584097.8613632,126427,-152.3621826171875,-126.10441017150879
261,1607584099.941847,126652,-108.72087097167969,-126.69419326782227
262,1607584120.673445,128982,-121.90998077392578,-128.56215438842773
263,1607584126.168905,129647,-182.3475341796875,-130.43931503295897
264,1607584131.2682939,130007,-113.22478485107422,-129.49927787780763
265,1607584132.755614,130202,-166.8514404296875,-130.16222496032714
266,1607584138.646547,130921,-135.60302734375,-131.7751823425293
267,1607584141.23592,131201,-106.96953582763672,-128.19646492004395
268,1607584146.431538,131840,-88.87625122070312,-126.20783271789551
269,1607584149.001201,132070,-106.1850128173828,-126.04153442382812
270,1607584151.025358,132325,-82.45075225830078,-124.29805183410645
271,1607584156.27284,132930,-181.8882751464844,-126.14480781555176
272,1607584160.0192132,133340,-167.95498657226562,-127.75749702453614
273,1607584161.813825,133560,-193.7924346923828,-131.34544105529784
274,1607584164.677495,133845,-154.31539916992188,-134.03958053588866
275,1607584170.095216,134475,-93.48098754882812,-132.80217666625975
276,1607584176.047174,135135,-131.49234008789062,-133.68248863220214
277,1607584185.042935,136095,-123.39299774169922,-134.38922615051268
278,1607584187.102237,136300,-160.48297119140625,-135.88472099304198
279,1607584188.689277,136495,-184.7259063720703,-137.85138359069825
280,1607584189.537195,136600,-102.9416732788086,-135.3803581237793
281,1607584192.418123,136940,-98.95697021484376,-134.8921630859375
282,1607584196.43762,137411,-131.090576171875,-135.35119285583497
283,1607584197.620204,137591,-137.09559631347656,-133.0885959625244
284,1607584198.831909,137706,-110.78691864013672,-132.96670265197753
285,1607584202.531903,138171,-92.83928680419922,-129.26609497070314
286,1607584203.8379278,138300,-81.97947692871094,-126.58491744995118
287,1607584205.283673,138515,-128.84976196289062,-127.67892875671387
288,1607584206.5920131,138670,-129.55485534667972,-129.7128589630127
289,1607584217.257545,139800,-148.88539123535156,-131.84787788391114
290,1607584218.536456,139965,-138.28701782226562,-134.6396911621094
291,1607584224.883117,140420,-130.94985961914062,-132.0927703857422
292,1607584235.320085,141605,-125.61180877685548,-129.9756114959717
293,1607584240.674,142145,-155.48960876464844,-128.06047019958496
294,1607584254.517597,143584,-91.8740234375,-124.93840141296387
295,1607584256.1677608,143714,-99.99373626708984,-125.26403884887695
296,1607584258.484258,144009,-115.52638244628906,-124.46574096679687
297,1607584259.755085,144124,-110.17491149902344,-123.80483665466309
298,1607584261.2821882,144274,-121.92935180664062,-121.87715568542481
299,1607584265.209765,144689,-100.3347396850586,-117.65759735107422
300,1607584266.5076199,144842,-94.6926498413086,-117.24514617919922
301,1607584270.762325,145207,-148.4546661376953,-119.7200309753418
302,1607584273.882056,145567,-154.92164611816406,-120.91158447265624
303,1607584282.170333,146352,-146.4092559814453,-121.37726745605468
304,1607584283.90676,146537,-147.57455444335938,-123.21664924621582
305,1607584289.7206519,147107,-106.25933074951172,-123.88765144348145
306,1607584291.307225,147232,-120.54792785644531,-125.81607398986816
307,1607584292.91213,147437,-178.0720977783203,-128.27719078063964
308,1607584294.2257519,147612,-164.3699951171875,-130.01794776916503
309,1607584301.0732038,148222,-170.83395385742188,-131.11537590026856
310,1607584302.667725,148362,-101.09215545654295,-129.25563278198243
311,1607584303.861407,148487,-120.6938247680664,-128.74283103942872
312,1607584308.5283382,148952,-178.8422393798828,-131.40435256958008
313,1607584309.796674,149112,-132.50445556640622,-130.25509490966797
314,1607584322.88875,150250,-80.47181701660156,-129.68498458862305
315,1607584328.674587,150755,-116.1551284790039,-130.49305419921876
316,1607584333.175121,151190,-182.9966278076172,-133.86656646728517
317,1607584336.500725,151515,-136.6231689453125,-135.1889793395996
318,1607584338.968176,151715,-186.81385803222656,-138.4332046508789
319,1607584344.107392,152215,-148.30906677246094,-140.83192100524903
320,1607584350.430773,152840,-119.44023895263672,-142.06930046081544
321,1607584351.336915,152945,-95.95085906982422,-139.44411010742186
322,1607584353.8794868,153150,-124.74671173095705,-137.93536338806152
323,1607584359.531177,153650,-91.5558090209961,-135.19269104003905
324,1607584372.875974,154995,-153.6912384033203,-135.4985252380371
325,1607584376.0980551,155330,-115.02985382080078,-135.93705139160156
326,1607584380.999175,155921,-136.90594482421878,-136.75495223999025
327,1607584382.082645,156071,-134.48464965820312,-134.57557983398436
328,1607584385.8598711,156516,-114.69444274902344,-132.09180221557617
329,1607584389.446564,156866,-153.03793334960938,-131.20200119018554
330,1607584392.2525039,157186,-124.79059600830078,-132.38692321777344
331,1607584400.146182,158116,-122.64844512939452,-132.48465423583986
332,1607584409.907206,159186,-137.8125,-130.43316726684571
333,1607584411.177546,159296,-91.80772399902344,-128.39833068847656
334,1607584414.6552289,159729,-101.6565399169922,-129.4575668334961
335,1607584419.443609,160034,-133.56719970703122,-130.32817039489746
336,1607584427.526022,160949,-125.33724975585938,-127.44520149230956
337,1607584429.472206,161129,-112.97015380859376,-126.26255073547364
338,1607584431.858662,161454,-123.15582275390624,-123.07964897155762
339,1607584434.6821868,161764,-116.8312759399414,-121.50575942993164
340,1607584439.748816,162399,-151.6596221923828,-123.11672859191894
341,1607584445.3087,163044,-100.22442626953124,-123.3304069519043
342,1607584448.287249,163334,-124.26372528076172,-123.30625762939454
343,1607584455.515283,164114,-116.10479736328124,-124.5337070465088
344,1607584456.764961,164234,-119.70573425292969,-122.83443183898926
345,1607584457.981216,164391,-103.0440902709961,-122.23514366149902
346,1607584468.130914,165556,-116.36100006103516,-121.20789642333985
347,1607584469.363136,165666,-93.29808044433594,-119.14856796264648
348,1607584479.438971,166745,-89.82703399658203,-117.90519752502442
349,1607584484.9211268,167363,-94.44530487060548,-114.97556610107422
350,1607584486.380662,167558,-129.95466613769528,-115.23376960754395
351,1607584487.546685,167673,-112.48947143554688,-114.72582092285157
352,1607584499.0925741,169095,-97.23925018310548,-112.69715843200683
353,1607584501.7127528,169370,-115.92108917236328,-113.90282669067383
354,1607584504.76809,169745,-105.37103271484376,-114.0885513305664
355,1607584516.8101401,170775,-154.7352752685547,-115.14695510864257
356,1607584518.206102,170940,-147.81439208984375,-116.2708122253418
357,1607584524.0441449,171555,-66.80908203125,-113.9627586364746
358,1607584528.859333,172075,-134.46568298339844,-114.52825164794922
359,1607584529.949156,172205,-94.30750274658205,-113.40206298828124
360,1607584530.919266,172335,-117.61559295654295,-111.69986152648926
361,1607584550.3092089,174507,-123.3536148071289,-112.85632095336913
362,1607584554.0110269,174942,-125.44415283203124,-112.91534233093262
363,1607584559.1335812,175562,-160.6009979248047,-115.1401523590088
364,1607584561.3225641,175767,-136.82008361816406,-115.99586982727051
365,1607584562.414635,175927,-133.08380126953122,-117.49785537719727
366,1607584566.955644,176467,-131.62522888183594,-118.26106681823731
367,1607584568.3964472,176582,-96.97998046875,-118.44516181945801
368,1607584570.551869,176782,-140.22543334960938,-120.96508178710937
369,1607584593.9223402,179372,-114.8726577758789,-121.98644943237305
370,1607584595.792302,179607,-90.39136505126952,-120.00828437805175
371,1607584597.527116,179762,-125.27216339111328,-120.64741897583008
372,1607584602.7120562,180092,-98.4585418701172,-120.70838356018066
373,1607584604.511728,180267,-147.48886108398438,-122.28677215576172
374,1607584612.946769,181237,-107.42282104492188,-122.38936157226563
375,1607584614.299866,181417,-157.70199584960938,-122.53769760131836
376,1607584617.186915,181732,-95.79608154296876,-119.93678207397461
377,1607584619.918679,182062,-122.29475402832031,-122.71106567382813
378,1607584622.418523,182372,-142.13623046875,-123.0945930480957
379,1607584625.125497,182661,-74.6277084350586,-122.11060333251953
380,1607584628.648249,183041,-89.35299682617188,-120.69747352600098
381,1607584630.926366,183266,-88.9810791015625,-118.97884674072266
382,1607584633.599177,183571,-148.55618286132812,-120.1344482421875
383,1607584636.2695448,183848,-89.77684020996094,-116.5932403564453
384,1607584639.751462,184193,-160.60511779785156,-117.7824920654297
385,1607584642.67598,184548,-156.733642578125,-118.96498413085938
386,1607584658.0647972,186170,-86.04364013671875,-116.68590469360352
387,1607584664.6146722,186870,-124.28889465332031,-118.05135040283203
388,1607584670.57818,187570,-121.55089569091795,-117.11762351989746
389,1607584671.814854,187695,-117.76014709472656,-117.26199798583984
390,1607584672.882106,187800,-104.47251892089844,-117.96605567932129
391,1607584676.16028,188195,-164.762451171875,-119.94057006835938
392,1607584679.384403,188587,-81.96949005126953,-119.11611747741699
393,1607584684.02498,189132,-135.30392456054688,-118.50687065124512
394,1607584687.0543401,189452,-97.14030456542969,-117.99274482727051
395,1607584691.2800848,189832,-111.92445373535156,-115.70386772155761
396,1607584701.286349,190647,-99.16851806640624,-115.87248954772949
397,1607584703.749532,190912,-104.89273071289062,-115.00238838195801
398,1607584706.987475,191252,-152.10736083984375,-115.50094490051269
399,1607584708.128115,191387,-96.58753967285156,-116.59893646240235
400,1607584712.610426,191877,-112.4610366821289,-117.7543384552002
401,1607584713.41872,191982,-92.20616149902344,-117.91559257507325
402,1607584715.139826,192121,-83.72676849365234,-114.67412185668945
403,1607584719.017235,192511,-132.22901916503906,-116.79673080444336
404,1607584731.521328,193918,-131.9307861328125,-115.3630142211914
405,1607584739.02277,194693,-122.3839111328125,-113.64552764892578
406,1607584741.627834,195048,-130.27255249023438,-115.85697326660156
407,1607584749.934609,195903,-132.94833374023438,-116.28994522094726
408,1607584754.527025,196423,-82.05530548095703,-114.31516571044922
409,1607584755.6125019,196563,-126.53402709960938,-114.75385971069336
410,1607584757.531938,196733,-149.79977416992188,-117.02022247314453
411,1607584758.916888,196895,-92.51921081542969,-113.40806045532227
412,1607584768.34799,197915,-108.63874053955078,-114.74152297973633
413,1607584771.845067,198285,-103.61383056640624,-113.15701828002929
414,1607584784.214428,199535,-108.6048583984375,-113.7302459716797
415,1607584786.693465,199775,-117.72012329101562,-114.0200294494629
416,1607584792.738218,200210,-105.01226043701172,-114.31221656799316
417,1607584794.144781,200345,-95.64802551269531,-113.8499813079834
418,1607584798.277214,200875,-173.5279541015625,-114.92101097106934
419,1607584805.347632,201710,-120.2822723388672,-116.10574760437012
420,1607584807.020767,201950,-92.71837615966795,-115.11861457824708
421,1607584811.611071,202399,-83.3513412475586,-114.67587356567383
422,1607584815.405418,202804,-110.2001953125,-115.99954490661621
423,1607584817.18557,203019,-131.86276245117188,-115.98123207092286
424,1607584819.5723462,203232,-68.68609619140625,-112.81899757385254
425,1607584820.996484,203407,-150.07228088378906,-114.20341606140137
426,1607584823.0956519,203602,-176.3881378173828,-116.50919532775879
427,1607584832.4188619,204602,-196.6153564453125,-119.69254646301269
428,1607584842.113857,205627,-120.1777801513672,-121.5986701965332
429,1607584851.8670359,206712,-141.04888916015625,-122.32441329956055
430,1607584858.970374,207605,-112.6533660888672,-120.46709289550782
431,1607584864.073234,208200,-100.08941650390624,-120.84560317993164
432,1607584870.119138,208820,-105.3195343017578,-120.679642868042
433,1607584880.4356961,209947,-107.92220306396484,-120.89506149291992
434,1607584885.524762,210207,-118.20197296142578,-121.37491722106934
435,1607584889.1053839,210607,-153.60140991210938,-123.16898155212402
436,1607584892.566001,211002,-147.8038787841797,-125.30856246948242
437,1607584894.68633,211222,-145.6840057373047,-127.81036148071288
438,1607584899.233815,211652,-129.57052612304688,-125.61249008178712
439,1607584900.374182,211797,-126.74337768554688,-125.9355453491211
440,1607584903.598994,212117,-144.35850524902344,-128.51755180358887
441,1607584905.009425,212287,-104.5836944580078,-129.57916946411132
442,1607584909.666807,212802,-146.58706665039062,-131.39851303100585
443,1607584931.962949,215317,-98.85822296142578,-129.74828605651857
444,1607584933.4633698,215517,-137.615478515625,-133.1947551727295
445,1607584935.683116,215727,-181.99118041992188,-134.79070014953612
446,1607584943.9755971,216642,-190.40843200683597,-135.4917148590088
447,1607584948.046642,217077,-85.29859161376953,-129.92587661743164
448,1607584953.512795,217672,-164.42031860351562,-132.13800354003905
449,1607584955.545135,217887,-199.401611328125,-135.0556396484375
450,1607584956.555675,218007,-99.67436981201172,-134.40668983459472
451,1607584963.007863,218672,-129.96849060058594,-135.9006435394287
452,1607584964.5728722,218812,-125.02206420898438,-136.88577003479003
453,1607584965.822076,218967,-125.82415771484376,-137.78086776733397
454,1607584968.764964,219287,-125.1577377319336,-138.12865600585937
455,1607584970.626223,219522,-93.9026870727539,-135.1437198638916
456,1607584973.314223,219807,-85.53785705566406,-132.03041877746583
457,1607584978.061532,220062,-103.64708709716795,-129.92857284545897
458,1607584990.535506,221372,-125.83761596679688,-129.74192733764647
459,1607584997.711441,222117,-110.279296875,-128.91872329711913
460,1607584998.776543,222242,-101.6041259765625,-126.7810043334961
461,1607585010.466886,223517,-93.2114028930664,-126.21238975524902
462,1607585012.372013,223682,-121.52144622802734,-124.95910873413087
463,1607585027.74948,225344,-99.19351959228516,-124.97587356567382
464,1607585038.939961,226669,-131.76492309570312,-124.68334579467773
465,1607585040.2650821,226804,-91.83248901367188,-120.17541122436523
466,1607585044.065247,227249,-120.14251708984376,-116.66211547851563
467,1607585047.49301,227679,-187.3712921142578,-121.76575050354003
468,1607585049.460357,227839,-146.239990234375,-120.856734085083
469,1607585061.552006,229169,-161.98745727539062,-118.98602638244628
470,1607585063.702867,229379,-185.2340545654297,-123.26401062011719
471,1607585064.987499,229534,-104.82144165039062,-122.00665817260742
472,1607585066.329143,229694,-151.7369384765625,-123.34240188598633
473,1607585074.706648,230239,-158.98875427246094,-125.0006317138672
474,1607585077.538307,230539,-133.50848388671878,-125.41816902160645
475,1607585079.8366768,230729,-128.72221374511722,-127.15914535522461
476,1607585081.498456,230919,-153.58486938476562,-130.56149597167968
477,1607585091.3654802,232004,-91.64397430419922,-129.96134033203126
478,1607585097.719201,232674,-87.04316711425781,-128.0216178894043
479,1607585099.073727,232824,-115.1977996826172,-128.26754302978514
480,1607585103.172648,233197,-108.4820785522461,-128.61144065856934
481,1607585113.236267,234127,-96.77859497070312,-128.78980026245117
482,1607585116.644358,234457,-111.26073455810548,-128.2767646789551
483,1607585134.828638,236122,-144.70814514160156,-130.5524959564209
484,1607585145.048585,237027,-142.0980987548828,-131.06915473937988
485,1607585147.406575,237220,-119.4239730834961,-132.4487289428711
486,1607585150.370178,237525,-153.1278076171875,-134.09799346923828
487,1607585151.596916,237655,-121.25350952148438,-130.7921043395996
488,1607585160.8274891,238655,-132.03485107421878,-130.08184738159179
489,1607585171.925212,239740,-89.36529541015625,-126.45073928833008
490,1607585174.140489,239960,-162.48333740234375,-125.31320343017578
491,1607585191.683569,241403,-106.2938003540039,-125.38682136535644
492,1607585199.870949,242108,-140.34793090820312,-124.81737098693847
493,1607585202.4740891,242423,-127.03701782226562,-123.21978416442872
494,1607585209.370519,243085,-85.36980438232422,-120.81285018920899
495,1607585224.034863,244645,-96.1671142578125,-119.18509521484376
496,1607585227.639551,245031,-155.29380798339844,-119.27054214477539
497,1607585233.52844,245546,-180.02757263183594,-123.68972206115723
498,1607585236.774453,245846,-125.2030792236328,-125.59771766662598
499,1607585237.735696,245946,-90.07428741455078,-124.34154205322265
500,1607585246.0690491,246776,-124.06011962890624,-125.12044410705566
501,1607585250.892898,247240,-137.19638061523438,-127.14133338928222
502,1607585256.962866,247920,-115.4986801147461,-127.35323066711426
503,1607585259.54382,248160,-95.49671173095705,-124.89265899658203
504,1607585264.4726949,248685,-87.14900207519531,-122.14520416259765
505,1607585267.1787689,248965,-130.720703125,-122.71004066467285
506,1607585268.2343369,249085,-111.04063415527344,-120.60568199157714
507,1607585269.378753,249200,-97.70344543457031,-119.42817878723145
508,1607585276.112915,249915,-102.30430603027344,-117.94165153503418
509,1607585287.713702,250810,-112.41192626953124,-119.09398307800294
510,1607585292.31756,251163,-86.22386932373047,-115.28100967407227
511,1607585295.9462109,251533,-159.7169647216797,-117.95216789245606
512,1607585300.4423618,251998,-128.809814453125,-117.37526206970215
513,1607585305.929985,252583,-142.4598388671875,-118.14640312194824
514,1607585311.224674,253173,-97.93103790283205,-118.77446479797364
515,1607585321.001411,254189,-97.7843780517578,-118.8553279876709
516,1607585321.784933,254299,-105.19840240478516,-116.35055770874024
517,1607585322.84707,254439,-103.05831909179688,-112.50209503173828
518,1607585332.660475,255524,-131.29580688476562,-112.80673141479492
519,1607585335.22546,255799,-90.08202362060548,-112.80711822509765
520,1607585337.3801,256084,-90.33867645263672,-111.12104606628418
521,1607585340.795563,256504,-142.15545654296875,-111.3689998626709
522,1607585341.679083,256614,-97.74504852294922,-110.48131828308105
523,1607585349.947808,257512,-117.56166076660156,-111.58456573486328
524,1607585351.0446901,257642,-118.0481414794922,-113.12952270507813
525,1607585362.070826,258877,-104.11231231689452,-111.79910316467286
526,1607585365.973433,259341,-88.31472778320312,-110.66280784606934
527,1607585366.692509,259446,-104.32259368896484,-110.99376525878907
528,1607585367.954231,259617,-102.4213638305664,-110.9996181488037
529,1607585369.545921,259777,-119.05286407470705,-111.3316650390625
530,1607585376.031017,260152,-138.68324279785156,-113.95463371276855
531,1607585380.2289279,260592,-99.3123779296875,-110.93440437316895
532,1607585388.824738,261577,-139.26089477539062,-111.45695838928222
533,1607585389.841968,261702,-111.57122039794922,-109.91252746582032
534,1607585395.348769,262393,-101.6669692993164,-110.09932403564453
535,1607585398.423546,262673,-118.2890396118164,-111.12455711364746
536,1607585399.408657,262788,-94.97128295898438,-110.61320114135742
537,1607585400.993834,262963,-150.81883239746094,-113.00122680664063
538,1607585416.258768,264464,-154.43008422851562,-114.15794067382812
539,1607585423.2775462,265195,-81.30254364013672,-113.71896667480469
540,1607585425.5036788,265490,-107.80133056640624,-114.59209938049317
541,1607585426.501126,265595,-95.4169692993164,-112.25517501831055
542,1607585430.343096,265980,-134.65109252929688,-114.10047721862793
543,1607585436.734827,266640,-107.8607177734375,-113.61543006896973
544,1607585438.73439,266800,-150.19677734375,-115.22286186218261
545,1607585440.997377,267094,-119.270263671875,-115.98075942993164
546,1607585443.127095,267284,-152.53671264648438,-119.19185867309571
547,1607585444.5694609,267464,-159.97947692871094,-121.97470283508301
548,1607585448.737009,267896,-83.57733154296875,-121.03250122070312
549,1607585451.8846948,268236,-141.9188690185547,-122.17580146789551
550,1607585454.546345,268556,-167.38467407226562,-123.61087303161621
551,1607585466.804717,269878,-170.9587860107422,-127.19319343566895
552,1607585475.057679,270352,-89.1184310913086,-124.68607025146484
553,1607585491.329495,271947,-107.03126525878906,-124.45907249450684
554,1607585501.6327848,272925,-152.10409545898438,-126.98092880249024
555,1607585503.831768,273120,-169.96444702148438,-129.56469917297363
556,1607585510.492419,273950,-79.48729705810547,-128.79049987792968
557,1607585511.338141,274055,-95.45055389404295,-126.02208595275879
558,1607585513.0821211,274220,-115.92986297607422,-124.09707489013672
559,1607585514.969687,274495,-113.62619018554688,-125.71325721740723
560,1607585524.034502,275585,-110.35092163085938,-125.84073677062989
561,1607585532.202615,276430,-102.92352294921876,-126.216064453125
562,1607585534.118091,276640,-179.83486938476562,-128.47525329589843
563,1607585545.206475,277875,-142.87295532226562,-130.22586517333986
564,1607585546.114604,277995,-101.8393783569336,-127.80799522399903
565,1607585550.223357,278480,-107.09041595458984,-127.19900283813476
566,1607585554.398512,278954,-147.27813720703125,-126.9360740661621
567,1607585560.3472831,279639,-148.90313720703125,-126.38225708007812
568,1607585563.293123,279949,-104.96710205078124,-127.45174560546874
569,1607585572.842839,280684,-193.4800109863281,-130.02980270385743
570,1607585582.3385339,281789,-187.1042938232422,-131.01578369140626
571,1607585587.567075,282408,-119.31526184082031,-128.43360748291016
572,1607585589.6846778,282573,-130.96504211425778,-130.52593803405762
573,1607585593.877374,283058,-99.19235229492188,-130.13399238586425
574,1607585601.573307,283892,-111.47624206542969,-128.10259971618652
575,1607585606.616756,284472,-99.38341522216795,-124.5735481262207
576,1607585609.878236,284817,-113.30755615234376,-126.26456108093262
577,1607585611.522845,285037,-93.72439575195312,-126.17825317382812
578,1607585613.560987,285227,-151.80738830566406,-127.97212944030761
579,1607585614.344973,285332,-82.76156616210938,-126.42889823913575
580,1607585625.491998,286563,-122.06598663330078,-127.01465148925782
581,1607585628.412627,286878,-167.89321899414062,-130.2631362915039
582,1607585629.540247,287043,-120.81836700439452,-127.31231117248535
583,1607585638.173945,288033,-127.02116394042969,-126.51972160339355
584,1607585640.141924,288203,-144.13372802734375,-128.63443908691406
585,1607585641.5055141,288342,-90.22589874267578,-127.79121322631836
586,1607585644.624626,288687,-131.48532104492188,-127.00157241821289
587,1607585647.506949,288992,-160.92489624023438,-127.60266036987305
588,1607585670.0655231,290860,-96.5425033569336,-127.18143043518066
589,1607585683.086682,292283,-35.054397583007805,-119.26014976501465
590,1607585689.377922,292968,-104.53701782226562,-115.13178596496581
591,1607585695.867476,293626,-85.58038330078125,-113.44504203796387
592,1607585697.393758,293792,-97.79024505615234,-111.78630218505859
593,1607585704.317847,294555,-117.26434326171876,-112.68990173339844
594,1607585706.125974,294690,-120.88221740722656,-113.16020050048829
595,1607585707.210083,294827,-87.86880493164062,-112.58446998596192
596,1607585713.175867,295352,-98.59507751464844,-111.84884605407714
597,1607585715.070758,295562,-158.1440887451172,-115.06983070373535
598,1607585724.406513,296489,-101.27881622314452,-112.54340209960938
599,1607585729.118295,297045,-111.0503921508789,-113.95784339904785
600,1607585730.3664231,297180,-103.05321502685548,-113.00720481872558
601,1607585732.113117,297375,-148.1881561279297,-112.02195167541504
602,1607585735.430632,297755,-123.04244232177734,-112.13315544128417
603,1607585736.615509,297910,-127.21390533447266,-112.14279251098633
604,1607585743.318516,298650,-79.18120574951172,-108.89516639709473
605,1607585747.674774,299095,-105.05791473388672,-109.63676719665527
606,1607585751.1663241,299426,-96.56421661376952,-107.89071197509766
607,1607585754.601954,299796,-96.2031021118164,-104.65462226867676
608,1607585763.02175,300256,-116.90750122070312,-105.67287216186523
609,1607585766.295056,300641,-100.9386749267578,-108.96708602905274
610,1607585769.207716,300891,-75.31329345703125,-107.50589981079102
611,1607585778.423614,301721,-106.7447738647461,-108.56411933898926
612,1607585779.707658,301881,-105.15296936035156,-108.93225555419922
613,1607585782.676718,302176,-155.65567016601562,-110.85182189941406
614,1607585786.372839,302571,-137.00527954101562,-111.65797500610351
615,1607585800.949814,303971,-95.60945129394531,-112.04500732421874
616,1607585802.940268,304176,-183.02554321289062,-116.26653060913085
617,1607585804.2066278,304331,-135.60317993164062,-115.13948516845703
618,1607585805.0857859,304446,-91.54090881347656,-114.65258979797363
619,1607585824.139938,306595,-78.57655334472656,-113.02889785766601
620,1607585831.6744199,307210,-141.13665771484375,-114.93306999206543
621,1607585838.201644,307875,-128.07460021972656,-113.92739219665528
622,1607585839.638246,308045,-124.93734741210938,-114.02213745117187
623,1607585843.736485,308465,-104.03966522216795,-112.86342544555664
624,1607585845.110671,308625,-111.7886199951172,-114.49379615783691
625,1607585849.2896519,309035,-97.68470764160156,-114.12513580322266
626,1607585851.7054288,309263,-100.6575927734375,-114.32980461120606
627,1607585854.467873,309573,-110.8526611328125,-115.06228256225586
628,1607585866.7426279,310373,-99.9241714477539,-114.2131160736084
629,1607585870.839079,310838,-94.8835220336914,-113.91035842895508
630,1607585873.8831599,311148,-107.23583221435548,-115.5064853668213
631,1607585875.054863,311298,-117.2151870727539,-116.03000602722167
632,1607585877.672474,311583,-127.05010223388672,-117.12486267089844
633,1607585882.346036,312091,-88.56886291503906,-113.77052230834961
634,1607585887.95635,312696,-178.9918670654297,-115.8698516845703
635,1607585892.020646,313041,-176.94815063476562,-119.93678665161133
636,1607585895.6879392,313396,-107.33478546142578,-116.15224876403809
637,1607585901.10623,313856,-104.26434326171876,-114.58530693054199
638,1607585902.404387,314011,-121.11742401123048,-116.06413269042969
639,1607585906.270524,314441,-80.57266235351562,-116.16393814086913
640,1607585910.869865,314966,-114.98614501953124,-114.85641250610351
641,1607585921.511353,316111,-104.51529693603516,-113.67844734191894
642,1607585923.083331,316246,-85.75633239746094,-111.71939659118652
643,1607585926.621041,316641,-123.46675872802734,-112.6907512664795
644,1607585933.616542,317476,-151.54969787597656,-114.67880516052246
645,1607585939.47736,318195,-105.02833557128906,-115.04598655700684
646,1607585941.138331,318380,-170.4548797607422,-118.53585090637208
647,1607585942.207352,318534,-43.550540924072266,-115.17074489593506
648,1607585944.705318,318799,-124.01223754882812,-116.37514820098878
649,1607585945.980457,318974,-125.05491638183594,-117.883717918396
650,1607585949.338972,319294,-139.89187622070312,-119.51652011871337
651,1607585951.189679,319534,-88.83853149414062,-118.09768733978271
652,1607585955.093418,319964,-114.8709945678711,-117.48873195648193
653,1607585960.692303,320119,-134.99957275390622,-119.8102674484253
654,1607585966.283283,320729,-152.23004150390625,-118.47217617034912
655,1607585974.4322882,321644,-82.92769622802734,-113.7711534500122
656,1607585977.643734,322019,-149.08067321777344,-115.85844783782959
657,1607585988.367099,323108,-162.89483642578125,-118.78997249603272
658,1607585989.675466,323253,-141.38998413085938,-119.80360050201416
659,1607585990.4928892,323358,-100.62388610839844,-120.8061616897583
660,1607585991.959021,323538,-148.0192108154297,-122.45781497955322
661,1607585993.309256,323661,-73.79231262207031,-120.92166576385497
662,1607585996.5942788,324086,-143.17416381835938,-123.7925573348999
663,1607585999.482699,324436,-168.1649932861328,-126.02746906280518
664,1607586003.759011,324946,-183.2421417236328,-127.61209125518799
665,1607586004.627559,325061,-80.30802154541016,-126.37607555389404
666,1607586009.932369,325606,-141.00082397460938,-124.9033727645874
667,1607586012.763096,325911,-76.580078125,-126.55484962463379
668,1607586015.415221,326186,-84.21979522705078,-124.56522750854492
669,1607586016.8195221,326341,-135.96450805664062,-125.11070709228515
670,1607586018.2725382,326521,-108.43851470947266,-123.53803901672363
671,1607586022.912677,327032,-74.8667984008789,-122.83945236206054
672,1607586028.894101,327677,-142.334716796875,-124.21263847351074
673,1607586030.609375,327852,-166.4670867919922,-125.78601417541503
674,1607586031.734822,328002,-137.72151184082028,-125.06058769226074
675,1607586037.6220698,328651,-58.444679260253906,-123.83643684387206
676,1607586039.68816,328794,-84.55982971191406,-120.6103946685791
677,1607586041.445817,329029,-118.6460189819336,-118.39795379638672
678,1607586043.350877,329219,-112.2320785522461,-116.94005851745605
679,1607586046.1448119,329534,-171.24508666992188,-120.47111854553222
680,1607586047.563144,329694,-119.34588623046876,-119.03745231628417
681,1607586049.1396651,329839,-134.20547485351562,-122.05811042785645
682,1607586055.295299,330099,-96.45159912109376,-119.72198219299317
683,1607586056.695144,330234,-115.8965301513672,-117.10855903625489
684,1607586059.395539,330579,-105.69895935058594,-113.23139991760254
685,1607586064.013921,331074,-132.4097900390625,-115.83648834228515
686,1607586066.585753,331404,-130.07455444335938,-115.29017486572266
687,1607586068.4719741,331559,-129.0008544921875,-117.91121368408203
688,1607586078.3529198,332544,-136.26564025878906,-120.51350593566895
689,1607586079.900285,332704,-117.81309509277344,-119.60593528747559
690,1607586080.924981,332824,-117.8546905517578,-120.07674407958984
691,1607586086.154619,333393,-140.30941772460938,-123.34887504577637
692,1607586090.128017,333798,-121.97872924804688,-122.33107566833496
693,1607586093.8494868,334193,-138.68339538574222,-120.94189109802247
694,1607586099.595778,334804,-113.15621948242188,-119.71362648010253
695,1607586110.368941,336011,-115.43927001953124,-122.5633560180664
696,1607586115.287135,336562,-39.96487426757813,-120.3336082458496
697,1607586118.229012,336847,-107.8086929321289,-119.79174194335937
698,1607586121.1961179,337182,-89.69292449951172,-118.66478424072265
699,1607586122.4564881,337317,-98.05532836914062,-115.00529632568359
700,1607586128.9797401,338032,-116.45020294189452,-114.86051216125489
701,1607586132.340927,338377,-102.38037872314452,-113.26925735473633
702,1607586133.520477,338532,-88.90657806396484,-112.89200630187989
703,1607586135.463528,338727,-138.6473388671875,-114.0295467376709
704,1607586140.552211,339272,-112.47135925292969,-114.36816673278808
705,1607586144.862159,339743,-115.22425079345705,-113.5088897705078
706,1607586146.222713,339888,-102.11668395996094,-112.11099624633789
707,1607586156.0521789,340338,-117.98854064941406,-111.56038055419921
708,1607586160.50194,340788,-102.829345703125,-109.88856582641601
709,1607586173.776916,342258,-147.390625,-111.36744232177735
710,1607586174.945176,342418,-120.3422393798828,-111.4918197631836
711,1607586179.3167472,342858,-111.3851547241211,-110.04560661315918
712,1607586180.1819382,342958,-82.20447540283203,-108.05689392089843
713,1607586183.759816,343295,-97.57704162597656,-106.00157623291015
714,1607586189.339629,343760,-127.16543579101562,-106.70203704833985
715,1607586192.6141481,344055,-114.37332153320312,-106.64873962402343
716,1607586194.856267,344250,-130.28483581542972,-111.16473770141602
717,1607586197.6614769,344535,-117.1414031982422,-111.63137321472168
718,1607586199.965517,344713,-109.2626495361328,-112.60985946655273
719,1607586201.404683,344898,-106.8199462890625,-113.04809036254883
720,1607586202.564847,345034,-85.84705352783203,-111.5179328918457
721,1607586205.5141618,345309,-74.33209228515625,-110.11551856994629
722,1607586209.663265,345701,-135.73982238769528,-112.45718078613281
723,1607586211.237829,345876,-149.5946807861328,-113.00454788208008
724,1607586216.57673,346406,-117.36167907714844,-113.24906387329102
725,1607586218.051657,346556,-138.40728759765622,-114.40821571350098
726,1607586221.943339,346906,-143.3922576904297,-116.47199440002441
727,1607586226.050007,347331,-136.281005859375,-117.38661766052246
728,1607586233.743266,348166,-107.67791748046876,-117.62904624938965
729,1607586256.784494,350036,-110.72146606445312,-115.7955883026123
730,1607586262.833234,350721,-130.17977905273438,-116.28746528625489
731,1607586267.10099,351156,-134.40982055664062,-117.43869857788086
732,1607586274.00741,351970,-97.90615844726562,-118.22378273010254
733,1607586276.663767,352225,-122.8413314819336,-119.48699722290038
734,1607586281.679713,352714,-118.57188415527344,-119.05731964111328
735,1607586290.6169212,353727,-113.1091766357422,-118.99411239624024
736,1607586291.860328,353897,-158.38352966308594,-120.39904708862305
737,1607586294.9708571,354232,-127.25408172607422,-120.90468101501465
738,1607586298.5162618,354656,-103.61253356933594,-120.6221752166748
739,1607586303.027013,355189,-85.65424346923828,-119.56389007568359
740,1607586304.370761,355389,-123.2136688232422,-121.43222084045411
741,1607586305.688109,355564,-101.84200286865234,-122.8077163696289
742,1607586319.115851,357010,-161.54632568359375,-124.09804153442383
743,1607586320.5040212,357145,-129.783935546875,-123.10750427246094
744,1607586322.235918,357305,-145.98817443847656,-124.53882904052735
745,1607586323.376842,357440,-124.3235321044922,-123.83464126586914
746,1607586326.955413,357810,-112.81661987304688,-122.305859375
747,1607586328.925908,358065,-97.07487487792969,-120.34555282592774
748,1607586332.3628721,358443,-107.42301940917969,-120.33280792236329
749,1607586340.796315,359298,-122.29383850097656,-120.91142654418945
750,1607586342.876294,359573,-115.28377532958984,-120.16662635803223
751,1607586344.053209,359701,-82.7522964477539,-117.5837501525879
752,1607586345.4805279,359816,-105.97175598144531,-117.98703002929688
753,1607586351.788058,360016,-172.9073028564453,-120.49032859802246
754,1607586360.28983,361035,-155.62916564941406,-122.34319267272949
755,1607586370.829776,362198,-105.16937255859376,-121.94620246887207
756,1607586378.060369,363023,-141.2534637451172,-121.08969917297364
757,1607586390.517443,364350,-115.49735260009766,-120.50186271667481
758,1607586391.579629,364495,-127.11359405517578,-121.67691574096679
759,1607586395.625187,364930,-79.65424346923828,-121.3769157409668
760,1607586401.435562,365545,-135.03176879882812,-121.96782073974609
761,1607586406.1253278,366060,-152.9318084716797,-124.52231101989746
762,1607586412.020816,366695,-134.15476989746094,-123.15273323059083
763,1607586415.096428,367100,-125.5560073852539,-122.94133682250977
764,1607586419.0376391,367579,-153.37948608398438,-123.31090240478515
765,1607586420.88021,367744,-144.8719024658203,-124.33832092285157
766,1607586422.018781,367899,-122.12017822265624,-124.80349884033203
767,1607586424.823656,368224,-107.73212432861328,-125.33636131286622
768,1607586436.954642,369609,-130.708740234375,-126.50064735412597
769,1607586440.5532231,369984,-108.9384536743164,-125.83287811279297
770,1607586448.643416,370294,-147.48609924316406,-127.44299430847168
771,1607586451.439478,370654,-156.0574493408203,-131.108251953125
772,1607586458.0676868,371404,-112.77891540527344,-131.4486099243164
773,1607586466.644965,372237,-117.51271057128906,-128.6788803100586
774,1607586475.180991,373257,-120.54500579833984,-126.92467231750489
775,1607586475.8925881,373357,-92.42327880859376,-126.28736763000488
776,1607586477.100868,373507,-94.52635955810548,-123.9510124206543
777,1607586483.279148,374192,-122.48805236816406,-124.30054740905761
778,1607586487.90024,374737,-132.63882446289062,-124.57680892944336
779,1607586493.176326,375256,-79.43141174316406,-124.56566734313965
780,1607586504.2591062,376472,-137.33551025390622,-124.68085441589355
781,1607586508.022138,376851,-105.39727783203124,-122.30412788391114
782,1607586513.718905,377506,-137.685302734375,-122.48065452575683
783,1607586515.0720868,377656,-128.73251342773438,-122.63947982788086
784,1607586516.849473,377816,-93.85867309570312,-119.6634391784668
785,1607586517.8197448,377941,-118.07169342041016,-118.32342872619628
786,1607586520.8155038,378211,-83.8013916015625,-116.4074893951416
787,1607586523.658747,378526,-111.44055938720705,-116.5929111480713
788,1607586528.258215,379016,-98.70535278320312,-114.9927417755127
789,1607586536.643885,379946,-133.45632934570312,-116.21863555908203
790,1607586545.726775,380321,-135.60107421875,-115.62438430786133
791,1607586555.304434,381301,-130.41131591796878,-114.34207763671876
792,1607586560.898102,381917,-74.2186050415039,-112.41406211853027
793,1607586563.6273448,382182,-104.3397216796875,-111.75541267395019
794,1607586569.588705,382849,-114.83355712890624,-111.46984024047852
795,1607586571.057577,383024,-149.36138916015625,-114.31674575805664
796,1607586574.389974,383409,-124.38777160644531,-115.80981636047363
797,1607586578.990159,383834,-121.23204040527344,-115.7470157623291
798,1607586582.898813,384234,-170.5667266845703,-117.64341087341309
799,1607586587.952055,384769,-119.4337158203125,-119.64352607727051
800,1607586589.896926,385025,-129.44026184082028,-119.2487636566162
801,1607586593.934145,385515,-186.1886138916016,-123.28833045959473
802,1607586596.061563,385725,-166.32974243164062,-124.72055244445801
803,1607586597.3622382,385900,-152.17947387695312,-125.89290046691895
804,1607586610.6506698,387396,-120.79669189453124,-127.23980140686035
805,1607586611.5770528,387521,-120.031982421875,-127.33781585693359
806,1607586614.778242,387846,-98.1287078857422,-128.05418167114257
807,1607586616.019396,388006,-89.71569061279297,-126.96793823242187
808,1607586618.306806,388216,-163.90081787109375,-130.22771148681642
809,1607586620.077935,388421,-144.87466430664062,-130.7986282348633
810,1607586625.127476,388951,-165.29090881347656,-132.28311996459962
811,1607586626.329962,389101,-114.59400939941406,-131.49225463867188
812,1607586629.18273,389386,-131.08877563476562,-134.33576316833495
813,1607586633.614155,389896,-139.86607360839844,-136.1120807647705
814,1607586641.6390212,390223,-72.508056640625,-133.99580574035645
815,1607586644.326632,390498,-134.63789367675778,-133.25963096618653
816,1607586647.308294,390823,-143.07684326171875,-134.1940845489502
817,1607586659.4129019,392219,-157.43983459472656,-136.00447425842285
818,1607586665.1180382,392944,-140.10137939453122,-134.4812068939209
819,1607586667.7261732,393214,-133.55789184570312,-135.18741569519042
820,1607586670.6808438,393539,-77.68396759033203,-132.599600982666
821,1607586672.905611,393764,-102.21173095703124,-128.4007568359375
822,1607586675.356674,394074,-136.15374755859378,-126.89195709228515
823,1607586676.9887779,394224,-142.74349975585938,-126.42015838623047
824,1607586681.786581,394734,-90.62022399902344,-124.91133499145508
825,1607586690.434929,395642,-130.00746154785156,-125.41010894775391
826,1607586692.072066,395827,-170.75135803222656,-129.04124145507814
827,1607586697.5714529,396415,-82.60325622558594,-128.68561973571778
828,1607586702.110401,396825,-110.6836166381836,-126.02475967407227
829,1607586707.120699,397355,-159.4156036376953,-126.751806640625
830,1607586709.194336,397625,-122.3826904296875,-124.60639572143555
831,1607586710.610781,397730,-93.05889129638672,-123.52963981628417
832,1607586717.535649,398362,-94.82848358154295,-121.71662521362305
833,1607586724.0818038,398976,-83.83042907714844,-118.91484298706055
834,1607586731.0230858,399591,-150.4423828125,-122.81155929565429
835,1607586732.648985,399731,-105.96092224121094,-121.37771072387696
836,1607586734.6520061,399921,-159.90838623046875,-122.21928787231445
837,1607586741.567732,400091,-118.34915924072266,-120.26475410461425
838,1607586746.013159,400496,-102.21995544433594,-118.3706829071045
839,1607586752.720069,401111,-84.3803939819336,-115.91180801391602
840,1607586762.626477,402041,-111.6895980834961,-117.61208953857422
841,1607586764.9185212,402246,-181.3297119140625,-121.56798858642578
842,1607586769.723967,402716,-112.46006774902344,-120.38330459594727
843,1607586776.621029,403475,-171.335205078125,-121.81288986206054
844,1607586781.311438,403985,-184.85821533203125,-126.52478942871093
845,1607586782.564121,404095,-82.9640121459961,-124.17261695861816
846,1607586784.9477038,404325,-76.44567108154297,-119.45733261108398
847,1607586787.7829962,404600,-139.75450134277344,-122.31489486694336
848,1607586791.903964,404890,-109.02627563476562,-122.23202781677246
849,1607586793.785326,405055,-101.7509536743164,-119.34879531860352
850,1607586799.652757,405575,-175.6143035888672,-122.0103759765625
851,1607586801.4549642,405701,-75.22991180419922,-121.11892700195312
852,1607586803.7414641,405961,-84.74677276611328,-120.61484146118164
853,1607586809.4806108,406496,-105.3034896850586,-121.68849449157715
854,1607586810.680326,406611,-94.62800598144531,-118.89777565002441
855,1607586813.961673,406901,-129.41778564453122,-120.07061882019043
856,1607586823.447606,407759,-108.69656372070312,-117.51002769470215
857,1607586828.323233,408227,-99.55047607421876,-116.57009353637696
858,1607586832.895894,408697,-169.40232849121094,-119.9292121887207
859,1607586834.63891,408862,-132.59228515625,-122.33980674743653
860,1607586840.448673,409504,-143.831787109375,-123.94691619873046
861,1607586857.110733,410598,-68.45700073242189,-118.30328063964843
862,1607586886.553708,412834,-129.2801513671875,-119.14428482055663
863,1607586893.159616,413434,-125.46866607666016,-116.8509578704834
864,1607586896.56914,413735,-109.10077667236328,-113.0630859375
865,1607586904.954979,414610,-88.90802764892578,-113.36028671264648
866,1607586911.302859,415155,-167.90182495117188,-117.93309440612794
867,1607586914.666397,415480,-98.30650329589844,-115.86069450378417
868,1607586921.788028,416110,-131.83322143554688,-117.00104179382325
869,1607586931.293255,417010,-112.67332458496094,-117.54716033935547
870,1607586939.178407,417740,-98.00505065917969,-113.6666976928711
871,1607586945.365284,418293,-88.72158813476562,-114.34128150939941
872,1607586950.638581,418788,-146.10983276367188,-117.40943450927735
873,1607586971.516392,420178,-107.79112243652344,-117.53381614685058
874,1607586982.329749,421098,-88.69127655029297,-117.23697967529297
875,1607587002.6640902,422803,-160.86390686035156,-118.80928573608398
876,1607587004.629913,422978,-167.40130615234375,-121.74452285766601
877,1607587007.456532,423158,-157.40573120117188,-124.63728561401368
878,1607587012.671893,423623,-102.2599105834961,-121.28016471862793
879,1607587013.981671,423738,-110.54647827148438,-120.17787437438965
880,1607587021.7801461,424433,-94.23503112792969,-117.69803657531739
881,1607587026.154891,424798,-129.604736328125,-120.75542335510254
882,1607587032.970051,425408,-126.1181869506836,-120.59732513427734
883,1607587033.9650538,425513,-95.72161865234376,-119.10997276306152
884,1607587036.369823,425684,-106.55956268310548,-118.98291206359863
885,1607587038.002776,425844,-102.45740509033205,-119.66038093566894
886,1607587039.457778,425979,-108.2710189819336,-116.67884063720703
887,1607587040.715529,426084,-77.53170776367188,-115.64010086059571
888,1607587042.808599,426224,-96.74978637695312,-113.88592910766602
889,1607587056.4036589,427434,-106.34992980957031,-113.56975936889648
890,1607587062.434908,427919,-133.64645385742188,-115.3518295288086
891,1607587072.025443,428739,-111.94693756103516,-116.51309700012207
892,1607587105.177311,431039,-124.5443878173828,-115.43482475280761
893,1607587107.504456,431224,-161.28919982910156,-118.10972862243652
894,1607587109.371252,431404,-117.39690399169922,-119.54500999450684
895,1607587121.973557,432479,-110.60054779052734,-117.03184204101562
896,1607587130.463288,433174,-105.07003021240234,-113.91527824401855
897,1607587133.876091,433539,-100.9383544921875,-111.09190940856934
898,1607587136.73176,433794,-101.015869140625,-111.02970733642579
899,1607587138.265485,433969,-131.5848388671875,-112.08162536621094
900,1607587140.905901,434179,-185.0936584472656,-116.62455673217774
901,1607587142.172172,434329,-103.65652465820312,-115.32714614868163
902,1607587148.126523,434936,-114.51129913330078,-114.7468017578125
903,1607587162.650907,436176,-126.77993774414062,-116.29971771240234
904,1607587164.380252,436336,-111.19902801513672,-116.53169097900391
905,1607587169.731679,436796,-102.42366790771484,-116.53000411987304
906,1607587172.929627,437126,-92.07164001464844,-115.72003517150878
907,1607587175.548899,437326,-134.55770874023438,-118.57133522033692
908,1607587179.538165,437641,-140.13636779785156,-120.74066429138183
909,1607587198.490402,439416,-98.46080017089844,-120.34620780944825
910,1607587201.936914,439745,-92.20384979248048,-118.27407760620117
911,1607587213.486934,440160,-170.80799865722656,-121.21713066101074
912,1607587216.37083,440405,-88.74593353271484,-119.42720794677734
913,1607587222.905202,441010,-102.8488540649414,-116.50519065856933
914,1607587227.516014,441430,-162.31378173828125,-118.75103454589843
915,1607587232.556752,441890,-132.04473876953122,-119.82324409484863
916,1607587250.683916,443408,-126.7445297241211,-120.90696907043457
917,1607587252.026218,443533,-91.31523895263672,-120.42581329345703
918,1607587257.011756,443993,-146.29246520996094,-122.68964309692383
919,1607587262.864902,444518,-93.9346923828125,-120.80713577270508
920,1607587265.498494,444743,-116.40896606445312,-117.37290115356446
921,1607587267.365174,444943,-152.57125854492188,-119.81863784790039
922,1607587279.713515,446018,-83.6123275756836,-118.27368927001953
923,1607587284.5704038,446478,-147.90878295898438,-119.33013153076172
924,1607587285.8861651,446603,-108.4626693725586,-119.19331359863281
925,1607587294.882167,447454,-113.01849365234376,-119.72305488586426
926,1607587298.470365,447779,-197.42864990234372,-124.99090538024902
927,1607587301.397562,448089,-122.8230438232422,-124.40417213439942
928,1607587306.902919,448621,-166.3360137939453,-125.7141544342041
929,1607587308.563038,448751,-81.9092025756836,-124.88657455444336
930,1607587310.203919,448926,-119.3713607788086,-126.24495010375976
931,1607587326.3303368,450023,-83.05718231201172,-121.85740928649902
932,1607587334.8077052,450813,-174.18682861328125,-126.12945404052735
933,1607587338.567703,451103,-66.5501708984375,-124.31451988220215
934,1607587340.579387,451298,-168.03224182128906,-124.60044288635254
935,1607587342.563313,451463,-130.53024291992188,-124.52471809387207
936,1607587349.989351,452086,-106.08228302001952,-123.49160575866699
937,1607587351.410132,452235,-44.4920654296875,-121.15044708251953
938,1607587362.584916,453205,-116.90599060058594,-119.68112335205078
939,1607587369.9526029,453885,-145.52401733398438,-122.26058959960938
940,1607587374.9531689,454380,-129.7628173828125,-122.92828216552735
941,1607587376.213298,454530,-128.2694091796875,-121.71318969726562
942,1607587379.417001,454840,-107.39048767089844,-122.90209770202637
943,1607587391.117925,455935,-129.837890625,-121.99855308532715
944,1607587392.236398,456050,-84.69450378417969,-120.81014480590821
945,1607587399.902756,456666,-105.21114349365234,-120.41977729797364
946,1607587419.374447,458433,-122.53462982177734,-116.67507629394531
947,1607587426.593658,459160,-87.39148712158203,-114.9034984588623
948,1607587430.660732,459540,-168.873779296875,-115.03038673400879
949,1607587432.295601,459705,-120.29743957519531,-116.94979858398438
950,1607587442.272853,460105,-97.78233337402344,-115.87034721374512
951,1607587444.717322,460320,-173.570068359375,-120.39599151611328
952,1607587461.0164769,461775,-83.68231964111328,-115.87076606750489
953,1607587469.645652,462645,-96.42970275878906,-117.36474266052247
954,1607587476.132211,463332,-138.53396606445312,-115.88982887268067
955,1607587483.159452,464030,-98.11339569091795,-114.26898651123047
956,1607587486.911624,464352,-86.0593032836914,-113.26783752441406
957,1607587490.0033689,464642,-113.86172485351562,-116.73632049560547
958,1607587492.863648,464987,-125.74384307861328,-117.17821311950684
959,1607587495.8618221,465332,-162.44749450683594,-118.02438697814941
960,1607587499.539292,465757,-86.19253540039062,-115.84587287902832
961,1607587500.991654,465962,-169.7476348876953,-117.9197841644287
962,1607587502.8999789,466167,-187.04466247558597,-121.90249290466309
963,1607587506.638665,466622,-172.36395263671875,-124.02879600524902
964,1607587509.08026,466822,-140.31132507324222,-126.80963706970215
965,1607587510.1451151,466952,-110.97412109375,-127.09778594970703
966,1607587511.6430368,467142,-107.81539154052734,-126.36182403564453
967,1607587514.7420561,467502,-83.621826171875,-126.17334098815918
968,1607587516.850497,467697,-167.27584838867188,-126.09344444274902
969,1607587517.967551,467817,-117.43771362304688,-125.9504581451416
970,1607587523.156724,468412,-176.2911376953125,-129.87589836120605
971,1607587524.426619,468582,-110.2282485961914,-126.70880737304688
972,1607587527.763368,468942,-121.0304183959961,-128.57621231079102
973,1607587528.8001552,469082,-132.53355407714844,-130.38140487670898
974,1607587534.646325,469752,-187.9006500244141,-132.84973907470703
975,1607587536.548865,469972,-82.30313873291016,-132.05922622680663
976,1607587544.497031,470152,-102.69847869873048,-132.89118499755858
977,1607587546.998297,470362,-190.13987731933597,-136.7050926208496
978,1607587552.188749,470927,-147.51806640625,-137.79380378723144
979,1607587555.40762,471242,-186.8398895263672,-139.013423538208
980,1607587557.746651,471503,-109.00120544433594,-140.15385704040528
981,1607587562.183825,471983,-112.57555389404295,-137.29525299072264
982,1607587578.0021,473453,-112.56143951416016,-133.57109184265136
983,1607587582.00983,473878,-120.95256805419922,-131.0005226135254
984,1607587585.488752,474258,-175.95651245117188,-132.78278198242188
985,1607587587.408863,474513,-103.49554443359376,-132.40885314941406
986,1607587589.742894,474757,-99.66891479492188,-132.00152931213378
987,1607587592.034549,475042,-101.39540100097656,-132.89020805358888
988,1607587596.394546,475542,-103.71965026855469,-129.712398147583
989,1607587599.90908,475867,-139.11766052246094,-130.7963954925537
990,1607587604.963748,476476,-84.3964614868164,-126.2016616821289
991,1607587610.25765,477086,-125.51179504394531,-126.9658390045166
992,1607587613.418027,477431,-142.42372131347656,-128.03550415039064
993,1607587617.747473,477953,-167.32968139648438,-129.77531051635742
994,1607587622.952468,478553,-98.13860321044922,-125.28720817565917
995,1607587630.131729,479278,-143.91383361816406,-128.36774291992188
996,1607587636.570998,479943,-137.83236694335938,-130.12443733215332
997,1607587649.0077028,480556,-138.85151672363278,-127.56001930236816
998,1607587657.757818,481456,-120.35187530517578,-126.20170974731445
999,1607587661.84055,481901,-147.92881774902344,-124.25615615844727


==> figures/reward_11.csv <==
,Unnamed: 0,Wall time,Step,Value,Smoothed Value
0,0,1607582936.062932,946,-130.7725830078125,-130.7725830078125
1,1,1607582948.056914,1611,-102.9107666015625,-116.8416748046875
2,2,1607582950.921214,1969,-138.208251953125,-123.9638671875
3,3,1607582953.131852,2169,-172.5332489013672,-136.1062126159668
4,4,1607582955.506247,2435,-419.1379089355469,-192.71255187988282
5,5,1607582964.82466,3385,-97.94153594970705,-176.91738255818686
6,6,1607582981.492465,5118,-425.1198120117188,-212.37487248012
7,7,1607582987.085103,5659,-173.51309204101562,-207.51714992523193
8,8,1607582990.053851,6004,-125.21906280517578,-198.37291802300348
9,9,1607582992.5922241,6242,-117.00757598876952,-190.23638381958008
10,10,1607582992.99793,6289,-438.549560546875,-212.81030897660688
11,11,1607582995.2995222,6564,-122.13955688476562,-205.25441296895346
12,12,1607583003.3179538,7424,-122.80545043945312,-198.91218508206882
13,13,1607583004.4504461,7569,-132.22015380859378,-194.14846856253487
14,14,1607583006.5435581,7769,-175.2317657470703,-192.8873550415039
15,15,1607583008.086934,7884,-110.30089569091795,-187.72570133209229
16,16,1607583018.794323,9010,-450.3123779296875,-203.17197642606848
17,17,1607583023.893697,9510,-124.81047821044922,-198.81855985853406
18,18,1607583029.188123,10010,-163.0483856201172,-196.9359191091437
19,19,1607583030.1066802,10120,-78.3182601928711,-191.0050361633301
20,20,1607583031.784156,10280,-145.78070068359375,-188.85149637858072
21,21,1607583032.34734,10321,-431.17071533203125,-199.8660063310103
22,22,1607583036.139528,10737,-433.3269348144531,-210.01648148246434
23,23,1607583047.400347,11813,-114.21730041503906,-206.02484893798828
24,24,1607583048.028963,11880,-454.02783203125,-215.94496826171874
25,25,1607583055.8462892,12725,-125.5845184326172,-212.46956634521484
26,26,1607583062.967392,13505,-106.03549194335938,-208.52756358959056
27,27,1607583065.458453,13751,-462.9029235839844,-217.61239787510462
28,28,1607583066.793012,13921,-128.92393493652344,-214.55417501515356
29,29,1607583077.4189892,14945,-113.63389587402344,-211.1901657104492
30,30,1607583084.342762,15590,-155.46910095214844,-209.39271200856854
31,31,1607583094.3897982,16662,-173.99542236328125,-208.28654670715332
32,32,1607583097.923973,17034,-142.23138427734375,-206.28487511837122
33,33,1607583099.2717788,17179,-131.96086120605472,-204.09887470918542
34,34,1607583109.442066,18280,-148.5124969482422,-202.5106924874442
35,35,1607583111.248903,18525,-119.29197692871094,-200.1990614997016
36,36,1607583111.4824634,18563,-432.4608459472656,-206.47640702531143
37,37,1607583112.9771721,18738,-138.3682861328125,-204.6840880544562
38,38,1607583119.872102,19587,-422.9820556640625,-210.2814718393179
39,39,1607583124.708172,20121,-102.25009155273438,-207.58068733215333
40,40,1607583128.1251106,20461,-127.74903869628906,-205.63357395079078
41,41,1607583129.745045,20681,-188.0324249267578,-205.2144989740281
42,42,1607583135.12069,21271,-166.27354431152344,-204.30889537722567
43,43,1607583139.1761448,21696,-426.7762451171875,-209.36497150767934
44,44,1607583140.605687,21881,-152.0097198486328,-208.0904103597005
45,45,1607583143.96389,22236,-113.94119262695312,-206.04368823507556
46,46,1607583147.779639,22641,-426.51275634765625,-210.73451947151347
47,47,1607583148.244422,22687,-435.7741394042969,-215.42284488677979
48,48,1607583150.0211859,22912,-98.40807342529295,-213.03478832634127
49,49,1607583152.809468,23206,-93.31417083740234,-210.6403759765625
50,50,1607583155.1816616,23511,-114.2721710205078,-208.75080333036536
51,51,1607583156.844188,23656,-131.06224060058594,-207.25679250863882
52,52,1607583159.1923358,23895,-429.3375244140625,-211.4469949974204
53,53,1607583162.058719,24205,-96.82364654541016,-209.32434039645725
54,54,1607583163.150032,24345,-127.3958969116211,-207.83473233309658
55,55,1607583174.003741,25616,-154.07199096679688,-206.87468338012695
56,56,1607583181.4265141,26504,-85.5349349975586,-204.7459158646433
57,57,1607583183.166045,26704,-153.27789306640625,-203.85853616122543
58,58,1607583184.379009,26844,-122.88140869140624,-202.48604247529627
59,59,1607583189.904075,27451,-493.2641906738281,-207.3323449452718
60,60,1607583201.298731,28735,-456.6675720214844,-211.4198076842261
61,61,1607583201.642667,28759,-418.207763671875,-214.75509729693013
62,62,1607583203.970243,29034,-96.47379302978516,-212.87761627681672
63,63,1607583210.020912,29714,-99.37283325195312,-211.10410404205322
64,64,1607583215.841894,30319,-147.63201904296875,-210.12761042668268
65,65,1607583217.068448,30484,-138.83183288574222,-209.0473713730321
66,66,1607583218.306962,30584,-90.39221954345705,-207.2763989576653
67,67,1607583222.95012,31080,-465.2789306640625,-211.07055383570054
68,68,1607583237.441686,32752,-154.7689971923828,-210.25458924666694
69,69,1607583246.192719,33661,-50.53693389892578,-207.97290845598494
70,70,1607583250.802288,34146,-136.5714111328125,-206.96725356410926
71,71,1607583253.042451,34401,-164.5244140625,-206.37776968214246
72,72,1607583254.367964,34561,-492.2907104492188,-210.2943853090887
73,73,1607583257.171337,34840,-161.590087890625,-209.63621912775812
74,74,1607583263.167867,35505,-145.2066192626953,-208.77715779622395
75,75,1607583267.4167302,35970,-130.88671875,-207.75228359824732
76,76,1607583270.7290866,36325,-156.6480255126953,-207.0885919347986
77,77,1607583276.773988,36970,-133.3197021484375,-206.14283693753757
78,78,1607583296.853909,39135,-170.63319396972656,-205.69334778604627
79,79,1607583304.128865,39986,-483.4489135742188,-209.16529235839843
80,80,1607583305.9116142,40156,-150.85475158691406,-208.4454091389974
81,81,1607583313.21587,40921,-141.4718780517578,-207.62865875988473
82,82,1607583314.363036,41036,-112.69983673095705,-206.48493801254824
83,83,1607583320.320001,41621,-127.50495147705078,-205.54470007760185
84,84,1607583322.092207,41836,-178.2889404296875,-205.224044081744
85,85,1607583324.697309,42111,-122.9631805419922,-204.26752241267715
86,86,1607583329.309256,42631,-160.87208557128906,-203.76872428806348
87,87,1607583334.9736722,43318,-117.05155181884766,-202.78330187364057
88,88,1607583336.539393,43523,-182.91294860839844,-202.56003947740192
89,89,1607583338.710288,43668,-137.21408081054688,-201.8339732699924
90,90,1607583345.315362,44498,-190.0586853027344,-201.70457450112144
91,91,1607583346.8023882,44648,-132.71035766601562,-200.95463736160943
92,92,1607583348.061098,44793,-132.08840942382812,-200.21414028700963
93,93,1607583351.9753199,45238,-157.7658233642578,-199.76256244740588
94,94,1607583362.653731,46578,-145.21096801757812,-199.18833513761822
95,95,1607583365.418225,46873,-141.2644805908203,-198.58496165275574
96,96,1607583374.999722,47918,-132.73696899414062,-197.90611636761537
97,97,1607583393.054044,49963,-141.62469482421875,-197.3318161477848
98,98,1607583397.158033,50333,-93.31212615966795,-196.28111220851088
99,99,1607583402.663805,50968,-127.42623901367188,-195.5925634765625
100,100,1607583408.122607,51580,-112.76631927490234,-195.4125008392334
101,101,1607583410.704732,51915,-164.70611572265625,-196.03045433044434
102,102,1607583414.6863382,52400,-106.37808990478516,-195.71215270996095
103,103,1607583416.057253,52565,-113.06351470947266,-195.117455368042
104,104,1607583417.620083,52738,-516.1953125,-196.08802940368653
105,105,1607583420.410891,53088,-172.6544647216797,-196.83515869140626
106,106,1607583426.656707,53856,-172.21261596679688,-194.30608673095702
107,107,1607583432.784323,54541,-158.2476348876953,-194.15343215942383
108,108,1607583434.793827,54751,-165.2438201904297,-194.55367973327637
109,109,1607583459.0368054,57476,-129.56686401367188,-194.6792726135254
110,110,1607583470.550454,58786,-128.84170532226562,-191.5821940612793
111,111,1607583478.026896,59731,-107.56500244140624,-191.4364485168457
112,112,1607583479.798004,59941,-197.1399688720703,-192.1797937011719
113,113,1607583485.27443,60361,-171.06243896484375,-192.56821655273438
114,114,1607583494.1995802,61356,-198.6808013916016,-192.80270690917968
115,115,1607583505.547968,62636,-115.66812133789062,-192.8563791656494
116,116,1607583508.896363,63051,-204.81788635253903,-190.40143424987792
117,117,1607583510.448132,63211,-152.93106079101562,-190.6826400756836
118,118,1607583514.6819859,63686,-105.10562896728516,-190.10321250915527
119,119,1607583523.2757552,64596,-109.47640228271484,-190.41479393005372
120,120,1607583534.9119608,65956,-129.42668151855472,-190.2512537384033
121,121,1607583535.981804,66101,-138.05274963378906,-187.3200740814209
122,122,1607583539.6173446,66541,-111.51861572265624,-184.10199089050292
123,123,1607583541.345802,66716,-135.65444946289062,-184.31636238098145
124,124,1607583553.7523642,68121,-129.97845458984378,-181.07586860656738
125,125,1607583555.841508,68311,-127.9958953857422,-181.09998237609864
126,126,1607583569.809271,69786,-107.08946228027344,-181.11052207946778
127,127,1607583574.394483,70236,-108.73902893066406,-177.56888313293456
128,128,1607583576.21489,70426,-110.44171142578124,-177.38406089782714
129,129,1607583579.5762858,70751,-126.04339599609376,-177.50815589904786
130,130,1607583581.88225,71026,-128.35850524902344,-177.2370499420166
131,131,1607583600.395782,73151,-103.36021423339844,-176.53069786071777
132,132,1607583605.776502,73786,-100.21732330322266,-176.11055725097657
133,133,1607583609.497023,74146,-107.0665283203125,-175.86161392211915
134,134,1607583613.3802712,74601,-135.30404663085938,-175.7295294189453
135,135,1607583615.693084,74851,-104.35974884033205,-175.58020713806152
136,136,1607583623.232892,75661,-138.09492492675778,-172.63654792785644
137,137,1607583624.5095491,75786,-121.22686767578124,-172.46513374328615
138,138,1607583633.696492,76801,-165.98849487304688,-169.89519813537598
139,139,1607583636.549986,77141,-159.83883666992188,-170.47108558654784
140,140,1607583638.127073,77241,-101.48210144042969,-170.20841621398927
141,141,1607583641.015422,77611,-115.75823211669922,-169.48567428588868
142,142,1607583643.129364,77811,-132.00473022460938,-169.14298614501953
143,143,1607583646.8844302,78246,-108.10123443603516,-165.956236038208
144,144,1607583649.259086,78541,-101.16608428955078,-165.4477996826172
145,145,1607583654.737396,79206,-99.46070861816406,-165.3029948425293
146,146,1607583655.9348938,79321,-98.41863250732422,-162.02205360412597
147,147,1607583668.8823464,80711,-109.43341827392578,-158.75864639282227
148,148,1607583671.199115,80971,-100.19966888427734,-158.7765623474121
149,149,1607583678.447048,81701,-150.44451904296875,-159.34786582946776
150,150,1607583680.105429,81911,-184.15370178222656,-160.04668113708496
151,151,1607583680.9819381,82011,-94.95542907714844,-159.6856130218506
152,152,1607583686.450664,82576,-135.55514526367188,-156.74778923034668
153,153,1607583693.0251212,83341,-143.33778381347656,-157.21293060302733
154,154,1607583693.837899,83441,-87.17923736572266,-156.81076400756837
155,155,1607583698.865874,83926,-165.1453399658203,-156.9214974975586
156,156,1607583702.160566,84281,-161.905029296875,-157.68519844055174
157,157,1607583704.1976411,84531,-103.66552734375,-157.1890747833252
158,158,1607583705.666345,84666,-107.05354309082031,-157.03079612731935
159,159,1607583707.096235,84826,-113.54837799072266,-153.23363800048827
160,160,1607583707.8778028,84926,-95.88479614257812,-149.6258102416992
161,161,1607583709.952625,85156,-83.52899932861328,-146.2790225982666
162,162,1607583711.540409,85336,-154.29254150390625,-146.8572100830078
163,163,1607583718.515218,86136,-115.09973907470705,-147.01447914123534
164,164,1607583719.7766562,86256,-115.28629302978516,-146.69102188110352
165,165,1607583730.8632119,87451,-101.08379364013672,-146.31354148864747
166,166,1607583733.9057686,87761,-95.73450469970705,-146.36696434020996
167,167,1607583742.8460212,88716,-186.5244598388672,-143.57941963195802
168,168,1607583745.414368,88991,-111.04182434082031,-143.14214790344238
169,169,1607583751.9998536,89722,-100.66075897216795,-143.6433861541748
170,170,1607583760.0189786,90397,-133.90786743164062,-143.6167507171631
171,171,1607583762.790288,90727,-121.39192962646484,-143.18542587280274
172,172,1607583780.631488,92782,-111.87889862060548,-139.3813077545166
173,173,1607583790.27874,93857,-180.9652099609375,-139.57505897521972
174,174,1607583792.261439,94077,-182.51422119140625,-139.94813499450683
175,175,1607583794.6744962,94322,-87.69476318359375,-139.51621543884278
176,176,1607583796.003994,94482,-127.73274993896484,-139.22706268310546
177,177,1607583797.174193,94592,-89.71949768066406,-138.79106063842772
178,178,1607583798.942262,94757,-145.3722686767578,-138.53845138549804
179,179,1607583801.25334,95037,-111.83145904541016,-134.82227684020995
180,180,1607583805.789299,95507,-119.9705581665039,-134.51343490600587
181,181,1607583811.587182,96147,-125.46539306640624,-134.35337005615236
182,182,1607583813.121763,96312,-115.17626190185548,-134.37813430786133
183,183,1607583818.9139106,96892,-168.3418731689453,-134.78650352478027
184,184,1607583823.015354,97337,-137.9111328125,-134.3827254486084
185,185,1607583828.5273461,97957,-171.64988708496094,-134.8695925140381
186,186,1607583831.833276,98327,-97.03900146484376,-134.23126167297363
187,187,1607583833.0447366,98482,-135.12368774414062,-134.41198303222657
188,188,1607583835.577107,98767,-117.00432586669922,-133.75289680480958
189,189,1607583836.980788,98942,-163.9632568359375,-134.02038856506348
190,190,1607583840.154361,99297,-126.15972137451172,-133.38139892578124
191,191,1607583841.6618161,99497,-140.09063720703122,-133.4552017211914
192,192,1607583843.108933,99687,-163.4890899658203,-133.76920852661132
193,193,1607583849.3038142,100102,-102.13548278808594,-133.2129051208496
194,194,1607583851.603673,100312,-126.19683074951172,-133.02276374816896
195,195,1607583852.6778119,100437,-107.9714584350586,-132.68983352661132
196,196,1607583855.146117,100717,-123.25043487548828,-132.59496818542482
197,197,1607583859.257715,101107,-164.88929748535156,-132.82761421203614
198,198,1607583860.937749,101297,-178.3139190673828,-133.6776321411133
199,199,1607583872.717807,102552,-156.18211364746094,-133.96519088745117
200,200,1607583879.078026,103127,-152.0618896484375,-134.3581465911865
201,201,1607583884.9721642,103737,-163.96578979492188,-134.35074333190917
202,202,1607583889.512029,104212,-178.65444946289062,-135.07350692749023
203,203,1607583892.3323839,104562,-152.59292602539062,-135.46880104064942
204,204,1607583895.240165,104862,-93.57789611816406,-131.24262687683105
205,205,1607583901.029905,105502,-128.12322998046878,-130.79731452941894
206,206,1607583908.853787,106262,-123.07721710205078,-130.30596054077148
207,207,1607583913.239626,106696,-100.67852783203124,-129.73026947021484
208,208,1607583914.502871,106831,-124.94590759277344,-129.3272903442383
209,209,1607583915.326158,106931,-100.56804656982422,-129.0373021697998
210,210,1607583917.140012,107146,-186.5286102294922,-129.61417121887206
211,211,1607583927.91068,108200,-172.07241821289062,-130.2592453765869
212,212,1607583935.815939,109050,-105.36090087890624,-129.34145469665526
213,213,1607583939.438666,109335,-124.561767578125,-128.87644798278808
214,214,1607583940.360606,109450,-102.89978790283205,-127.91863784790038
215,215,1607583947.577518,110015,-140.8796844482422,-128.1707534790039
216,216,1607583951.370745,110395,-121.097412109375,-127.33354873657227
217,217,1607583953.026599,110605,-173.35226440429688,-127.53776077270508
218,218,1607583958.099791,111130,-120.74288177490234,-127.69413330078125
219,219,1607583959.686582,111330,-132.36264038085938,-127.9229956817627
220,220,1607583961.4738722,111520,-159.5618133544922,-128.22434700012207
221,221,1607583965.375128,111875,-117.39743041992188,-128.0177938079834
222,222,1607583969.595359,112187,-94.35445404052734,-127.8461521911621
223,223,1607583980.868644,113204,-114.62991333007812,-127.63590682983398
224,224,1607583985.468058,113714,-134.00924682617188,-127.67621475219727
225,225,1607583986.310323,113819,-97.5330810546875,-127.37158660888672
226,226,1607583990.406241,114291,-93.89725494384766,-127.23966453552246
227,227,1607583991.8446438,114476,-124.8288345336914,-127.40056259155273
228,228,1607583994.162964,114691,-171.33485412597656,-128.00949401855468
229,229,1607583996.708236,115020,-27.697925567626953,-127.02603931427002
230,230,1607583998.707315,115160,-98.88858032226562,-126.73134006500244
231,231,1607584006.94291,116130,-179.48153686523438,-127.4925532913208
232,232,1607584012.919653,116825,-119.50763702392578,-127.68545642852783
233,233,1607584013.7777214,116955,-94.83177947998048,-127.56310894012451
234,234,1607584016.500952,117260,-125.45929718017578,-127.46466144561768
235,235,1607584019.088942,117628,-185.82000732421875,-128.27926403045655
236,236,1607584021.929532,117978,-130.99980163574222,-128.2083127975464
237,237,1607584022.892105,118113,-114.04235076904295,-128.136467628479
238,238,1607584024.6313,118278,-129.55693054199222,-127.77215198516846
239,239,1607584025.816485,118448,-142.55709838867188,-127.59933460235595
240,240,1607584027.445864,118648,-160.3610076904297,-128.18812366485596
241,241,1607584031.0579634,118993,-96.92520904541016,-127.99979343414307
242,242,1607584033.578308,119273,-84.5507583618164,-127.52525371551513
243,243,1607584035.829142,119543,-144.8043212890625,-127.89228458404541
244,244,1607584041.846348,120023,-132.02552795410156,-128.2008790206909
245,245,1607584044.618263,120313,-153.59249877929688,-128.74219692230224
246,246,1607584045.864935,120458,-103.34387969970705,-128.79144939422608
247,247,1607584047.4563231,120658,-178.54388427734375,-129.48255405426025
248,248,1607584055.404275,121537,-128.64889526367188,-129.7670463180542
249,249,1607584056.94003,121704,-109.51097869873048,-129.35771091461183
250,250,1607584059.522808,121989,-117.32040405273438,-128.6893779373169
251,251,1607584063.1258268,122389,-144.95315551757812,-129.18935520172118
252,252,1607584067.909326,122949,-135.70120239257812,-129.19081577301026
253,253,1607584072.524324,123489,-122.03355407714844,-128.97777347564698
254,254,1607584076.261323,123939,-100.43260955810548,-129.1103071975708
255,255,1607584077.9204788,124115,-118.22906494140624,-128.64114444732667
256,256,1607584079.6640394,124345,-113.88610076904295,-128.16095516204834
257,257,1607584082.0500634,124625,-109.25824737548828,-128.2168823623657
258,258,1607584084.602176,124965,-130.57307434082028,-128.45207767486573
259,259,1607584092.9926536,125875,-145.3926544189453,-128.77052043914796
260,260,1607584097.8613632,126427,-152.3621826171875,-129.33529430389405
261,261,1607584099.941847,126652,-108.72087097167969,-129.5872130203247
262,262,1607584120.673445,128982,-121.90998077392578,-129.2633874130249
263,263,1607584126.168905,129647,-182.3475341796875,-129.93586536407471
264,264,1607584131.2682939,130007,-113.22478485107422,-129.9152502822876
265,265,1607584132.755614,130202,-166.8514404296875,-130.57292675018311
266,266,1607584138.646547,130921,-135.60302734375,-130.97161197662354
267,267,1607584141.23592,131201,-106.96953582763672,-130.17606273651123
268,268,1607584146.431538,131840,-88.87625122070312,-129.95440700531006
269,269,1607584149.001201,132070,-106.1850128173828,-130.0096495437622
270,270,1607584151.025358,132325,-82.45075225830078,-129.4950783920288
271,271,1607584156.27284,132930,-181.8882751464844,-130.100041847229
272,272,1607584160.0192132,133340,-167.95498657226562,-130.6608027267456
273,273,1607584161.813825,133560,-193.7924346923828,-130.78907497406007
274,274,1607584164.677495,133845,-154.31539916992188,-130.50708675384521
275,275,1607584170.095216,134475,-93.48098754882812,-130.56494899749757
276,276,1607584176.047174,135135,-131.49234008789062,-130.60254489898682
277,277,1607584185.042935,136095,-123.39299774169922,-130.93927989959718
278,278,1607584187.102237,136300,-160.48297119140625,-131.09038692474365
279,279,1607584188.689277,136495,-184.7259063720703,-131.81933139801026
280,280,1607584189.537195,136600,-102.9416732788086,-131.6490425491333
281,281,1607584192.418123,136940,-98.95697021484376,-131.38395832061767
282,282,1607584196.43762,137411,-131.090576171875,-131.54310146331787
283,283,1607584197.620204,137591,-137.09559631347656,-131.23063869476317
284,284,1607584198.831909,137706,-110.78691864013672,-130.95939655303954
285,285,1607584202.531903,138171,-92.83928680419922,-130.17129055023193
286,286,1607584203.8379278,138300,-81.97947692871094,-130.0206953048706
287,287,1607584205.283673,138515,-128.84976196289062,-129.9579560470581
288,288,1607584206.5920134,138670,-129.55485534667972,-130.0834613418579
289,289,1607584217.257545,139800,-148.88539123535156,-129.93268268585206
290,290,1607584218.536456,139965,-138.28701782226562,-130.05395565032958
291,291,1607584224.883117,140420,-130.94985961914062,-129.96254787445068
292,292,1607584235.320085,141605,-125.61180877685548,-129.58377506256105
293,293,1607584240.674,142145,-155.48960876464844,-130.11731632232667
294,294,1607584254.517597,143584,-91.8740234375,-129.77408824920656
295,295,1607584256.1677608,143714,-99.99373626708984,-129.69431102752685
296,296,1607584258.484258,144009,-115.52638244628906,-129.61707050323486
297,297,1607584259.755085,144124,-110.17491149902344,-129.0699266433716
298,298,1607584261.2821882,144274,-121.92935180664062,-128.50608097076417
299,299,1607584265.209765,144689,-100.3347396850586,-127.94760723114014
300,300,1607584266.5076199,144842,-94.6926498413086,-127.37391483306885
301,301,1607584270.762325,145207,-148.4546661376953,-127.21880359649658
302,302,1607584273.882056,145567,-154.92164611816406,-126.98147556304932
303,303,1607584282.170333,146352,-146.4092559814453,-126.91963886260986
304,304,1607584283.90676,146537,-147.57455444335938,-127.45960544586181
305,305,1607584289.7206519,147107,-106.25933074951172,-127.24096645355225
306,306,1607584291.307225,147232,-120.54792785644531,-127.2156735610962
307,307,1607584292.91213,147437,-178.0720977783203,-127.98960926055908
308,308,1607584294.2257519,147612,-164.3699951171875,-128.38385013580321
309,309,1607584301.0732038,148222,-170.83395385742188,-129.0865092086792
310,310,1607584302.667725,148362,-101.09215545654295,-128.2321446609497
311,311,1607584303.861407,148487,-120.6938247680664,-127.71835872650146
312,312,1607584308.5283382,148952,-178.8422393798828,-128.45317211151124
313,313,1607584309.796674,149112,-132.50445556640622,-128.53259899139405
314,314,1607584322.88875,150250,-80.47181701660156,-128.30831928253173
315,315,1607584328.674587,150755,-116.1551284790039,-128.06107372283935
316,316,1607584333.175121,151190,-182.9966278076172,-128.68006587982177
317,317,1607584336.500725,151515,-136.6231689453125,-128.31277492523193
318,318,1607584338.968176,151715,-186.81385803222656,-128.97348468780518
319,319,1607584344.107392,152215,-148.30906677246094,-129.1329489517212
320,320,1607584350.430773,152840,-119.44023895263672,-128.73173320770263
321,321,1607584351.336915,152945,-95.95085906982422,-128.51726749420166
322,322,1607584353.8794868,153150,-124.74671173095705,-128.82119007110595
323,323,1607584359.531177,153650,-91.5558090209961,-128.59044902801514
324,324,1607584372.875974,154995,-153.6912384033203,-128.78726894378661
325,325,1607584376.0980554,155330,-115.02985382080078,-128.96223667144776
326,326,1607584380.999175,155921,-136.90594482421878,-129.39232357025148
327,327,1607584382.082645,156071,-134.48464965820312,-129.48888172149657
328,328,1607584385.8598714,156516,-114.69444274902344,-128.92247760772705
329,329,1607584389.446564,156866,-153.03793334960938,-130.17587768554688
330,330,1607584392.2525039,157186,-124.79059600830078,-130.43489784240722
331,331,1607584400.146182,158116,-122.64844512939452,-129.86656692504883
332,332,1607584409.907206,159186,-137.8125,-130.04961555480958
333,333,1607584411.177546,159296,-91.80772399902344,-130.019375
334,334,1607584414.6552286,159729,-101.6565399169922,-129.78134742736816
335,335,1607584419.443609,160034,-133.56719970703122,-129.25881935119628
336,336,1607584427.526022,160949,-125.33724975585938,-129.20219383239746
337,337,1607584429.472206,161129,-112.97015380859376,-129.19147186279298
338,338,1607584431.858662,161454,-123.15582275390624,-129.1274607849121
339,339,1607584434.6821866,161764,-116.8312759399414,-128.87020256042481
340,340,1607584439.748816,162399,-151.6596221923828,-128.78318870544433
341,341,1607584445.3087,163044,-100.22442626953124,-128.81618087768555
342,342,1607584448.287249,163334,-124.26372528076172,-129.213310546875
343,343,1607584455.515283,164114,-116.10479736328124,-128.9263153076172
344,344,1607584456.764961,164234,-119.70573425292969,-128.80311737060546
345,345,1607584457.981216,164391,-103.0440902709961,-128.29763328552247
346,346,1607584468.130914,165556,-116.36100006103516,-128.42780448913575
347,347,1607584469.363136,165666,-93.29808044433594,-127.57534645080567
348,348,1607584479.438971,166745,-89.82703399658203,-127.18712783813477
349,349,1607584484.9211268,167363,-94.44530487060548,-127.03647109985351
350,350,1607584486.380662,167558,-129.95466613769528,-127.16281372070313
351,351,1607584487.546685,167673,-112.48947143554688,-126.83817687988281
352,352,1607584499.0925741,169095,-97.23925018310548,-126.45355735778809
353,353,1607584501.7127528,169370,-115.92108917236328,-126.39243270874023
354,354,1607584504.76809,169745,-105.37103271484376,-126.44181694030762
355,355,1607584516.8101401,170775,-154.7352752685547,-126.8068790435791
356,356,1607584518.206102,170940,-147.81439208984375,-127.14616195678711
357,357,1607584524.0441446,171555,-66.80908203125,-126.72167030334472
358,358,1607584528.859333,172075,-134.46568298339844,-126.76059638977051
359,359,1607584529.949156,172205,-94.30750274658205,-126.24974487304688
360,360,1607584530.919266,172335,-117.61559295654295,-125.90227897644043
361,361,1607584550.3092089,174507,-123.3536148071289,-126.04860641479492
362,362,1607584554.0110269,174942,-125.44415283203124,-126.08394813537598
363,363,1607584559.1335812,175562,-160.6009979248047,-125.86648277282715
364,364,1607584561.3225641,175767,-136.82008361816406,-126.10243576049805
365,365,1607584562.414635,175927,-133.08380126953122,-125.76475936889648
366,366,1607584566.955644,176467,-131.62522888183594,-125.72498138427734
367,367,1607584568.3964472,176582,-96.97998046875,-125.62508583068848
368,368,1607584570.551869,176782,-140.22543334960938,-126.13857765197754
369,369,1607584593.9223402,179372,-114.8726577758789,-126.2254541015625
370,370,1607584595.792302,179607,-90.39136505126952,-126.30486022949219
371,371,1607584597.527116,179762,-125.27216339111328,-125.73869911193847
372,372,1607584602.7120562,180092,-98.4585418701172,-125.043734664917
373,373,1607584604.511728,180267,-147.48886108398438,-124.580698928833
374,374,1607584612.946769,181237,-107.42282104492188,-124.11177314758301
375,375,1607584614.299866,181417,-157.70199584960938,-124.75398323059082
376,376,1607584617.186915,181732,-95.79608154296876,-124.3970206451416
377,377,1607584619.918679,182062,-122.29475402832031,-124.38603820800782
378,378,1607584622.418523,182372,-142.13623046875,-124.20257080078125
379,379,1607584625.125497,182661,-74.6277084350586,-123.10158882141113
380,380,1607584628.648249,183041,-89.35299682617188,-122.96570205688477
381,381,1607584630.926366,183266,-88.9810791015625,-122.86594314575196
382,382,1607584633.599177,183571,-148.55618286132812,-123.04059921264648
383,383,1607584636.2695448,183848,-89.77684020996094,-122.56741165161132
384,384,1607584639.751462,184193,-160.60511779785156,-123.06559364318848
385,385,1607584642.67598,184548,-156.733642578125,-123.70453720092773
386,386,1607584658.0647972,186170,-86.04364013671875,-123.74517883300781
387,387,1607584664.6146722,186870,-124.28889465332031,-123.69957015991211
388,388,1607584670.57818,187570,-121.55089569091795,-123.61953056335449
389,389,1607584671.814854,187695,-117.76014709472656,-123.30827812194825
390,390,1607584672.882106,187800,-104.47251892089844,-122.97013313293456
391,391,1607584676.16028,188195,-164.762451171875,-123.30825904846192
392,392,1607584679.384403,188587,-81.96949005126953,-122.87183586120605
393,393,1607584684.02498,189132,-135.30392456054688,-122.66997901916504
394,394,1607584687.0543401,189452,-97.14030456542969,-122.72264183044433
395,395,1607584691.2800848,189832,-111.92445373535156,-122.84194900512695
396,396,1607584701.286349,190647,-99.16851806640624,-122.67837036132812
397,397,1607584703.749532,190912,-104.89273071289062,-122.6255485534668
398,398,1607584706.987475,191252,-152.10736083984375,-122.92732864379883
399,399,1607584708.128115,191387,-96.58753967285156,-122.88985664367675
400,400,1607584712.610426,191877,-112.4610366821289,-123.06754051208496
401,401,1607584713.41872,191982,-92.20616149902344,-122.50505546569825
402,402,1607584715.139826,192121,-83.72676849365234,-121.79310668945313
403,403,1607584719.017235,192511,-132.22901916503906,-121.65130432128906
404,404,1607584731.521328,193918,-131.9307861328125,-121.4948666381836
405,405,1607584739.02277,194693,-122.3839111328125,-121.6561124420166
406,406,1607584741.627834,195048,-130.27255249023438,-121.7533586883545
407,407,1607584749.934609,195903,-132.94833374023438,-121.30212104797363
408,408,1607584754.527025,196423,-82.05530548095703,-120.47897415161133
409,409,1607584755.6125019,196563,-126.53402709960938,-120.03597488403321
410,410,1607584757.531938,196733,-149.79977416992188,-120.52305107116699
411,411,1607584758.916888,196895,-92.51921081542969,-120.24130493164063
412,412,1607584768.34799,197915,-108.63874053955078,-119.5392699432373
413,413,1607584771.845067,198285,-103.61383056640624,-119.2503636932373
414,414,1607584784.214428,199535,-108.6048583984375,-119.53169410705567
415,415,1607584786.693465,199775,-117.72012329101562,-119.54734405517578
416,416,1607584792.738218,200210,-105.01226043701172,-118.76750038146973
417,417,1607584794.144781,200345,-95.64802551269531,-118.35774894714355
418,418,1607584798.277214,200875,-173.5279541015625,-118.22488990783691
419,419,1607584805.347632,201710,-120.2822723388672,-117.94462196350098
420,420,1607584807.020767,201950,-92.71837615966795,-117.67740333557128
421,421,1607584811.611071,202399,-83.3513412475586,-117.55140815734863
422,422,1607584815.405418,202804,-110.2001953125,-117.40594299316406
423,423,1607584817.18557,203019,-131.86276245117188,-117.80901252746582
424,424,1607584819.5723462,203232,-68.68609619140625,-116.95896110534667
425,425,1607584820.996484,203407,-150.07228088378906,-117.30938537597656
426,426,1607584823.0956519,203602,-176.3881378173828,-117.7042073059082
427,427,1607584832.4188619,204602,-196.6153564453125,-118.3255143737793
428,428,1607584842.113857,205627,-120.1777801513672,-118.38034774780273
429,429,1607584851.8670359,206712,-141.04888916015625,-118.2604573059082
430,430,1607584858.970374,207605,-112.6533660888672,-118.13908500671387
431,431,1607584864.073234,208200,-100.08941650390624,-117.91349472045898
432,432,1607584870.119138,208820,-105.3195343017578,-117.58856506347657
433,433,1607584880.4356961,209947,-107.92220306396484,-117.74970985412598
434,434,1607584885.524762,210207,-118.20197296142578,-117.91516418457032
435,435,1607584889.1053839,210607,-153.60140991210938,-118.1155062866211
436,436,1607584892.566001,211002,-147.8038787841797,-118.3401725769043
437,437,1607584894.68633,211222,-145.6840057373047,-118.66731109619141
438,438,1607584899.233815,211652,-129.57052612304688,-118.73145812988281
439,439,1607584900.374182,211797,-126.74337768554688,-118.83057914733887
440,440,1607584903.598994,212117,-144.35850524902344,-118.75756797790527
441,441,1607584905.009425,212287,-104.5836944580078,-118.80116065979004
442,442,1607584909.666807,212802,-146.58706665039062,-119.02439407348633
443,443,1607584931.962949,215317,-98.85822296142578,-118.85192832946777
444,444,1607584933.4633696,215517,-137.615478515625,-119.03102577209472
445,445,1607584935.683116,215727,-181.99118041992188,-119.82049667358399
446,446,1607584943.9755974,216642,-190.40843200683602,-120.56097099304199
447,447,1607584948.046642,217077,-85.29859161376953,-120.48097610473633
448,448,1607584953.512795,217672,-164.42031860351562,-121.22690895080567
449,449,1607584955.545135,217887,-199.401611328125,-122.27647201538086
450,450,1607584956.555675,218007,-99.67436981201172,-121.97366905212402
451,451,1607584963.007863,218672,-129.96849060058594,-122.14845924377441
452,452,1607584964.5728722,218812,-125.02206420898438,-122.4262873840332
453,453,1607584965.822076,218967,-125.82415771484376,-122.52531806945801
454,454,1607584968.764964,219287,-125.1577377319336,-122.72318511962891
455,455,1607584970.626223,219522,-93.9026870727539,-122.1148592376709
456,456,1607584973.314223,219807,-85.53785705566406,-121.4920938873291
457,457,1607584978.061532,220062,-103.64708709716795,-121.86047393798827
458,458,1607584990.535506,221372,-125.83761596679688,-121.77419326782227
459,459,1607584997.711441,222117,-110.279296875,-121.93391120910644
460,460,1607584998.776543,222242,-101.6041259765625,-121.77379653930664
461,461,1607585010.466886,223517,-93.2114028930664,-121.47237442016602
462,462,1607585012.372013,223682,-121.52144622802734,-121.43314735412598
463,463,1607585027.74948,225344,-99.19351959228516,-120.81907257080078
464,464,1607585038.939961,226669,-131.76492309570312,-120.76852096557617
465,465,1607585040.2650821,226804,-91.83248901367188,-120.35600784301758
466,466,1607585044.065247,227249,-120.14251708984376,-120.24118072509765
467,467,1607585047.49301,227679,-187.3712921142578,-121.14509384155274
468,468,1607585049.460357,227839,-146.239990234375,-121.2052394104004
469,469,1607585061.552006,229169,-161.98745727539062,-121.6763874053955
470,470,1607585063.702867,229379,-185.2340545654297,-122.62481430053711
471,471,1607585064.987499,229534,-104.82144165039062,-122.42030708312988
472,472,1607585066.329143,229694,-151.7369384765625,-122.95309104919434
473,473,1607585074.706648,230239,-158.98875427246094,-123.0680899810791
474,474,1607585077.538307,230539,-133.50848388671878,-123.32894660949707
475,475,1607585079.8366768,230729,-128.72221374511722,-123.03914878845215
476,476,1607585081.498456,230919,-153.58486938476562,-123.61703666687012
477,477,1607585091.3654802,232004,-91.64397430419922,-123.31052886962891
478,478,1607585097.719201,232674,-87.04316711425781,-122.75959823608399
479,479,1607585099.073727,232824,-115.1977996826172,-123.16529914855957
480,480,1607585103.172648,233197,-108.4820785522461,-123.35658996582032
481,481,1607585113.236267,234127,-96.77859497070312,-123.43456512451172
482,482,1607585116.644358,234457,-111.26073455810548,-123.06161064147949
483,483,1607585134.828638,236122,-144.70814514160156,-123.6109236907959
484,484,1607585145.048585,237027,-142.0980987548828,-123.42585350036622
485,485,1607585147.406575,237220,-119.4239730834961,-123.05275680541992
486,486,1607585150.370178,237525,-153.1278076171875,-123.72359848022461
487,487,1607585151.596916,237655,-121.25350952148438,-123.69324462890626
488,488,1607585160.8274894,238655,-132.03485107421878,-123.79808418273926
489,489,1607585171.925212,239740,-89.36529541015625,-123.51413566589355
490,490,1607585174.140489,239960,-162.48333740234375,-124.09424385070801
491,491,1607585191.683569,241403,-106.2938003540039,-123.50955734252929
492,492,1607585199.870949,242108,-140.34793090820312,-124.09334175109863
493,493,1607585202.4740891,242423,-127.03701782226562,-124.01067268371582
494,494,1607585209.370519,243085,-85.36980438232422,-123.89296768188477
495,495,1607585224.034863,244645,-96.1671142578125,-123.73539428710937
496,496,1607585227.639551,245031,-155.29380798339844,-124.2966471862793
497,497,1607585233.52844,245546,-180.02757263183594,-125.04799560546876
498,498,1607585236.774453,245846,-125.2030792236328,-124.77895278930664
499,499,1607585237.735696,245946,-90.07428741455078,-124.71382026672363
500,500,1607585246.0690491,246776,-124.06011962890624,-124.8298110961914
501,501,1607585250.892898,247240,-137.19638061523438,-125.27971328735352
502,502,1607585256.962866,247920,-115.4986801147461,-125.59743240356445
503,503,1607585259.54382,248160,-95.49671173095705,-125.23010932922364
504,504,1607585264.4726946,248685,-87.14900207519531,-124.78229148864746
505,505,1607585267.1787686,248965,-130.720703125,-124.86565940856934
506,506,1607585268.2343366,249085,-111.04063415527344,-124.67334022521973
507,507,1607585269.378753,249200,-97.70344543457031,-124.32089134216308
508,508,1607585276.112915,249915,-102.30430603027344,-124.52338134765625
509,509,1607585287.713702,250810,-112.41192626953124,-124.38216033935547
510,510,1607585292.31756,251163,-86.22386932373047,-123.74640129089356
511,511,1607585295.9462109,251533,-159.7169647216797,-124.41837882995605
512,512,1607585300.4423618,251998,-128.809814453125,-124.6200895690918
513,513,1607585305.929985,252583,-142.4598388671875,-125.0085496520996
514,514,1607585311.224674,253173,-97.93103790283205,-124.90181144714356
515,515,1607585321.001411,254189,-97.7843780517578,-124.70245399475098
516,516,1607585321.784933,254299,-105.19840240478516,-124.7043154144287
517,517,1607585322.84707,254439,-103.05831909179688,-124.77841835021972
518,518,1607585332.660475,255524,-131.29580688476562,-124.35609687805176
519,519,1607585335.22546,255799,-90.08202362060548,-124.05409439086914
520,520,1607585337.3801,256084,-90.33867645263672,-124.03029739379883
521,521,1607585340.795563,256504,-142.15545654296875,-124.61833854675292
522,522,1607585341.679083,256614,-97.74504852294922,-124.49378707885742
523,523,1607585349.947808,257512,-117.56166076660156,-124.35077606201172
524,524,1607585351.0446901,257642,-118.0481414794922,-124.84439651489258
525,525,1607585362.070826,258877,-104.11231231689452,-124.38479682922363
526,526,1607585365.973433,259341,-88.31472778320312,-123.50406272888183
527,527,1607585366.692509,259446,-104.32259368896484,-122.58113510131835
528,528,1607585367.954231,259617,-102.4213638305664,-122.40357093811035
529,529,1607585369.545921,259777,-119.05286407470705,-122.18361068725586
530,530,1607585376.031017,260152,-138.68324279785156,-122.4439094543457
531,531,1607585380.2289279,260592,-99.3123779296875,-122.43613906860351
532,532,1607585388.824738,261577,-139.26089477539062,-122.77555267333985
533,533,1607585389.841968,261702,-111.57122039794922,-122.81204284667969
534,534,1607585395.348769,262393,-101.6669692993164,-122.6466928100586
535,535,1607585398.423546,262673,-118.2890396118164,-122.29356910705566
536,536,1607585399.408657,262788,-94.97128295898438,-121.7652431488037
537,537,1607585400.993834,262963,-150.81883239746094,-121.81659141540527
538,538,1607585416.258768,264464,-154.43008422851562,-122.06518699645996
539,539,1607585423.2775464,265195,-81.30254364013672,-121.61077865600586
540,540,1607585425.5036788,265490,-107.80133056640624,-121.24520690917969
541,541,1607585426.501126,265595,-95.4169692993164,-121.15353965759277
542,542,1607585430.343096,265980,-134.65109252929688,-121.03417991638183
543,543,1607585436.734827,266640,-107.8607177734375,-121.12420486450195
544,544,1607585438.73439,266800,-150.19677734375,-121.2500178527832
545,545,1607585440.997377,267094,-119.270263671875,-120.62280868530273
546,546,1607585443.127095,267284,-152.53671264648438,-120.24409149169922
547,547,1607585444.5694606,267464,-159.97947692871094,-120.99090034484863
548,548,1607585448.737009,267896,-83.57733154296875,-120.18247047424316
549,549,1607585451.8846948,268236,-141.9188690185547,-119.60764305114746
550,550,1607585454.546345,268556,-167.38467407226562,-120.28474609375
551,551,1607585466.804717,269878,-170.9587860107422,-120.69464904785156
552,552,1607585475.057679,270352,-89.1184310913086,-120.3356127166748
553,553,1607585491.329495,271947,-107.03126525878906,-120.14768379211426
554,554,1607585501.6327848,272925,-152.10409545898438,-120.41714736938476
555,555,1607585503.831768,273120,-169.96444702148438,-121.17776496887207
556,556,1607585510.492419,273950,-79.48729705810547,-121.11725936889648
557,557,1607585511.338141,274055,-95.45055389404295,-121.03529403686524
558,558,1607585513.0821214,274220,-115.92986297607422,-120.936216506958
559,559,1607585514.969687,274495,-113.62619018554688,-120.96968544006347
560,560,1607585524.034502,275585,-110.35092163085938,-121.05715339660645
561,561,1607585532.202615,276430,-102.92352294921876,-121.15427459716797
562,562,1607585534.118091,276640,-179.83486938476562,-121.73740882873535
563,563,1607585545.206475,277875,-142.87295532226562,-122.17420318603516
564,564,1607585546.114604,277995,-101.8393783569336,-121.87494773864746
565,565,1607585550.223357,278480,-107.09041595458984,-122.02752700805664
566,566,1607585554.398512,278954,-147.27813720703125,-122.29888320922852
567,567,1607585560.3472831,279639,-148.90313720703125,-121.91420166015625
568,568,1607585563.293123,279949,-104.96710205078124,-121.5014727783203
569,569,1607585572.842839,280684,-193.4800109863281,-121.8163983154297
570,570,1607585582.3385339,281789,-187.1042938232422,-121.83510070800781
571,571,1607585587.567075,282408,-119.31526184082031,-121.98003890991211
572,572,1607585589.6846778,282573,-130.96504211425778,-121.77231994628906
573,573,1607585593.877374,283058,-99.19235229492188,-121.17435592651367
574,574,1607585601.573307,283892,-111.47624206542969,-120.95403350830078
575,575,1607585606.616756,284472,-99.38341522216795,-120.6606455230713
576,576,1607585609.878236,284817,-113.30755615234376,-120.25787239074707
577,577,1607585611.522845,285037,-93.72439575195312,-120.2786766052246
578,578,1607585613.560987,285227,-151.80738830566406,-120.92631881713868
579,579,1607585614.344973,285332,-82.76156616210938,-120.6019564819336
580,580,1607585625.491998,286563,-122.06598663330078,-120.73779556274414
581,581,1607585628.412627,286878,-167.89321899414062,-121.44894180297851
582,582,1607585629.540247,287043,-120.81836700439452,-121.5445181274414
583,583,1607585638.173945,288033,-127.02116394042969,-121.36764831542969
584,584,1607585640.141924,288203,-144.13372802734375,-121.38800460815429
585,585,1607585641.5055141,288342,-90.22589874267578,-121.09602386474609
586,586,1607585644.624626,288687,-131.48532104492188,-120.87959899902344
587,587,1607585647.506949,288992,-160.92489624023438,-121.27631286621094
588,588,1607585670.0655231,290860,-96.5425033569336,-120.92138938903808
589,589,1607585683.086682,292283,-35.054397583007805,-120.3782804107666
590,590,1607585689.377922,292968,-104.53701782226562,-119.79881721496582
591,591,1607585695.867476,293626,-85.58038330078125,-119.5916830444336
592,592,1607585697.393758,293792,-97.79024505615234,-119.16610618591308
593,593,1607585704.317847,294555,-117.26434326171876,-119.06837944030762
594,594,1607585706.125974,294690,-120.88221740722656,-119.42350357055665
595,595,1607585707.210083,294827,-87.86880493164062,-119.34052047729492
596,596,1607585713.175867,295352,-98.59507751464844,-118.77353317260742
597,597,1607585715.070758,295562,-158.1440887451172,-118.55469833374023
598,598,1607585724.406513,296489,-101.27881622314452,-118.31545570373535
599,599,1607585729.118295,297045,-111.0503921508789,-118.52521675109864
600,600,1607585730.3664231,297180,-103.05321502685548,-118.31514770507812
601,601,1607585732.113117,297375,-148.1881561279297,-118.42506546020508
602,602,1607585735.430632,297755,-123.04244232177734,-118.50050308227539
603,603,1607585736.615509,297910,-127.21390533447266,-118.81767501831055
604,604,1607585743.318516,298650,-79.18120574951172,-118.73799705505371
605,605,1607585747.674774,299095,-105.05791473388672,-118.48136917114257
606,606,1607585751.1663241,299426,-96.56421661376952,-118.33660499572754
607,607,1607585754.601954,299796,-96.2031021118164,-118.3216015625
608,608,1607585763.02175,300256,-116.90750122070312,-118.4676335144043
609,609,1607585766.295056,300641,-100.9386749267578,-118.35290100097656
610,610,1607585769.207716,300891,-75.31329345703125,-118.24379524230957
611,611,1607585778.423614,301721,-106.7447738647461,-117.71407333374023
612,612,1607585779.707658,301881,-105.15296936035156,-117.4775048828125
613,613,1607585782.676718,302176,-155.65567016601562,-117.60946319580079
614,614,1607585786.372839,302571,-137.00527954101562,-118.00020561218261
615,615,1607585800.949814,303971,-95.60945129394531,-117.9784563446045
616,616,1607585802.940268,304176,-183.02554321289062,-118.75672775268555
617,617,1607585804.2066278,304331,-135.60317993164062,-119.08217636108398
618,618,1607585805.0857859,304446,-91.54090881347656,-118.6846273803711
619,619,1607585824.139938,306595,-78.57655334472656,-118.5695726776123
620,620,1607585831.6744199,307210,-141.13665771484375,-119.07755249023438
621,621,1607585838.201644,307875,-128.07460021972656,-118.93674392700196
622,622,1607585839.638246,308045,-124.93734741210938,-119.20866691589356
623,623,1607585843.736485,308465,-104.03966522216795,-119.07344696044922
624,624,1607585845.110671,308625,-111.7886199951172,-119.01085174560546
625,625,1607585849.2896519,309035,-97.68470764160156,-118.94657569885254
626,626,1607585851.7054286,309263,-100.6575927734375,-119.07000434875488
627,627,1607585854.467873,309573,-110.8526611328125,-119.13530502319335
628,628,1607585866.7426279,310373,-99.9241714477539,-119.11033309936523
629,629,1607585870.839079,310838,-94.8835220336914,-118.86863967895508
630,630,1607585873.8831599,311148,-107.23583221435548,-118.55416557312012
631,631,1607585875.054863,311298,-117.2151870727539,-118.73319366455078
632,632,1607585877.672474,311583,-127.05010223388672,-118.61108573913575
633,633,1607585882.346036,312091,-88.56886291503906,-118.38106216430664
634,634,1607585887.95635,312696,-178.9918670654297,-119.15431114196777
635,635,1607585892.020646,313041,-176.94815063476562,-119.74090225219726
636,636,1607585895.6879392,313396,-107.33478546142578,-119.86453727722169
637,637,1607585901.10623,313856,-104.26434326171876,-119.39899238586426
638,638,1607585902.404387,314011,-121.11742401123048,-119.06586578369141
639,639,1607585906.270524,314441,-80.57266235351562,-119.0585669708252
640,640,1607585910.869865,314966,-114.98614501953124,-119.13041511535644
641,641,1607585921.511353,316111,-104.51529693603516,-119.22139839172364
642,642,1607585923.083331,316246,-85.75633239746094,-118.73245079040527
643,643,1607585926.621041,316641,-123.46675872802734,-118.88851119995117
644,644,1607585933.616542,317476,-151.54969787597656,-118.90204040527344
645,645,1607585939.47736,318195,-105.02833557128906,-118.75962112426758
646,646,1607585941.138331,318380,-170.4548797607422,-118.93880279541015
647,647,1607585942.207352,318534,-43.550540924072266,-117.77451343536377
648,648,1607585944.705318,318799,-124.01223754882812,-118.17886249542236
649,649,1607585945.980457,318974,-125.05491638183594,-118.01022296905518
650,650,1607585949.338972,319294,-139.89187622070312,-117.73529499053956
651,651,1607585951.189679,319534,-88.83853149414062,-116.91409244537354
652,652,1607585955.093418,319964,-114.8709945678711,-117.17161808013915
653,653,1607585960.692303,320119,-134.99957275390622,-117.45130115509033
654,654,1607585966.283283,320729,-152.23004150390625,-117.45256061553955
655,655,1607585974.4322882,321644,-82.92769622802734,-116.58219310760498
656,656,1607585977.643734,322019,-149.08067321777344,-117.27812686920166
657,657,1607585988.367099,323108,-162.89483642578125,-117.95256969451904
658,658,1607585989.675466,323253,-141.38998413085938,-118.20717090606689
659,659,1607585990.4928892,323358,-100.62388610839844,-118.07714786529542
660,660,1607585991.959021,323538,-148.0192108154297,-118.45383075714112
661,661,1607585993.309256,323661,-73.79231262207031,-118.16251865386963
662,662,1607585996.5942788,324086,-143.17416381835938,-117.79591159820556
663,663,1607585999.482699,324436,-168.1649932861328,-118.04883197784424
664,664,1607586003.759011,324946,-183.2421417236328,-118.86285961151123
665,665,1607586004.627559,325061,-80.30802154541016,-118.59503566741944
666,666,1607586009.932369,325606,-141.00082397460938,-118.53226253509521
667,667,1607586012.763096,325911,-76.580078125,-117.8090319442749
668,668,1607586015.415221,326186,-84.21979522705078,-117.6015588760376
669,669,1607586016.8195221,326341,-135.96450805664062,-117.02640384674072
670,670,1607586018.2725382,326521,-108.43851470947266,-116.23974605560302
671,671,1607586022.912677,327032,-74.8667984008789,-115.79526142120362
672,672,1607586028.894101,327677,-142.334716796875,-115.90895816802978
673,673,1607586030.609375,327852,-166.4670867919922,-116.58170551300049
674,674,1607586031.734822,328002,-137.72151184082028,-116.8441582107544
675,675,1607586037.6220698,328651,-58.444679260253906,-116.43477085113526
676,676,1607586039.68816,328794,-84.55982971191406,-116.14729358673095
677,677,1607586041.445817,329029,-118.6460189819336,-116.39650981903077
678,678,1607586043.350877,329219,-112.2320785522461,-116.00075672149659
679,679,1607586046.1448119,329534,-171.24508666992188,-116.8855919265747
680,680,1607586047.563144,329694,-119.34588623046876,-116.85839092254639
681,681,1607586049.1396651,329839,-134.20547485351562,-116.52151348114013
682,682,1607586055.295299,330099,-96.45159912109376,-116.27784580230713
683,683,1607586056.695144,330234,-115.8965301513672,-116.1665994644165
684,684,1607586059.395539,330579,-105.69895935058594,-115.78225177764892
685,685,1607586064.013921,331074,-132.4097900390625,-116.20409069061279
686,686,1607586066.585753,331404,-130.07455444335938,-116.18998302459717
687,687,1607586068.4719741,331559,-129.0008544921875,-115.8707426071167
688,688,1607586078.3529198,332544,-136.26564025878906,-116.26797397613525
689,689,1607586079.900285,332704,-117.81309509277344,-117.09556095123291
690,690,1607586080.924981,332824,-117.8546905517578,-117.22873767852784
691,691,1607586086.154619,333393,-140.30941772460938,-117.77602802276611
692,692,1607586090.128017,333798,-121.97872924804688,-118.01791286468506
693,693,1607586093.8494868,334193,-138.68339538574222,-118.2321033859253
694,694,1607586099.595778,334804,-113.15621948242188,-118.15484340667724
695,695,1607586110.368941,336011,-115.43927001953124,-118.43054805755615
696,696,1607586115.287135,336562,-39.96487426757813,-117.84424602508545
697,697,1607586118.229012,336847,-107.8086929321289,-117.34089206695556
698,698,1607586121.1961179,337182,-89.69292449951172,-117.22503314971924
699,699,1607586122.4564881,337317,-98.05532836914062,-117.09508251190185
700,700,1607586128.9797401,338032,-116.45020294189452,-117.22905239105225
701,701,1607586132.340927,338377,-102.38037872314452,-116.7709746170044
702,702,1607586133.520477,338532,-88.90657806396484,-116.42961597442627
703,703,1607586135.463528,338727,-138.6473388671875,-116.54395030975341
704,704,1607586140.552211,339272,-112.47135925292969,-116.8768518447876
705,705,1607586144.862159,339743,-115.22425079345705,-116.9785152053833
706,706,1607586146.222713,339888,-102.11668395996094,-117.03403987884522
707,707,1607586156.0521786,340338,-117.98854064941406,-117.25189426422119
708,708,1607586160.50194,340788,-102.829345703125,-117.11111270904541
709,709,1607586173.776916,342258,-147.390625,-117.57563220977784
710,710,1607586174.945176,342418,-120.3422393798828,-118.02592166900635
711,711,1607586179.3167472,342858,-111.3851547241211,-118.0723254776001
712,712,1607586180.1819382,342958,-82.20447540283203,-117.8428405380249
713,713,1607586183.759816,343295,-97.57704162597656,-117.26205425262451
714,714,1607586189.339629,343760,-127.16543579101562,-117.16365581512451
715,715,1607586192.6141481,344055,-114.37332153320312,-117.35129451751709
716,716,1607586194.856267,344250,-130.28483581542972,-116.82388744354247
717,717,1607586197.6614769,344535,-117.1414031982422,-116.6392696762085
718,718,1607586199.965517,344713,-109.2626495361328,-116.81648708343506
719,719,1607586201.404683,344898,-106.8199462890625,-117.09892101287842
720,720,1607586202.564847,345034,-85.84705352783203,-116.54602497100831
721,721,1607586205.5141618,345309,-74.33209228515625,-116.0085998916626
722,722,1607586209.663265,345701,-135.73982238769528,-116.11662464141845
723,723,1607586211.237829,345876,-149.5946807861328,-116.57217479705811
724,724,1607586216.57673,346406,-117.36167907714844,-116.62790538787841
725,725,1607586218.051657,346556,-138.40728759765622,-117.03513118743896
726,726,1607586221.943339,346906,-143.3922576904297,-117.46247783660888
727,727,1607586226.050007,347331,-136.281005859375,-117.71676128387452
728,728,1607586233.743266,348166,-107.67791748046876,-117.79429874420165
729,729,1607586256.784494,350036,-110.72146606445312,-117.95267818450928
730,730,1607586262.833234,350721,-130.17977905273438,-118.18211765289307
731,731,1607586267.10099,351156,-134.40982055664062,-118.35406398773193
732,732,1607586274.00741,351970,-97.90615844726562,-118.06262454986572
733,733,1607586276.663767,352225,-122.8413314819336,-118.40534923553467
734,734,1607586281.679713,352714,-118.57188415527344,-117.80114940643311
735,735,1607586290.6169212,353727,-113.1091766357422,-117.16275966644287
736,736,1607586291.860328,353897,-158.38352966308594,-117.67324710845948
737,737,1607586294.9708571,354232,-127.25408172607422,-117.90314449310303
738,738,1607586298.5162618,354656,-103.61253356933594,-117.72809558868408
739,739,1607586303.027013,355189,-85.65424346923828,-117.7789113998413
740,740,1607586304.370761,355389,-123.2136688232422,-117.86118663787842
741,741,1607586305.688109,355564,-101.84200286865234,-117.8344536972046
742,742,1607586319.115851,357010,-161.54632568359375,-118.59235363006592
743,743,1607586320.5040214,357145,-129.783935546875,-118.6555253982544
744,744,1607586322.235918,357305,-145.98817443847656,-118.5999101638794
745,745,1607586323.376842,357440,-124.3235321044922,-118.79286212921143
746,746,1607586326.955413,357810,-112.81661987304688,-118.21647953033447
747,747,1607586328.925908,358065,-97.07487487792969,-118.75172286987305
748,748,1607586332.3628721,358443,-107.42301940917969,-118.58583068847656
749,749,1607586340.796315,359298,-122.29383850097656,-118.55821990966797
750,750,1607586342.876294,359573,-115.28377532958984,-118.31213890075684
751,751,1607586344.053209,359701,-82.7522964477539,-118.25127655029297
752,752,1607586345.4805279,359816,-105.97175598144531,-118.16228416442871
753,753,1607586351.788058,360016,-172.9073028564453,-118.5413614654541
754,754,1607586360.28983,361035,-155.62916564941406,-118.57535270690919
755,755,1607586370.829776,362198,-105.16937255859376,-118.79776947021485
756,756,1607586378.060369,363023,-141.2534637451172,-118.71949737548829
757,757,1607586390.517443,364350,-115.49735260009766,-118.24552253723145
758,758,1607586391.579629,364495,-127.11359405517578,-118.1027586364746
759,759,1607586395.625187,364930,-79.65424346923828,-117.893062210083
760,760,1607586401.435562,365545,-135.03176879882812,-117.763187789917
761,761,1607586406.1253278,366060,-152.9318084716797,-118.55458274841308
762,762,1607586412.020816,366695,-134.15476989746094,-118.4643888092041
763,763,1607586415.096428,367100,-125.5560073852539,-118.03829895019531
764,764,1607586419.0376391,367579,-153.37948608398438,-117.73967239379883
765,765,1607586420.88021,367744,-144.8719024658203,-118.38531120300293
766,766,1607586422.018781,367899,-122.12017822265624,-118.1965047454834
767,767,1607586424.823656,368224,-107.73212432861328,-118.50802520751954
768,768,1607586436.954642,369609,-130.708740234375,-118.97291465759277
769,769,1607586440.5532231,369984,-108.9384536743164,-118.70265411376953
770,770,1607586448.643416,370294,-147.48609924316406,-119.09312995910645
771,771,1607586451.439478,370654,-156.0574493408203,-119.90503646850586
772,772,1607586458.0676868,371404,-112.77891540527344,-119.60947845458985
773,773,1607586466.644965,372237,-117.51271057128906,-119.11993469238281
774,774,1607586475.180991,373257,-120.54500579833984,-118.94816963195801
775,775,1607586475.8925881,373357,-92.42327880859376,-119.2879556274414
776,776,1607586477.100868,373507,-94.52635955810548,-119.38762092590332
777,777,1607586483.279148,374192,-122.48805236816406,-119.42604125976563
778,778,1607586487.90024,374737,-132.63882446289062,-119.63010871887207
779,779,1607586493.176326,375256,-79.43141174316406,-118.71197196960449
780,780,1607586504.2591062,376472,-137.33551025390622,-118.89186820983886
781,781,1607586508.022138,376851,-105.39727783203124,-118.60378623962403
782,782,1607586513.718905,377506,-137.685302734375,-119.01612327575684
783,783,1607586515.0720868,377656,-128.73251342773438,-119.1444831085205
784,784,1607586516.849473,377816,-93.85867309570312,-119.02608024597168
785,785,1607586517.8197448,377941,-118.07169342041016,-118.88269927978516
786,786,1607586520.8155036,378211,-83.8013916015625,-118.41996765136719
787,787,1607586523.658747,378526,-111.44055938720705,-118.24436470031738
788,788,1607586528.258215,379016,-98.70535278320312,-117.86876182556152
789,789,1607586536.643885,379946,-133.45632934570312,-118.02519416809082
790,790,1607586545.726775,380321,-135.60107421875,-118.20265800476074
791,791,1607586555.304434,381301,-130.41131591796878,-118.10367698669434
792,792,1607586560.898102,381917,-74.2186050415039,-117.6260757446289
793,793,1607586563.6273446,382182,-104.3397216796875,-117.28263900756836
794,794,1607586569.588705,382849,-114.83355712890624,-117.2994123840332
795,795,1607586571.057577,383024,-149.36138916015625,-117.63863357543946
796,796,1607586574.389974,383409,-124.38777160644531,-118.48286254882812
797,797,1607586578.990159,383834,-121.23204040527344,-118.61709602355957
798,798,1607586582.898813,384234,-170.5667266845703,-119.42583404541016
799,799,1607586587.952055,384769,-119.4337158203125,-119.63961791992188
800,800,1607586589.896926,385025,-129.44026184082028,-119.76951850891113
801,801,1607586593.934145,385515,-186.1886138916016,-120.60760086059571
802,802,1607586596.061563,385725,-166.32974243164062,-121.38183250427247
803,803,1607586597.3622382,385900,-152.17947387695312,-121.51715385437012
804,804,1607586610.6506698,387396,-120.79669189453124,-121.60040718078614
805,805,1607586611.5770528,387521,-120.031982421875,-121.64848449707031
806,806,1607586614.778242,387846,-98.1287078857422,-121.60860473632812
807,807,1607586616.019396,388006,-89.71569061279297,-121.32587623596191
808,808,1607586618.306806,388216,-163.90081787109375,-121.9365909576416
809,809,1607586620.077935,388421,-144.87466430664062,-121.91143135070801
810,810,1607586625.127476,388951,-165.29090881347656,-122.36091804504395
811,811,1607586626.329962,389101,-114.59400939941406,-122.39300659179688
812,812,1607586629.18273,389386,-131.08877563476562,-122.8818495941162
813,813,1607586633.614155,389896,-139.86607360839844,-123.30473991394042
814,814,1607586641.6390214,390223,-72.508056640625,-122.75816612243652
815,815,1607586644.326632,390498,-134.63789367675778,-122.96081184387207
816,816,1607586647.308294,390823,-143.07684326171875,-123.08873191833496
817,817,1607586659.4129019,392219,-157.43983459472656,-123.49171623229981
818,818,1607586665.1180382,392944,-140.10137939453122,-123.80010353088379
819,819,1607586667.7261732,393214,-133.55789184570312,-124.0674829864502
820,820,1607586670.6808438,393539,-77.68396759033203,-123.98585212707519
821,821,1607586672.905611,393764,-102.21173095703124,-124.26464851379394
822,822,1607586675.356674,394074,-136.15374755859378,-124.26878776550294
823,823,1607586676.9887779,394224,-142.74349975585938,-124.2002759552002
824,824,1607586681.786581,394734,-90.62022399902344,-123.93286140441894
825,825,1607586690.434929,395642,-130.00746154785156,-123.8488631439209
826,826,1607586692.072066,395827,-170.75135803222656,-124.12245414733887
827,827,1607586697.5714526,396415,-82.60325622558594,-123.58567665100098
828,828,1607586702.110401,396825,-110.6836166381836,-123.61573364257812
829,829,1607586707.120699,397355,-159.4156036376953,-124.10267501831055
830,830,1607586709.194336,397625,-122.3826904296875,-124.02470413208007
831,831,1607586710.610781,397730,-93.05889129638672,-123.61119483947753
832,832,1607586717.535649,398362,-94.82848358154295,-123.58041809082032
833,833,1607586724.0818038,398976,-83.83042907714844,-123.19030906677246
834,834,1607586731.0230858,399591,-150.4423828125,-123.50901405334473
835,835,1607586732.648985,399731,-105.96092224121094,-123.43753150939942
836,836,1607586734.6520061,399921,-159.90838623046875,-123.45278007507324


==> figures/reward_12.csv <==
,Wall time,Step,Value,Smoothed Value
0,1629539552.2887821,901,-100.76286315917969,-100.76286315917969
1,1629539567.872692,1580,-61.08126449584961,-80.92206382751465
2,1629539574.840449,2096,-477.789794921875,-213.21130752563477
3,1629539576.1076221,2195,-61.08126449584961,-175.17879676818848
4,1629539583.372436,2684,-191.8697662353516,-178.5169906616211
5,1629539591.165004,3285,-65.74066162109375,-159.7209358215332
6,1629539607.021344,4486,-414.1856689453125,-196.07304055350167
7,1629539612.355432,4820,-52.63753128051758,-178.14360189437866
8,1629539616.966908,5145,-52.51462173461914,-164.18482632107205
9,1629539619.441051,5345,-81.27203369140625,-155.89354705810547
10,1629539620.67911,5444,-61.08126449584961,-147.27424864335492
11,1629539621.208369,5484,-414.1856689453125,-169.5168670018514
12,1629539627.264883,5918,-98.05392456054688,-164.01971758328952
13,1629539629.9811711,6133,-124.60362243652344,-161.20428221566337
14,1629539631.804369,6248,-95.26507568359376,-156.8083351135254
15,1629539633.19841,6363,-43.960208892822266,-149.75532722473145
16,1629539648.982684,7519,-58.11750411987305,-144.36486704209273
17,1629539652.741673,7763,25.58539962768555,-134.92318556043836
18,1629539659.7772331,8298,-128.70797729492188,-134.5960693359375
19,1629539660.972693,8403,-89.44766998291016,-132.33864936828613
20,1629539661.649789,8457,-438.5308837890625,-146.91923195975167
21,1629539661.929539,8477,-414.1856689453125,-159.06770636818626
22,1629539664.266012,8668,-414.1856689453125,-170.15979169762653
23,1629539677.9156961,9628,-489.4126586914063,-183.46199448903403
24,1629539684.2828062,10092,-91.81126403808594,-179.7959652709961
25,1629539696.1258152,10985,-113.10903930664062,-177.23108350313626
26,1629539702.859631,11440,-105.94104766845705,-174.59071180555554
27,1629539705.8520539,11625,-115.5522003173828,-172.4821935381208
28,1629539720.051734,12665,-70.33186340332031,-168.95976836105874
29,1629539728.188112,13282,-427.7130126953125,-177.58487650553386
30,1629539737.356324,13904,-117.48819732666016,-175.64627395137663
31,1629539742.6550071,14264,-110.79962158203124,-173.6198160648346
32,1629539743.937206,14369,-89.44367218017578,-171.06902382590553
33,1629539756.646041,15328,-131.80867004394528,-169.91430753820083
34,1629539762.336746,15703,-131.80867004394528,-168.82557503836495
35,1629539764.900372,15913,-121.28060150146484,-167.50488132900662
36,1629539766.597378,16053,-108.41028594970705,-165.90773010253906
37,1629539780.78387,17118,-209.3394012451172,-167.05066881681742
38,1629539792.458899,17908,-141.09942626953125,-166.385252341246
39,1629539797.1805038,18233,-113.8034439086914,-165.07070713043214
40,1629539799.645014,18438,-194.46115112304688,-165.78754722781298
41,1629539808.227329,19088,-171.75531005859375,-165.92963681902205
42,1629539818.872883,19848,-199.0023193359375,-166.69876897057821
43,1629539821.056416,19988,-125.4831314086914,-165.7620499350808
44,1629539828.778302,20533,-100.6204071044922,-164.31445787217882
45,1629539841.963533,21523,-88.0340576171875,-162.65618830141813
46,1629539843.887522,21623,-86.41910552978516,-161.03412271053233
47,1629539847.791132,21948,-117.97669219970705,-160.13709290822348
48,1629539854.6559892,22383,-117.48819732666016,-159.26670728410994
49,1629539858.787632,22693,-103.39191436767578,-158.14921142578126
50,1629539861.227692,22898,-133.23916625976562,-157.66077916762407
51,1629539865.4155731,23163,-100.76286315917969,-156.566588475154
52,1629539868.415004,23403,-43.960208892822266,-154.44193980378924
53,1629539870.458739,23553,-113.10903930664062,-153.67651572050872
54,1629539887.21374,24683,-109.68445587158205,-152.87666008689186
55,1629539903.106026,25873,-105.94104766845705,-152.0385241508484
56,1629539904.838305,26028,-115.3385772705078,-151.39466543364944
57,1629539907.937206,26228,-131.80867004394528,-151.0569758579649
58,1629539916.5021589,26808,-130.29827880859378,-150.70513353509418
59,1629539939.676742,28568,-104.58443450927734,-149.93645521799723
60,1629539942.56561,28713,-99.62039947509766,-149.11160184516282
61,1629539947.864371,29138,-137.05123901367188,-148.91707986400974
62,1629539956.436041,29738,-71.37797546386719,-147.68630042908683
63,1629539963.3481581,30223,-133.23916625976562,-147.4605639576912
64,1629539966.418701,30433,-134.58976745605472,-147.26255170381987
65,1629539968.861041,30628,-119.22624206542969,-146.83775913354123
66,1629539976.5092402,31118,-113.4918975830078,-146.34005970741387
67,1629540003.436679,33068,-131.80867004394528,-146.12636280059814
68,1629540015.5513551,34008,-113.10903930664062,-145.6478508659031
69,1629540022.78792,34543,-113.10903930664062,-145.18301070077078
70,1629540026.626625,34798,-110.79962158203124,-144.69873761459135
71,1629540028.000583,34908,-92.39631652832031,-143.97231509950427
72,1629540033.577296,35253,-110.79962158203124,-143.5178946403608
73,1629540040.836951,35778,-86.41910552978516,-142.74628938210978
74,1629540049.886317,36478,-133.23916625976562,-142.6195277404785
75,1629540053.732385,36723,-86.41910552978516,-141.88004850086412
76,1629540063.5546849,37428,-89.44766998291016,-141.19910852011148
77,1629540096.460149,39783,-128.70797729492188,-141.03896581209622
78,1629540108.892935,40683,-125.28765869140624,-140.83958217765712
79,1629540110.6587038,40788,-39.197654724121094,-139.56905808448792
80,1629540119.577245,41448,-121.5767059326172,-139.34693028014382
81,1629540122.508232,41588,-94.16490173339844,-138.7959299320128
82,1629540131.2997642,42268,-100.76286315917969,-138.33770021185816
83,1629540132.6389961,42373,-79.01156616210938,-137.63143671126593
84,1629540136.745567,42643,-98.05392456054688,-137.16581892125745
85,1629540143.547547,43148,-86.41910552978516,-136.57574085856592
86,1629540153.630354,43858,-62.91950225830078,-135.72911742637896
87,1629540155.3764381,44003,-56.30648040771485,-134.8265874602578
88,1629540158.1305609,44168,-119.55791473388672,-134.65502933973676
89,1629540172.2854779,45228,-137.05123901367188,-134.68165389166938
90,1629540174.6274269,45433,-118.97669982910156,-134.5090719788939
91,1629540176.7920382,45608,-109.95458984375,-134.2421754339467
92,1629540182.305026,45968,-36.69503021240234,-133.19328139930644
93,1629540203.609738,47523,-133.23916625976562,-133.19376953611982
94,1629540207.616992,47778,-108.41028594970705,-132.932890761526
95,1629540223.174885,48853,-128.70797729492188,-132.88888124624887
96,1629540252.3702722,50893,-91.81126403808594,-132.465400656474
97,1629540259.0507789,51383,-102.10149383544922,-132.15556487258598
98,1629540265.699934,51873,-86.41910552978516,-131.69358043477993
99,1629540274.921675,52528,-119.55791473388672,-131.572223777771
100,1629540279.312724,52833,-100.76286315917969,-131.572223777771
101,1629540287.67123,53463,-65.74066162109375,-131.61881774902344
102,1629540290.697252,53653,-128.70797729492188,-128.1279995727539
103,1629540293.29989,53858,-72.26276397705078,-128.23981456756593
104,1629540299.2033641,54278,-131.80867004394528,-127.63920360565186
105,1629540310.928979,55093,-115.3385772705078,-128.135182762146
106,1629540322.044013,55868,-92.39631652832031,-124.91728923797608
107,1629540324.1053,56053,-127.03776550292969,-125.6612915802002
108,1629540360.4578109,58533,-112.99188995361328,-126.26606426239013
109,1629540375.953953,59608,-123.4576416015625,-126.6879203414917
110,1629540388.136971,60408,-100.76286315917969,-127.084736328125
111,1629540389.373168,60508,-36.69503021240234,-123.3098299407959
112,1629540393.646369,60763,-95.26507568359376,-123.28194145202637
113,1629540407.06615,61748,-122.88060760498048,-123.26471130371094
114,1629540424.851584,63013,-86.41910552978516,-123.17625160217285
115,1629540429.288906,63318,-107.73342895507812,-123.8139838027954
116,1629540430.597894,63428,-41.61936950683594,-123.64900245666504
117,1629540435.831823,63783,-98.05392456054688,-124.88539569854737
118,1629540450.238051,64848,-56.30648040771485,-124.16138072967529
119,1629540470.1023881,66248,-67.0299072265625,-123.93720310211182
120,1629540472.088927,66428,-67.0299072265625,-120.22219333648681
121,1629540479.294875,66973,-135.86044311523438,-117.43894107818603
122,1629540482.227274,67143,-110.18445587158205,-114.39892894744872
123,1629540502.752277,68648,-128.70797729492188,-110.79188213348388
124,1629540505.722858,68833,-68.23826599121094,-110.55615215301513
125,1629540533.190505,70753,-86.41910552978516,-110.28925281524658
126,1629540538.907904,71163,-89.44766998291016,-110.1243190383911
127,1629540540.092082,71263,-86.41910552978516,-109.83298809051513
128,1629540544.601552,71533,-103.39191436767578,-110.16358860015869
129,1629540548.85561,71848,-98.05392456054688,-106.86699771881104
130,1629540581.030013,74108,-106.95457458496094,-106.76166149139404
131,1629540591.5917711,74898,-100.76286315917969,-106.66129390716553
132,1629540596.304102,75213,-62.91950225830078,-106.39605220794678
133,1629540602.540478,75628,-117.59191131591795,-106.2538846206665
134,1629540606.613234,75938,-110.95458984375,-106.04534381866455
135,1629540618.067659,76748,-128.70797729492188,-106.11961757659913
136,1629540620.270522,76938,-109.4796371459961,-106.13031108856201
137,1629540634.5981212,77913,-111.24383544921876,-105.14935543060302
138,1629540639.719925,78273,-115.3385772705078,-104.89174694061279
139,1629540641.5232608,78423,-113.10903930664062,-104.88480289459228
140,1629540645.97192,78713,-86.41910552978516,-103.80438243865967
141,1629540647.58739,78843,-103.39191436767578,-103.12074848175048
142,1629540654.107229,79323,-119.55791473388672,-102.32630443572998
143,1629540658.0800538,79648,-128.70797729492188,-102.35855289459228
144,1629540671.7477381,80483,-98.05392456054688,-102.33288806915283
145,1629540673.1028938,80598,-95.26507568359376,-102.40519824981689
146,1629540689.934914,81803,-39.197654724121094,-101.93298374176025
147,1629540696.289268,82213,-133.23916625976562,-102.08560848236084
148,1629540705.647964,82923,-58.08106994628906,-101.49153720855713
149,1629540707.721861,83058,-92.72853088378906,-101.38490337371826
150,1629540710.829031,83278,-116.0457000732422,-101.21296871185302
151,1629540721.072234,84003,-110.79962158203124,-101.31333629608154
152,1629540730.6488981,84618,-100.76286315917969,-101.88136283874512
153,1629540732.685189,84778,-117.48819732666016,-101.92515441894531
154,1629540740.109144,85328,-135.86044311523438,-102.18691429138184
155,1629540744.722608,85653,-108.41028594970705,-102.21160667419434
156,1629540747.6675382,85883,-46.22013854980469,-101.5204222869873
157,1629540749.746771,86058,-106.45457458496094,-101.26688133239746
158,1629540752.768742,86183,-48.39920043945313,-100.44789054870606
159,1629540754.363863,86323,-108.41028594970705,-100.48614906311035
160,1629540758.015162,86623,-95.26507568359376,-100.44259582519531
161,1629540760.150517,86743,-46.22013854980469,-99.53428482055664
162,1629540771.537791,87633,-131.80867004394528,-100.13859176635742
163,1629540774.6614661,87833,-131.80867004394528,-100.12428680419922
164,1629540788.033454,88763,-98.05392456054688,-99.75892837524414
165,1629540792.457936,89118,-105.94104766845705,-99.62607643127441
166,1629540807.5533,90118,-115.3385772705078,-99.64454322814942
167,1629540813.166546,90448,-131.80867004394528,-99.64454322814942
168,1629540824.6311462,91283,-128.70797729492188,-99.80053260803223
169,1629540837.044828,92168,-117.78059387207031,-99.84724815368652
170,1629540841.873959,92508,-100.76286315917969,-99.74688056945801
171,1629540868.9735339,94523,-121.50360870361328,-100.03795349121094
172,1629540886.0714788,95658,-92.39631652832031,-99.85392044067383
173,1629540887.666523,95793,-105.94104766845705,-100.04913986206054
174,1629540892.2061882,96138,-48.39920043945313,-99.20074020385742
175,1629540895.056553,96333,-112.02621459960938,-99.45681129455566
176,1629540897.23264,96508,-123.4576416015625,-99.79691101074219
177,1629540900.723571,96698,-128.70797729492188,-99.79691101074219
178,1629540904.377001,96948,-36.69503021240234,-98.91098472595215
179,1629540912.341482,97548,-130.29827880859378,-99.82199096679688
180,1629540922.711241,98273,-119.55791473388672,-99.80180305480957
181,1629540925.162561,98468,-130.29827880859378,-100.16313682556152
182,1629540935.215635,99168,-113.10903930664062,-100.28659858703614
183,1629540941.165493,99598,-67.0299072265625,-100.16678199768066
184,1629540953.4584,100338,-100.76286315917969,-100.19387138366699
185,1629540958.932308,100758,-41.61936950683594,-99.7458740234375
186,1629540962.370408,100978,-137.05123901367188,-100.48719139099121
187,1629540967.752588,101368,-127.03776550292969,-101.19450424194336
188,1629540969.1118631,101483,-43.960208892822266,-100.43852718353271
189,1629540973.0032089,101728,-39.197654724121094,-99.4599913406372
190,1629540974.59015,101868,-108.41028594970705,-99.35432720184326
191,1629540976.172735,102003,-105.94104766845705,-99.31419178009033
192,1629540981.6447392,102403,-106.1334228515625,-100.00857570648193
193,1629540983.566991,102538,-52.51462173461914,-99.20133026123047
194,1629540986.807467,102753,-135.86044311523438,-99.47583183288575
195,1629540993.200366,103158,-115.5522003173828,-99.34427406311035
196,1629540996.035242,103408,-108.41028594970705,-99.51026428222656
197,1629540997.947457,103548,-54.45098876953125,-99.03375923156739
198,1629541012.612974,104593,-61.38758087158203,-98.78344398498535
199,1629541017.9240339,104998,-115.3385772705078,-98.74125061035156
200,1629541028.40852,105663,-127.03776550292969,-99.00399963378906
201,1629541034.5517359,106123,-110.79962158203124,-99.45458923339844
202,1629541038.9526699,106433,-86.41910552978516,-99.03170051574708
203,1629541043.031196,106703,-41.61936950683594,-98.72526657104493
204,1629541052.508965,107358,-113.10903930664062,-98.53827026367188
205,1629541060.7988641,107973,-106.95457458496094,-98.4544302368164
206,1629541066.5129151,108398,-107.5844497680664,-98.60631156921387
207,1629541068.198891,108533,-52.51462173461914,-97.86108013153076
208,1629541071.5579998,108743,-116.18058776855469,-97.89296710968017
209,1629541074.222877,108963,-137.05123901367188,-98.02890308380127
210,1629541091.275656,110003,-130.29827880859378,-98.32425724029541
211,1629541104.6972349,110998,-110.79962158203124,-99.06530315399169
212,1629541108.7063339,111283,-59.77477645874024,-98.71040016174317
213,1629541110.1080198,111403,-46.22013854980469,-97.94379547119141
214,1629541117.840674,111913,-86.41910552978516,-97.94379547119141
215,1629541123.6762161,112328,-103.39191436767578,-97.90038032531739
216,1629541125.060866,112443,-95.26507568359376,-98.43683738708496
217,1629541131.713034,112903,-93.72853088378906,-98.39358345031738
218,1629541133.229198,113023,-98.05392456054688,-98.8110578918457
219,1629541135.9645462,113183,-117.48819732666016,-99.31564079284668
220,1629541138.982391,113448,-54.45098876953125,-99.18985160827637
221,1629541144.7686222,113803,-105.94104766845705,-98.89065765380859
222,1629541158.503659,114808,-92.39631652832031,-98.71277626037597
223,1629541165.533887,115313,-108.41028594970705,-98.50979934692383
224,1629541167.069082,115438,-100.76286315917969,-98.83504531860352
225,1629541174.732573,115953,-69.36573028564453,-98.6645115661621
226,1629541178.148281,116173,-137.05123901367188,-99.14054725646973
227,1629541179.731306,116303,-50.497352600097656,-98.78132972717285
228,1629541183.268174,116578,-48.39920043945313,-98.23140258789063
229,1629541186.0689778,116743,-104.63341522216795,-98.29719749450683
230,1629541200.689721,117783,-123.4576416015625,-98.46222816467285
231,1629541209.62521,118428,-135.86044311523438,-98.8132039642334
232,1629541211.4809382,118578,-113.10903930664062,-99.31509933471679
233,1629541216.791211,118943,-137.05123901367188,-99.50969261169433
234,1629541222.796646,119363,-120.64572143554688,-99.6066039276123
235,1629541227.358581,119718,-123.4576416015625,-99.55410057067871
236,1629541230.04585,119893,-123.4576416015625,-99.69388061523438
237,1629541234.130938,120023,-91.21125793457031,-99.4935548400879
238,1629541237.133991,120238,-135.86044311523438,-99.69877349853516
239,1629541238.8293462,120343,-89.44766998291016,-99.46215980529786
240,1629541245.268388,120833,-119.55791473388672,-99.79354789733887
241,1629541254.2910972,121498,-115.18058013916016,-99.91143455505372
242,1629541260.5328991,121958,-116.12622833251952,-99.87711769104004
243,1629541265.994973,122303,-105.94104766845705,-99.64944839477539
244,1629541267.366776,122418,-43.960208892822266,-99.10851123809815
245,1629541270.3310199,122603,-68.23826599121094,-98.83824314117432
246,1629541282.836571,123558,-108.41028594970705,-99.53036945343018
247,1629541285.292864,123713,-115.3385772705078,-99.3513635635376
248,1629541287.945981,123928,-36.69503021240234,-99.13750316619873
249,1629541295.939214,124498,-70.41229248046875,-98.91434078216552
250,1629541307.055884,125283,-58.08106994628906,-98.33469448089599
251,1629541313.7275288,125753,-119.55791473388672,-98.42227741241454
252,1629541318.540368,126133,-110.79962158203124,-98.52264499664307
253,1629541320.357928,126253,-86.53404998779297,-98.21310352325439
254,1629541324.4383528,126533,-121.54773712158205,-98.06997646331787
255,1629541329.542835,126873,-106.08444213867188,-98.04671802520753
256,1629541333.0870712,127143,-117.48819732666016,-98.75939861297607
257,1629541344.468296,127968,-48.39920043945313,-98.178844871521
258,1629541352.502423,128508,-119.28059387207031,-98.88765880584717
259,1629541357.3630269,128848,-116.18058776855469,-98.96536182403564
260,1629541393.352073,131268,-128.70797729492188,-99.29979084014893
261,1629541401.988539,131943,-97.02039337158205,-99.8077933883667
262,1629541406.004519,132193,-50.497352600097656,-98.99468021392822
263,1629541407.31905,132303,-41.61936950683594,-98.09278720855713
264,1629541416.253118,132923,-117.48819732666016,-98.28712993621826
265,1629541420.9332051,133243,-89.44766998291016,-98.12219615936279
266,1629541429.551182,133893,-128.70797729492188,-98.25589015960693
267,1629541433.316026,134133,-92.39631652832031,-97.86176662445068
268,1629541437.062205,134448,-104.10150146484376,-97.6157018661499
269,1629541443.148339,134823,-101.60149383544922,-97.4539108657837
270,1629541446.521653,135088,-99.29498291015624,-97.43923206329346
271,1629541448.9028368,135218,-103.39191436767578,-97.25811511993408
272,1629541451.821698,135463,-36.69503021240234,-96.7011022567749
273,1629541459.413961,136033,-119.55791473388672,-96.8372709274292
274,1629541468.947175,136693,-131.80867004394528,-97.67136562347412
275,1629541484.521446,137788,-91.21125793457031,-97.46321605682373
276,1629541486.868823,137983,-130.29827880859378,-97.53162242889404
277,1629541489.820847,138183,-113.9918975830078,-97.3844616317749
278,1629541492.575264,138373,-128.70797729492188,-98.3045911026001
279,1629541496.752768,138683,-115.3385772705078,-98.15499408721924
280,1629541503.440037,139143,-117.48819732666016,-98.13429691314697
281,1629541506.815323,139348,-119.47669982910156,-98.02608112335206
282,1629541509.249882,139543,-115.626220703125,-98.05125293731689
283,1629541518.950469,140108,-73.06666564941406,-98.1116205215454
284,1629541521.297387,140263,-59.77477645874024,-97.70173965454102
285,1629541523.025792,140393,-103.39191436767578,-98.31946510314941
286,1629541525.6395712,140613,-137.05123901367188,-98.31946510314941
287,1629541544.08492,141928,-95.26507568359376,-98.00173820495606
288,1629541545.738358,142033,-39.197654724121094,-97.95411266326904
289,1629541553.493933,142573,-130.29827880859378,-98.86511890411377
290,1629541569.161092,143698,-107.95458221435548,-98.86056186676025
291,1629541575.826428,144183,-98.05392456054688,-98.78169063568116
292,1629541593.17766,145313,-43.960208892822266,-98.15995849609375
293,1629541595.421702,145498,-127.03776550292969,-98.90518993377685
294,1629541599.621078,145763,-88.61311340332031,-98.43271663665772
295,1629541602.179026,145973,-122.88060760498048,-98.5060007095337
296,1629541604.7207198,146153,-67.0299072265625,-98.09219692230225
297,1629541611.596642,146653,-92.39631652832031,-98.47165019989014
298,1629541614.471756,146873,-137.05123901367188,-99.22828678131104
299,1629541620.076462,147263,-137.05123901367188,-99.44541339874267
300,1629541625.108702,147623,-110.45458984375,-99.27958164215087
301,1629541636.5574882,148448,-68.23826599121094,-98.85396808624267
302,1629541637.78559,148553,-39.197654724121094,-98.38175357818604
303,1629541647.177675,149203,-96.76490783691406,-98.93320896148681
304,1629541650.113348,149413,-73.06666564941406,-98.53278522491455
305,1629541653.4092062,149613,-115.59190368652344,-98.61915851593018
306,1629541656.783285,149818,-133.23916625976562,-98.87570568084716
307,1629541665.7066689,150313,-137.05123901367188,-99.7210718536377
308,1629541667.040242,150428,-84.27411651611328,-99.40200714111329
309,1629541669.5807009,150643,-118.50359344482422,-99.2165306854248
310,1629541675.928858,151093,-50.497352600097656,-98.41852142333984
311,1629541678.48517,151303,-134.58976745605472,-98.65642288208008
312,1629541695.6705859,152528,-134.58976745605472,-99.40457279205322
313,1629541704.850076,153168,-95.26507568359376,-99.89502216339112
314,1629541708.165031,153448,-52.51462173461914,-99.55597732543946
315,1629541712.9168189,153708,-41.61936950683594,-98.93825187683106
316,1629541714.35877,153843,-105.94104766845705,-99.04501159667969
317,1629541720.909268,154313,-123.4576416015625,-99.34230270385743
318,1629541729.8741732,155003,-111.02620697021484,-99.4720255279541
319,1629541732.863209,155178,-123.4576416015625,-99.53171997070312
320,1629541734.229332,155298,-98.05392456054688,-99.96774932861328
321,1629541742.1861491,155823,-48.39920043945313,-99.39233085632324
322,1629541758.396716,157028,-70.41229248046875,-99.17249061584472
323,1629541763.095792,157368,-117.97669219970705,-99.26815467834473
324,1629541773.231287,158073,-137.05123901367188,-99.63103843688965
325,1629541775.542548,158198,-48.39920043945313,-99.42137313842774
326,1629541782.4017859,158703,-130.29827880859378,-99.35384353637696
327,1629541786.2259018,159018,-130.29827880859378,-100.15185279846192
328,1629541789.954645,159263,-110.79962158203124,-100.7758570098877
329,1629541802.932871,160088,-117.54570770263672,-100.90497993469238
330,1629541818.2576349,161163,-130.29827880859378,-100.97338630676269
331,1629541819.9792118,161303,-108.41028594970705,-100.69888473510743
332,1629541826.577235,161778,-110.79962158203124,-100.67579055786133
333,1629541833.116516,162198,-135.86044311523438,-100.66388259887695
334,1629541845.145114,163088,-115.3385772705078,-100.61081115722656
335,1629541846.9220731,163223,-105.94104766845705,-100.43564521789551
336,1629541850.3467429,163503,-105.94104766845705,-100.26047927856445
337,1629541855.9701211,163923,-131.80867004394528,-100.66645339965821
338,1629541864.895475,164543,-48.39920043945313,-99.79184097290039
339,1629541873.770467,165133,-52.51462173461914,-99.42251049041748
340,1629541876.512109,165353,-95.26507568359376,-99.17958209991455
341,1629541885.470252,166028,-109.24382781982422,-99.1202145767212
342,1629541887.99975,166173,-110.79962158203124,-99.0669485092163
343,1629541889.89254,166333,-117.48819732666016,-99.18242000579833
344,1629541906.466861,167553,-137.05123901367188,-100.11333030700683
345,1629541909.270399,167728,-65.74066162109375,-100.08835426330566
346,1629541920.581748,168598,-137.05123901367188,-100.3747637939453
347,1629541928.134157,169073,-41.61936950683594,-99.6375717163086
348,1629541931.537644,169288,-123.6036148071289,-100.50665756225585
349,1629541933.8004448,169483,-117.12622833251952,-100.97379692077637
350,1629541956.710521,170918,-87.5340576171875,-101.26832679748536
351,1629541962.367987,171318,-130.29827880859378,-101.37573043823242
352,1629541968.349567,171768,-48.39920043945313,-100.75172622680664
353,1629541983.073961,172788,-134.58976745605472,-101.23228340148925
354,1629541985.07554,172958,-107.08444213867188,-101.08765045166015
355,1629541991.685595,173448,-105.94104766845705,-101.08621650695801
356,1629541999.339894,174028,-115.0457000732422,-101.06179153442383
357,1629542004.2716699,174358,-65.74066162109375,-101.23520614624023
358,1629542035.838641,176598,-58.08106994628906,-100.62321090698242
359,1629542043.154732,177048,-113.10903930664062,-100.59249542236329
360,1629542050.056757,177538,-70.41229248046875,-100.00953857421875
361,1629542052.386821,177678,-108.41028594970705,-100.1234375
362,1629542054.292717,177808,-50.497352600097656,-100.1234375
363,1629542061.259435,178298,-48.39920043945313,-100.19123580932617
364,1629542063.181996,178463,-119.55791473388672,-100.21193298339844
365,1629542065.143144,178633,-121.54773712158205,-100.53293365478515
366,1629542109.848703,181548,-108.41028594970705,-100.329956741333
367,1629542113.6926892,181853,-110.99188232421876,-100.51591239929199
368,1629542115.013634,181963,-92.39631652832031,-100.39886054992675
369,1629542119.280566,182258,-54.45098876953125,-99.92735549926758
370,1629542120.712487,182378,-98.05392456054688,-99.91494491577149
371,1629542133.5296712,183268,-87.5340576171875,-99.7563663482666
372,1629542135.592052,183438,-64.37052917480469,-100.03312133789062
373,1629542139.208725,183678,-95.32853698730469,-99.7908275604248
374,1629542143.9071321,184068,-131.80867004394528,-99.7908275604248
375,1629542147.7753801,184338,-46.22013854980469,-99.34091636657715
376,1629542152.664775,184673,-131.80867004394528,-99.35602027893066
377,1629542158.587709,185118,-115.3385772705078,-99.36948707580567
378,1629542163.959291,185478,-135.86044311523438,-99.44101173400878
379,1629542168.564569,185788,-113.10903930664062,-99.41871635437012
380,1629542171.968758,186068,-98.05392456054688,-99.22437362670898
381,1629542175.8986619,186328,-50.497352600097656,-98.53458015441895
382,1629542180.755184,186673,-115.3385772705078,-98.53170372009278
383,1629542202.857891,188258,-59.77477645874024,-98.39878482818604
384,1629542211.274051,188923,-127.03776550292969,-99.07141471862793
385,1629542218.718513,189473,-117.28058624267578,-99.21030143737794
386,1629542220.485984,189623,-58.08106994628906,-98.4205997467041
387,1629542223.5576901,189743,-46.22013854980469,-97.93015037536621
388,1629542230.935372,190128,-119.6919174194336,-98.73509300231933
389,1629542237.085902,190573,-103.39191436767578,-98.46602935791016
390,1629542243.175564,191008,-65.74066162109375,-98.04389015197754
391,1629542246.762622,191278,-52.51462173461914,-97.58849712371826
392,1629542254.32226,191768,-62.91950225830078,-97.77809005737305
393,1629542266.816998,192708,-115.3385772705078,-97.66109817504883
394,1629542269.882739,192968,-48.39920043945313,-97.25895904541015
395,1629542275.946782,193398,-115.18058013916016,-97.18195877075195
396,1629542277.627942,193533,-52.51462173461914,-97.03680591583252
397,1629542285.040412,194008,-105.94104766845705,-97.17225322723388
398,1629542287.201967,194118,-41.61936950683594,-96.21793453216553
399,1629542289.219693,194288,-121.54773712158205,-96.06289951324463
400,1629542295.578342,194743,-115.626220703125,-96.11461582183838
401,1629542313.526534,196043,-104.13341522216795,-96.47356731414794
402,1629542323.982609,196758,-41.61936950683594,-96.4977844619751
403,1629542326.839061,197003,-41.61936950683594,-95.94632907867431
404,1629542339.977059,197983,-130.29827880859378,-96.51864521026611
405,1629542348.416016,198563,-130.29827880859378,-96.66570896148681
406,1629542351.686196,198763,-131.80867004394528,-96.65140399932861
407,1629542353.834742,198943,-125.28765869140624,-96.53376819610595
408,1629542355.887678,199118,-110.45458984375,-96.79557292938233
409,1629542373.429367,200158,-117.48819732666016,-96.78541896820069
410,1629542379.6817448,200628,-99.48868560791016,-97.27533229827881
411,1629542394.930216,201723,-86.41910552978516,-96.79362567901612
412,1629542397.98515,201978,-86.41910552978516,-96.31191905975342
413,1629542407.721564,202583,-133.23916625976562,-96.69165996551514
414,1629542409.0654788,202693,-92.39631652832031,-97.09047691345215
415,1629542415.5324981,203178,-113.4521942138672,-97.80880516052247
416,1629542429.997307,204268,-95.26507568359376,-97.70204544067383
417,1629542435.8337278,204623,-104.10150146484376,-97.50848403930664
418,1629542444.2701712,205248,-121.78060913085938,-97.61602806091308
419,1629542450.0983438,205678,-115.3385772705078,-97.53483741760255
420,1629542451.776948,205813,-105.94104766845705,-97.61370864868164
421,1629542453.019526,205913,-36.69503021240234,-97.49666694641114
422,1629542455.271465,206103,-128.70797729492188,-98.07962379455566
423,1629542457.895026,206253,-99.29498291015624,-97.89280670166016
424,1629542472.984561,207308,-128.70797729492188,-97.80937408447265
425,1629542485.380252,208218,-54.45098876953125,-97.86989196777344
426,1629542500.166109,209238,-88.61311340332031,-97.4530403137207
427,1629542514.610106,210113,-43.960208892822266,-96.58965961456299
428,1629542526.184148,210928,-131.80867004394528,-96.79975009918213
429,1629542533.775925,211488,-92.39631652832031,-96.54825618743897
430,1629542546.877475,212483,-130.29827880859378,-96.54825618743897
431,1629542552.501412,212818,-127.03776550292969,-96.7345309829712
432,1629542559.989368,213363,-110.47964477539062,-96.73133121490478
433,1629542565.303911,213723,-133.23916625976562,-96.7051184463501
434,1629542567.0098839,213868,-110.79962158203124,-96.65972888946533
435,1629542573.4117901,214338,-130.29827880859378,-96.9033012008667
436,1629542575.144228,214488,-58.08106994628906,-96.42470142364502
437,1629542579.639938,214803,-105.08444213867188,-96.15745914459228
438,1629542583.05328,215013,-134.58976745605472,-97.0193648147583
439,1629542588.036484,215363,-36.69503021240234,-96.86116889953614
440,1629542623.127927,217923,-39.197654724121094,-96.3004946899414
441,1629542625.252244,218113,-69.36573028564453,-95.90171371459961
442,1629542628.429964,218298,-127.03776550292969,-96.0640951538086
443,1629542639.5029619,219153,-125.28765869140624,-96.14208976745606
444,1629542649.101072,219748,-135.86044311523438,-96.13018180847168
445,1629542660.525862,220348,-86.41910552978516,-96.33696624755859
446,1629542662.125406,220493,-110.79962158203124,-96.07445007324219
447,1629542663.979357,220658,-119.55791473388672,-96.8538355255127
448,1629542673.8540099,221308,-36.69503021240234,-95.98474967956543
449,1629542676.098339,221493,-127.03776550292969,-96.08386505126953
450,1629542679.473711,221703,-134.58976745605472,-96.55442214965821
451,1629542684.797777,222078,-130.29827880859378,-96.55442214965821
452,1629542688.758755,222408,-92.39631652832031,-96.99439331054687
453,1629542693.093341,222713,-43.960208892822266,-96.08809772491455
454,1629542696.660599,223008,-109.9796371459961,-96.1170496749878
455,1629542714.876344,224238,-110.79962158203124,-96.16563541412353
456,1629542725.346036,225043,-105.94104766845705,-96.07458889007569
457,1629542728.056507,225193,-58.08106994628906,-95.99799297332764
458,1629542747.141282,226613,-125.28765869140624,-96.67005886077881
459,1629542750.354399,226833,-137.05123901367188,-96.90948085784912
460,1629542774.41274,228618,-106.64381408691406,-97.27179607391358
461,1629542798.088151,230043,-108.9796371459961,-97.27748958587647
462,1629542801.257411,230253,-118.28059387207031,-97.95532199859619
463,1629542806.411412,230698,-113.10903930664062,-98.60242038726807
464,1629542810.0425632,230973,-108.41028594970705,-98.49094409942627
465,1629542812.526222,231113,-108.41028594970705,-98.35956958770753
466,1629542831.32361,232478,-109.4796371459961,-98.37026309967041
467,1629542834.404119,232663,-68.23826599121094,-97.94272693634034
468,1629542835.817066,232778,-43.960208892822266,-97.45836585998535
469,1629542837.4497561,232918,-54.45098876953125,-97.45836585998535
470,1629542843.056889,233303,-103.39191436767578,-97.51174575805663
471,1629542847.51721,233608,-113.4521942138672,-97.77092712402344
472,1629542850.149584,233828,-122.14572143554688,-98.34867904663086
473,1629542852.6728132,233968,-108.41028594970705,-98.47949653625489
474,1629542868.869801,235128,-137.05123901367188,-98.53192222595214
475,1629542879.745214,235948,-98.2649154663086,-99.05236999511719
476,1629542882.1670141,236073,-48.39920043945313,-98.21827529907226
477,1629542887.866718,236498,-46.22013854980469,-97.52709091186523
478,1629542904.2129982,237693,-117.48819732666016,-97.3433684539795
479,1629542907.425,237958,-110.79962158203124,-97.3202742767334
480,1629542933.116688,239778,-121.54773712158205,-97.55521240234376
481,1629542949.377074,240698,-121.64572143554688,-98.26669609069825
482,1629542952.022064,240873,-123.4576416015625,-98.3478867340088
483,1629542956.883777,241203,-110.95458984375,-98.85968486785889
484,1629542958.364549,241318,-95.26507568359376,-98.54195796966553
485,1629542970.365644,242173,-125.28765869140624,-98.62202869415283
486,1629542987.0284,243358,-89.44766998291016,-98.93569469451904
487,1629542988.391469,243468,-41.61936950683594,-98.88968700408935
488,1629543008.895625,244913,-43.960208892822266,-98.13236991882324
489,1629543017.079452,245518,-95.26507568359376,-98.05110153198243
490,1629543021.534534,245808,-110.79962158203124,-98.5016911315918
491,1629543030.540368,246498,-58.08106994628906,-98.5573556137085
492,1629543052.2578561,248088,-43.960208892822266,-98.36776268005372
493,1629543056.858407,248408,-111.24383544921876,-98.32681526184082
494,1629543064.358795,248913,-110.79962158203124,-98.9508194732666
495,1629543068.507834,249223,-127.03776550292969,-99.0693913269043
496,1629543071.355795,249443,-121.14572143554688,-99.75570232391357
497,1629543087.39954,250328,-130.29827880859378,-99.99927463531495
498,1629543095.0238311,250858,-124.14573669433594,-100.82453830718994
499,1629543106.038655,251653,-123.1457290649414,-100.84051822662353
500,1629543110.6887631,252013,-108.41028594970705,-100.76835887908936
501,1629543123.475671,252873,-89.44766998291016,-100.62150142669678
502,1629543125.331887,253018,-110.79962158203124,-101.31330394744873
503,1629543128.646146,253228,-134.58976745605472,-102.24300792694092
504,1629543137.654015,253928,-112.99188995361328,-102.06994403839111
505,1629543150.249213,254838,-125.28765869140624,-102.01983783721924
506,1629543157.5565429,255293,-54.45098876953125,-101.2462610244751
507,1629543160.539056,255538,-86.41910552978516,-100.85757549285889
508,1629543166.4878,255958,-98.05392456054688,-100.73356884002686
509,1629543173.784586,256498,-36.69503021240234,-99.92563716888428
510,1629543182.922471,257093,-105.94104766845705,-99.99016078948975
511,1629543200.016533,258348,-134.58976745605472,-100.47186740875244
512,1629543202.1935349,258538,-128.70797729492188,-100.8947561264038
513,1629543205.508602,258748,-112.68057250976562,-100.6891701889038
514,1629543221.136398,259853,-131.80867004394528,-101.08329372406006
515,1629543227.676707,260078,-92.39631652832031,-100.87273494720459
516,1629543232.469572,260408,-121.54773712158205,-101.13556156158447
517,1629543239.1898901,260938,-137.05123901367188,-101.46505893707275
518,1629543242.943451,261128,-116.07966613769531,-101.40804950714111
519,1629543256.289865,262128,-113.10903930664062,-101.38575412750244
520,1629543258.208281,262288,-117.48819732666016,-101.50122562408447
521,1629543278.144059,263673,-117.48819732666016,-102.30915729522705
522,1629543285.6920161,264223,-117.62623596191406,-102.19833988189697
523,1629543288.20521,264433,-117.78059387207031,-102.38319599151612
524,1629543289.820618,264558,-48.39920043945313,-101.58010822296143
525,1629543292.672398,264728,-121.54773712158205,-102.25107570648193
526,1629543298.186598,265153,-137.05123901367188,-102.73545696258545
527,1629543304.612605,265598,-56.30648040771485,-102.85891967773438
528,1629543319.641701,266668,-100.76286315917969,-102.54846160888673
529,1629543321.377511,266798,-103.39191436767578,-102.65841758728027
530,1629543332.335801,267568,-121.54773712158205,-102.57091217041015
531,1629543338.0059779,267988,-114.18057250976562,-102.44234024047852
532,1629543339.456547,268108,-46.22013854980469,-101.79974517822265
533,1629543342.085746,268258,-101.89498901367188,-101.48630340576172
534,1629543359.71714,269588,-54.45098876953125,-100.92281707763672
535,1629543372.70365,270173,-36.69503021240234,-99.9867845916748
536,1629543377.41501,270483,-112.07965087890624,-100.52677040100097
537,1629543379.272637,270623,-108.41028594970705,-100.56002883911133
538,1629543383.79001,270968,-131.80867004394528,-100.53221786499023
539,1629543395.5631151,271758,-36.69503021240234,-100.53221786499023
540,1629543397.565335,271933,-123.4576416015625,-101.37481773376464
541,1629543401.851526,272203,-117.48819732666016,-101.8560424041748
542,1629543403.331482,272308,-39.197654724121094,-100.97764129638672
543,1629543406.163006,272528,-119.04571533203124,-100.91522186279298
544,1629543414.749643,273108,-114.8438491821289,-100.70505592346191
545,1629543417.581526,273348,-88.61311340332031,-100.72699600219727
546,1629543423.213957,273683,-115.0457000732422,-100.76945678710938
547,1629543441.608549,275063,-56.30648040771485,-100.13694244384766
548,1629543448.650988,275568,-105.08870697021484,-100.82087921142578
549,1629543469.809096,277048,-72.26276397705078,-100.27312919616699
550,1629543484.544134,278058,-50.497352600097656,-99.43220504760743
551,1629543486.813867,278193,-105.94104766845705,-99.18863273620606
552,1629543498.0675051,279073,-36.69503021240234,-98.63161987304687
553,1629543499.755168,279188,-43.960208892822266,-98.63161987304687
554,1629543502.645236,279383,-112.02621459960938,-98.65208564758301
555,1629543508.0483131,279763,-68.23826599121094,-98.22647209167481
556,1629543524.153085,280663,-125.10362243652344,-98.41809783935547
557,1629543539.342726,281743,-115.09190368652344,-98.98820617675781
558,1629543541.490516,281883,-54.45098876953125,-98.27983947753906
559,1629543560.612226,283223,-130.29827880859378,-98.21230987548829
560,1629543562.198194,283353,-103.39191436767578,-98.1797908782959
561,1629543568.586208,283828,-123.4576416015625,-98.32457092285156
562,1629543576.545021,284368,-123.4576416015625,-98.37634140014649
563,1629543584.402251,284973,-113.10903930664062,-98.37634140014649
564,1629543589.313615,285313,-114.34384155273438,-98.43567695617676
565,1629543597.808892,285958,-46.22013854980469,-97.81377548217773
566,1629543611.554004,286883,-103.39191436767578,-97.75289825439454
567,1629543620.724859,287548,-61.38758087158203,-97.68439140319825
568,1629543623.472439,287703,-115.3385772705078,-98.3981750869751
569,1629543630.375002,288213,-118.97669982910156,-99.0434321975708
570,1629543643.709135,289173,-58.08106994628906,-98.59032375335693
571,1629543652.572733,289778,-123.4576416015625,-98.6903782272339
572,1629543660.833038,290083,-115.09190368652344,-98.61984004974366
573,1629543666.8851311,290448,-56.30648040771485,-98.09880199432374
574,1629543671.0202599,290743,-98.05392456054688,-97.70882884979248
575,1629543687.572501,292003,-92.39631652832031,-97.6501428604126
576,1629543692.60037,292293,-92.39631652832031,-98.09011402130128
577,1629543694.68968,292468,-123.4576416015625,-98.86248905181884
578,1629543707.942841,293433,-39.197654724121094,-98.07958362579346
579,1629543711.031878,293618,-127.03776550292969,-98.24196506500245
580,1629543713.42517,293818,-118.59191131591795,-98.21240680694581
581,1629543716.51266,294063,-86.41910552978516,-97.86014064788819
582,1629543720.666885,294353,-127.03776550292969,-97.89594188690185
583,1629543749.6936991,296453,-123.4576416015625,-98.02097240447998
584,1629543768.2759311,297703,-135.86044311523438,-98.42692607879638
585,1629543778.700324,298498,-134.58976745605472,-98.51994716644288
586,1629543790.660287,299318,-119.55791473388672,-98.82104961395264
587,1629543792.8682392,299498,-125.28765869140624,-99.65773250579834
588,1629543808.452877,300293,-100.76286315917969,-100.22575904846191
589,1629543810.16537,300443,-113.10903930664062,-100.40419868469239
590,1629543812.626601,300588,-110.79962158203124,-100.40419868469239
591,1629543820.791075,301163,-43.960208892822266,-100.26299007415771
592,1629543822.354715,301298,-105.94104766845705,-100.88279846191406
593,1629543835.817101,302278,-133.23916625976562,-101.10275177001954
594,1629543847.71086,303073,-134.58976745605472,-101.34065322875976
595,1629543849.064987,303178,-39.197654724121094,-100.46225212097168
596,1629543850.500088,303298,-46.22013854980469,-99.71299629211425
597,1629543855.297084,303628,-62.91950225830078,-99.03920852661133
598,1629543857.699289,303838,-134.58976745605472,-99.14364883422851
599,1629543870.200799,304748,-103.10150146484376,-98.94320655822754
600,1629543878.255356,305313,-116.5457000732422,-99.0245606994629
601,1629543880.61427,305513,-86.41910552978516,-98.99427505493163
602,1629543887.038958,305968,-86.41910552978516,-98.75046989440918
603,1629543894.660294,306538,-131.80867004394528,-98.72265892028808
604,1629543903.711232,307138,-73.06666564941406,-98.3234066772461
605,1629543908.869885,307533,-127.03776550292969,-98.34090774536133
606,1629543926.350006,308783,-120.47669982910156,-99.00116485595703
607,1629543928.6910212,308993,-41.61936950683594,-98.55316749572754
608,1629543933.774985,309288,-58.08106994628906,-98.15343894958497
609,1629543958.129225,310738,-134.58976745605472,-99.13238632202149
610,1629543959.246851,310838,-36.69503021240234,-98.43992614746094
611,1629543962.688516,311018,-125.28765869140624,-98.34690505981445
612,1629543964.8288279,311178,-107.2015151977539,-98.13184043884277
613,1629544000.181757,313728,-86.41910552978516,-97.86922576904297
614,1629544009.260348,314423,-52.51462173461914,-97.07628528594971
615,1629544018.155082,315083,-110.52620697021484,-97.25758419036865
616,1629544020.393742,315203,-98.05392456054688,-97.0226460647583
617,1629544028.076247,315713,-137.05123901367188,-97.0226460647583
618,1629544029.3801448,315823,-41.61936950683594,-96.2780430984497
619,1629544035.349169,316253,-87.03404998779297,-96.01729320526123
620,1629544039.235589,316573,-43.960208892822266,-95.28201332092286
621,1629544043.2702188,316848,-43.960208892822266,-94.54673343658447
622,1629544054.071715,317593,-105.08870697021484,-94.42135814666749
623,1629544060.1314108,318033,-103.39191436767578,-94.27747135162353
624,1629544064.6110618,318338,-131.80867004394528,-95.11156604766846
625,1629544066.214609,318473,-105.94104766845705,-94.95549915313721
626,1629544070.602693,318768,-108.41028594970705,-94.66908962249755
627,1629544077.50782,319318,-114.18057250976562,-95.24783054351806
628,1629544084.364666,319753,-50.497352600097656,-94.74517543792724
629,1629544087.048824,319973,-98.05392456054688,-94.69179553985596
630,1629544099.064732,320488,-108.41028594970705,-94.56042102813721
631,1629544105.137776,320973,-100.29498291015624,-94.42156513214111
632,1629544107.874125,321138,-103.63341522216795,-94.99569789886475
633,1629544116.6731858,321733,-107.14381408691406,-95.04818614959717
634,1629544123.03694,322198,-95.26507568359376,-95.4563270187378
635,1629544137.037376,323243,-108.41028594970705,-96.17347957611084
636,1629544139.439892,323438,-130.29827880859378,-96.35566585540772
637,1629544145.926363,323858,-133.23916625976562,-96.6039546585083
638,1629544156.9118528,324653,-112.87667846679688,-96.41463474273682
639,1629544167.842,325503,-101.48869323730469,-97.06257137298584
640,1629544169.4793859,325608,-89.44766998291016,-96.72247165679931
641,1629544172.721584,325763,-59.77477645874024,-96.14533744812012
642,1629544175.764851,326023,-59.77477645874024,-96.35110866546631
643,1629544179.196503,326228,-113.87667846679688,-96.29941829681397
644,1629544185.1074212,326663,-113.40357971191406,-96.28501560211181
645,1629544189.245107,326998,-67.0299072265625,-96.06918354034424
646,1629544196.769988,327563,-119.00360107421876,-96.108762550354
647,1629544199.175552,327698,-52.51462173461914,-96.07084396362305
648,1629544207.2801971,328243,-89.44766998291016,-95.91443359375
649,1629544220.0576038,329203,-130.29827880859378,-96.49478874206542
650,1629544224.073984,329498,-112.57965087890624,-97.11561172485352
651,1629544242.897458,330483,-107.1334228515625,-97.12753547668457
652,1629544245.384166,330688,-72.26276397705078,-97.48321281433105
653,1629544247.185373,330798,-92.39631652832031,-97.96757389068604
654,1629544249.8664849,331003,-72.26276397705078,-97.56993938446045
655,1629544252.030498,331138,-105.94104766845705,-97.94696720123291
656,1629544258.773616,331653,-119.55791473388672,-97.89151012420655
657,1629544263.409633,331983,-112.9521942138672,-97.87011302947998
658,1629544269.775232,332453,-108.41028594970705,-98.40970600128173
659,1629544272.77295,332633,-125.28765869140624,-98.35959980010986
660,1629544279.901647,333138,-59.77477645874024,-97.9234284210205
661,1629544283.9569619,333488,-116.9035873413086,-97.85788787841797
662,1629544288.209166,333778,-41.61936950683594,-97.0395051574707
663,1629544290.641116,333968,-115.07965850830078,-97.0592113494873
664,1629544294.7513971,334178,-113.18057250976562,-97.04757865905762
665,1629544303.143083,334798,-50.497352600097656,-97.09035079956055
666,1629544312.616608,335523,-117.62623596191406,-97.23269401550293
667,1629544315.748446,335713,-128.70797729492188,-97.90589797973632
668,1629544317.116049,335828,-83.77411651611328,-97.59025337219238
669,1629544326.059724,336453,-118.72623443603516,-97.58774871826172
670,1629544327.9699152,336608,-115.3385772705078,-98.16032379150391
671,1629544332.580538,336938,-56.30648040771485,-97.48881217956543
672,1629544333.772922,337043,-89.44766998291016,-97.2323698425293
673,1629544338.0174801,337323,-117.48819732666016,-97.84418701171874
674,1629544340.11285,337503,-125.28765869140624,-98.11652435302734
675,1629544342.494189,337668,-108.73342895507812,-98.27989547729493
676,1629544346.7231882,337988,-108.95458984375,-98.44547821044922
677,1629544349.421766,338183,-130.29827880859378,-98.51388458251954
678,1629544354.561817,338503,-113.10903930664062,-99.25299842834472
679,1629544360.6711938,338953,-125.74574279785156,-99.24007820129394
680,1629544365.438616,339283,-61.38758087158203,-98.66803489685059
681,1629544367.975924,339503,-120.64572143554688,-99.0103010559082
682,1629544387.2610269,340473,-128.70797729492188,-99.02700317382812
683,1629544388.484827,340578,-39.197654724121094,-98.1844033050537
684,1629544389.620344,340678,-86.41910552978516,-97.68998992919921
685,1629544398.611176,341323,-135.86044311523438,-97.70269668579101
686,1629544403.217404,341628,-133.23916625976562,-97.83950920104981
687,1629544405.798003,341853,-89.2131118774414,-97.47876373291015
688,1629544415.61726,342523,-95.26507568359376,-97.4237858581543
689,1629544431.4914188,343628,-54.45098876953125,-96.8372053527832
690,1629544438.2859972,344133,-108.95458984375,-96.81875503540039
691,1629544442.813935,344448,-115.57965850830078,-97.53494953155517
692,1629544448.044678,344803,-114.5457000732422,-97.62099605560303
693,1629544449.364724,344913,-92.39631652832031,-97.21256755828857
694,1629544458.832509,345608,-134.58976745605472,-97.21256755828857
695,1629544462.447246,345853,-103.39191436767578,-97.85451015472412
696,1629544463.85838,345968,-95.26507568359376,-98.34495952606201
697,1629544465.4434462,346093,-100.76286315917969,-98.72339313507081
698,1629544474.089621,346653,-131.80867004394528,-98.69558216094971
699,1629544482.098072,347223,-113.10903930664062,-98.79565753936768
700,1629544484.645498,347438,-135.86044311523438,-98.9888049697876
701,1629544490.59604,347863,-133.23916625976562,-99.4570055770874
702,1629544496.663284,348318,-128.70797729492188,-99.87989429473878
703,1629544519.2448132,349913,-123.4576416015625,-99.79638401031494
704,1629544527.216064,350123,-134.58976745605472,-100.41161502838135
705,1629544533.753798,350533,-110.79962158203124,-100.24923358917236
706,1629544536.7323132,350743,-119.78059387207031,-100.24227252960205
707,1629544540.4736369,351018,-43.960208892822266,-100.26568092346191
708,1629544547.671712,351538,-110.79962158203124,-100.79286643981933
709,1629544551.912132,351873,-122.38060760498048,-100.6707748413086
710,1629544554.334784,352028,-59.77477645874024,-100.90157230377197
711,1629544558.663207,352353,-110.24382781982422,-100.75113399505615
712,1629544562.453759,352558,-133.23916625976562,-101.01151050567627
713,1629544565.293402,352773,-135.86044311523438,-101.50592388153076
714,1629544567.252299,352928,-115.3385772705078,-102.13416343688965
715,1629544572.344699,353288,-99.98868560791016,-102.0287882232666
716,1629544577.950433,353678,-121.14572143554688,-102.25970619201661
717,1629544579.409847,353808,-103.39191436767578,-101.92311294555664
718,1629544586.2977061,354313,-89.44766998291016,-102.40139595031738
719,1629544588.768724,354518,-133.23916625976562,-102.86344711303711
720,1629544593.301158,354753,-105.94104766845705,-103.48325550079346
721,1629544599.954778,355248,-107.1334228515625,-104.11498764038086
722,1629544610.770209,356063,-114.126220703125,-104.20536277770996
723,1629544641.483042,358228,-41.61936950683594,-103.58763732910157
724,1629544649.5103981,358803,-117.48819732666016,-103.44443260192871
725,1629544656.47793,359238,-127.03776550292969,-103.65539978027344
726,1629544673.444672,360068,-117.48819732666016,-103.74617889404297
727,1629544678.256877,360388,-117.47669219970705,-103.77914009094238
728,1629544685.807399,360918,-134.58976745605472,-104.62006423950196
729,1629544698.601625,361863,-50.497352600097656,-104.14449851989747
730,1629544700.606644,362013,-113.10903930664062,-104.1914860534668
731,1629544706.457474,362438,-137.05123901367188,-104.55904861450195
732,1629544713.7930949,362898,-59.77477645874024,-104.12046222686767
733,1629544721.6058009,363478,-135.86044311523438,-104.40762851715088
734,1629544724.100292,363613,-105.94104766845705,-104.51438823699951
735,1629544725.678774,363743,-103.39191436767578,-104.4642045211792
736,1629544745.620467,365138,-135.86044311523438,-104.5198261642456
737,1629544747.497062,365293,-115.3385772705078,-104.34082027435302
738,1629544748.702545,365393,-36.69503021240234,-103.57900379180909
739,1629544750.476356,365538,-110.79962158203124,-103.67211307525635
740,1629544756.170675,365948,-135.86044311523438,-104.1362408065796
741,1629544761.061325,366288,-128.70797729492188,-104.82557281494141
742,1629544768.286997,366823,-123.4576416015625,-105.46240146636963
743,1629544779.29353,367588,-111.74383544921876,-105.44107303619384
744,1629544783.668403,367873,-110.79962158203124,-105.41503345489502
745,1629544785.757518,368048,-65.74066162109375,-105.40214099884034
746,1629544787.184761,368148,-36.69503021240234,-104.57905529022217
747,1629544789.9376268,368323,-123.4576416015625,-105.2884854888916
748,1629544807.367571,369583,-92.39631652832031,-105.31797195434571
749,1629544835.337825,371128,-116.4035873413086,-105.17902503967285
750,1629544843.8718722,371773,-43.960208892822266,-104.49283061981201
751,1629544860.349745,373003,-119.55791473388672,-104.61707553863525
752,1629544864.495147,373223,-119.64571380615234,-105.09090503692627
753,1629544871.6956391,373753,-58.08106994628906,-104.74775257110596
754,1629544880.098995,374413,-130.29827880859378,-105.32810771942138
755,1629544887.866976,374988,-112.07965087890624,-105.38949375152588
756,1629544898.32634,375658,-99.62039947509766,-105.19011859893799
757,1629544904.322089,376133,-123.4576416015625,-105.29517307281495
758,1629544911.8554099,376688,-127.03776550292969,-105.48144786834717
759,1629544913.8495939,376858,-105.58444213867188,-105.28441570281983
760,1629544915.999744,377043,-68.23826599121094,-105.36905059814453
761,1629544920.4618518,377353,-119.55791473388672,-105.39559387207031
762,1629544938.0081232,378598,-110.79962158203124,-106.08739639282227
763,1629544942.2320151,378878,-65.74066162109375,-105.59400642395019
764,1629544946.323015,379193,-56.30648040771485,-105.02526550292968
765,1629544951.2200289,379533,-124.14573669433594,-105.76174934387207
766,1629544979.9716392,381163,-124.14573669433594,-105.82694435119629
767,1629544999.865953,382573,-95.26507568359376,-105.49251533508301
768,1629545001.563198,382708,-105.94104766845705,-105.71418464660644
769,1629545003.431818,382858,-113.10903930664062,-105.6580126953125
770,1629545012.79506,383508,-117.48819732666016,-105.67950889587402
771,1629545019.635298,383993,-130.29827880859378,-106.4194268798828
772,1629545026.435612,384473,-105.94104766845705,-106.58436065673828
773,1629545044.085049,385698,-95.26507568359376,-106.36212944030761
774,1629545046.59871,385908,-39.197654724121094,-105.50122940063477
775,1629545055.443897,386573,-130.29827880859378,-105.71687789916992
776,1629545058.1580858,386723,-97.79497528076172,-105.60528175354004
777,1629545060.351603,386903,-125.28765869140624,-105.55517555236817
778,1629545062.219217,387063,-102.10149383544922,-105.44510009765625
779,1629545067.0786278,387398,-133.23916625976562,-105.52003433227539
780,1629545072.6210349,387733,-52.51462173461914,-105.43130474090576
781,1629545079.113186,388208,-117.48819732666016,-105.3997294998169
782,1629545089.749047,389033,-112.05459594726562,-105.23319568634034
783,1629545095.267015,389423,-133.23916625976562,-106.17361080169678
784,1629545115.549619,390428,-98.05392456054688,-106.2899589920044
785,1629545124.547737,391078,-114.8438491821289,-106.07979305267334
786,1629545128.702189,391413,-125.28765869140624,-106.00027797698975
787,1629545138.488697,392048,-123.4576416015625,-106.34272327423096
788,1629545141.278814,392258,-120.28060150146484,-106.59287853240967
789,1629545146.574127,392633,-123.4576416015625,-107.28294506072999
790,1629545152.77952,393083,-100.76286315917969,-107.20102779388428
791,1629545156.364607,393388,-84.27411651611328,-106.8879723739624
792,1629545164.921654,393958,-130.29827880859378,-107.04549816131592
793,1629545169.38795,394258,-97.52039337158205,-107.09673892974854
794,1629545176.759042,394803,-114.8438491821289,-106.89927974700927
795,1629545178.810277,394973,-64.37052917480469,-106.50906589508057
796,1629545182.244563,395188,-119.00360107421876,-106.74645114898682
797,1629545206.010984,396923,-127.03776550292969,-107.00920017242431
798,1629545207.248626,397023,-36.69503021240234,-106.05806377410889
799,1629545212.391335,397378,-117.48819732666016,-106.10185535430908
800,1629545214.228646,397533,-59.77477645874024,-105.34099868774415
801,1629545217.6984189,397743,-116.68058776855469,-105.17541290283204
802,1629545220.297183,397958,-118.50359344482422,-105.07336906433106
803,1629545226.262664,398318,-103.39191436767578,-104.87271179199219
804,1629545227.788003,398448,-103.39191436767578,-104.5607332611084
805,1629545233.194891,398828,-133.23916625976562,-104.78512870788575
806,1629545240.344779,399363,-116.6796646118164,-104.7541194152832
807,1629545244.0950131,399673,-115.07965850830078,-105.46531391143799
808,1629545248.28144,399958,-58.08106994628906,-104.93812839508057


==> figures/reward_15.csv <==
,Unnamed: 0,Wall time,Step,Value,Smoothed Value
0,0,1607630972.689171,946,-130.7725830078125,-130.7725830078125
1,1,1607630979.876918,1136,-163.86300659179688,-147.3177947998047
2,2,1607630984.232932,1621,-102.50702667236328,-132.38087209065756
3,3,1607630987.357262,1984,-144.40553283691406,-135.38703727722168
4,4,1607630989.822102,2184,-179.93328857421875,-144.2962875366211
5,5,1607630991.8409731,2450,-427.3497924804688,-191.47187169392905
6,6,1607630993.627029,2630,-159.36195373535156,-186.88474055698939
7,7,1607630995.1769366,2845,-176.7645721435547,-185.61971950531006
8,8,1607631000.1211,3400,-95.6524887084961,-175.6233605278863
9,9,1607631014.569902,5101,-422.1021118164063,-200.27123565673827
10,10,1607631020.419147,5656,-176.59646606445312,-198.11898387562144
11,11,1607631023.6109939,6001,-129.46942138671878,-192.39818700154623
12,12,1607631026.117909,6252,-115.74031829833984,-186.50142787053034
13,13,1607631026.4600801,6290,-430.9178161621094,-203.95974131992884
14,14,1607631028.685149,6565,-122.8873062133789,-198.5549123128255
15,15,1607631031.356833,6860,-137.2996826171875,-194.72646045684814
16,16,1607631036.461612,7413,-116.9933853149414,-190.1539266249713
17,17,1607631037.769247,7558,-128.08059692382812,-186.7054083082411
18,18,1607631039.967785,7758,-177.95193481445312,-186.24469917698912
19,19,1607631040.958641,7873,-108.07268524169922,-182.33609848022462
20,20,1607631041.8432028,7983,-105.72698211669922,-178.68804532005674
21,21,1607631049.682302,8812,-464.4455261230469,-191.67702172019264
22,22,1607631051.172776,9031,-451.1220397949219,-202.95723989735478
23,23,1607631052.361827,9196,-86.17655181884766,-198.09137789408365
24,24,1607631054.038921,9371,-139.28614807128906,-195.73916870117188
25,25,1607631055.168888,9531,-127.67791748046876,-193.12142826960638
26,26,1607631059.585832,10031,-163.47116088867188,-192.02327021846065
27,27,1607631060.443675,10141,-97.59280395507812,-188.65075356619698
28,28,1607631061.87025,10301,-149.41439819335938,-187.29777579471983
29,29,1607631062.044698,10320,-415.1210021972656,-194.89188334147136
30,30,1607631064.618732,10641,-427.6908264160156,-202.40152666645665
31,31,1607631070.524789,11320,-166.80543518066406,-201.28914880752563
32,32,1607631073.918237,11689,-118.85505676269531,-198.79114601828834
33,33,1607631074.465199,11755,-451.4102783203125,-206.22112049775964
34,34,1607631084.043601,12715,-135.28286743164062,-204.1943132672991
35,35,1607631090.875484,13497,-96.0241928100586,-201.18958769904242
36,36,1607631093.092243,13722,-427.7566833496094,-207.3130227166253
37,37,1607631094.5084288,13892,-118.35780334472656,-204.97209589104904
38,38,1607631102.868482,14801,-95.21587371826172,-202.15783378405447
39,39,1607631104.029727,14942,-427.9156799316406,-207.80177993774413
40,40,1607631107.3683472,15297,-132.56716918945312,-205.96678943168826
41,41,1607631114.082932,16088,-92.43536376953124,-203.26366024925596
42,42,1607631114.777025,16152,-448.2596435546875,-208.96124125635902
43,43,1607631117.217689,16454,-488.9097290039063,-215.3237068869851
44,44,1607631118.289769,16599,-120.78860473632812,-213.2229268391927
45,45,1607631126.5674212,17582,-182.8414306640625,-212.56245953103772
46,46,1607631129.475384,17892,-127.75363159179688,-210.75801638339428
47,47,1607631132.519166,18232,-118.87725830078124,-208.84383392333984
48,48,1607631133.7535279,18362,-504.7490539550781,-214.88271596480388
49,49,1607631135.021802,18537,-110.25494384765624,-212.79016052246095
50,50,1607631141.931297,19238,-450.4442443847656,-217.45004451976104
51,51,1607631147.6432116,19841,-102.2079086303711,-215.23384959881122
52,52,1607631150.404754,20181,-132.00013732910156,-213.66340219749594
53,53,1607631151.040627,20232,-440.84991455078125,-217.8705598336679
54,54,1607631154.279833,20569,-458.8968811035156,-222.25285658402876
55,55,1607631158.339705,21019,-115.8869171142578,-220.35346480778284
56,56,1607631161.220724,21329,-114.86229705810548,-218.50274256656044
57,57,1607631162.861664,21514,-134.10498046875,-217.04760873728785
58,58,1607631166.1252232,21869,-100.1056900024414,-215.06554231805316
59,59,1607631173.034684,22613,-110.49691772460938,-213.32273190816244
60,60,1607631173.706403,22679,-448.72296142578125,-217.18175206418897
61,61,1607631174.8020089,22832,-93.32168579101562,-215.18400905978294
62,62,1607631178.11244,23222,-87.61983489990234,-213.15918089851502
63,63,1607631179.768936,23460,-97.5912094116211,-211.3534313440323
64,64,1607631180.6836462,23558,-470.22442626953125,-215.3360620351938
65,65,1607631182.9285266,23808,-439.814208984375,-218.73724607987836
66,66,1607631185.535393,24118,-94.91384887695312,-216.88913567386456
67,67,1607631186.818175,24258,-106.4572525024414,-215.26513739193186
68,68,1607631196.2482321,25342,-153.64674377441406,-214.37211719457653
69,69,1607631205.9687018,26346,-86.26073455810547,-212.5419545854841
70,70,1607631206.80651,26445,-473.3544921875,-216.2153706080477
71,71,1607631207.908501,26585,-115.28738403320312,-214.8135930167304
72,72,1607631212.6950982,27120,-131.72250366210938,-213.67535891598217
73,73,1607631224.790081,28441,-140.45687866210938,-212.68591999363255
74,74,1607631224.934005,28459,-414.2911987304688,-215.37399037679037
75,75,1607631227.641855,28734,-91.61217498779295,-213.74554543746146
76,76,1607631231.683735,29171,-94.52688598632812,-212.1972511588753
77,77,1607631235.517827,29640,-442.7669677734375,-215.1532731667543
78,78,1607631237.280764,29805,-129.57821655273438,-214.0700446020199
79,79,1607631238.0826411,29905,-92.51449584960938,-212.55060024261473
80,80,1607631242.6172779,30406,-140.41053771972656,-211.65998218677663
81,81,1607631259.943918,32139,-151.1162109375,-210.92164351300497
82,82,1607631262.809285,32494,-142.2862091064453,-210.0947105683476
83,83,1607631270.910553,33409,-142.53623962402344,-209.29044305710565
84,84,1607631275.21334,33894,-95.05784606933594,-207.9465301513672
85,85,1607631276.501083,34055,-440.01177978515625,-210.64496328664382
86,86,1607631278.4300802,34240,-122.43737030029295,-209.63108290749034
87,87,1607631281.6664634,34640,-139.93028259277344,-208.83902835845947
88,88,1607631287.602494,35305,-128.7747802734375,-207.93943006536935
89,89,1607631292.2356448,35770,-120.27237701416016,-206.96535169813367
90,90,1607631294.924441,36125,-145.53475952148438,-206.29029024564304
91,91,1607631301.372905,36880,-140.60563659667972,-205.57632661902386
92,92,1607631309.173317,37795,-109.9184799194336,-204.54774762225406
93,93,1607631319.2452528,38871,-106.66651916503906,-203.50645795781563
94,94,1607631320.8239882,39071,-141.56187438964844,-202.85440970972965
95,95,1607631329.697433,40031,-141.27316284179688,-202.2129383881887
96,96,1607631330.861222,40186,-514.3079833984375,-205.43041307901598
97,97,1607631337.5752964,40942,-93.70125579833984,-204.29031963737643
98,98,1607631338.66062,41057,-107.187255859375,-203.3094806093158
99,99,1607631342.787725,41541,-441.56787109375,-205.69206451416017
100,100,1607631344.769301,41756,-135.21583557128906,-205.73649703979493
101,101,1607631347.012568,42031,-94.51397705078124,-205.04300674438477
102,102,1607631351.745503,42551,-128.77127075195312,-205.30564918518067
103,103,1607631357.7000651,43223,-456.9327392578125,-208.43092124938966
104,104,1607631359.093833,43428,-147.7620391845703,-208.10920875549317
105,105,1607631360.383889,43573,-115.83676147460938,-204.99407844543458
106,106,1607631362.958077,43868,-96.82896423339844,-204.36874855041503
107,107,1607631367.459593,44403,-145.96522521972656,-204.06075508117675
108,108,1607631368.550499,44553,-119.62930297851562,-204.30052322387695
109,109,1607631370.249086,44698,-92.7362060546875,-201.00686416625976
110,110,1607631374.009149,45143,-93.41643524169922,-200.17506385803222
111,111,1607631386.40944,46483,-130.59925842285156,-200.18636222839356
112,112,1607631389.3225539,46778,-112.91590881347656,-200.15811813354492
113,113,1607631392.388639,47164,-105.66921997070312,-196.90563217163086
114,114,1607631394.12329,47344,-117.64259338378906,-196.85318504333497
115,115,1607631397.082885,47683,-492.1343383789063,-200.40153160095215
116,116,1607631399.07797,47903,-111.72988891601562,-200.34889663696288
117,117,1607631404.756861,48573,-96.64606475830078,-200.03455131530762
118,118,1607631405.860978,48693,-86.2728271484375,-199.11776023864746
119,119,1607631413.109766,49458,-69.85491943359375,-198.73558258056642
120,120,1607631414.623573,49676,-43.41377258300781,-198.1124504852295
121,121,1607631421.172735,50311,-101.92130279541016,-194.48720825195312
122,122,1607631426.017402,50942,-62.47951126098633,-190.60078296661376
123,123,1607631429.096276,51277,-141.57386779785156,-191.1547561264038
124,124,1607631432.958077,51697,-56.80553817749024,-190.32995002746583
125,125,1607631434.207889,51862,-109.64875030517578,-190.1496583557129
126,126,1607631436.154037,52067,-89.28652954101562,-189.40781204223632
127,127,1607631439.7993321,52417,-148.02496337890625,-189.9121336364746
128,128,1607631447.709533,53272,-149.43788146972656,-189.9123684692383
129,129,1607631448.508468,53372,-55.67074584960938,-186.31786590576172
130,130,1607631452.30312,53815,-106.19149017333984,-183.10287254333497
131,131,1607631453.847248,54025,-114.79159545898438,-182.58273414611816
132,132,1607631455.017359,54125,-52.80773162841797,-181.92226089477538
133,133,1607631476.429076,56605,-79.48588562011719,-178.20301696777344
134,134,1607631487.297431,57889,-83.23939514160156,-177.68258224487306
135,135,1607631488.067633,57999,-90.4509735107422,-177.62685005187987
136,136,1607631495.120033,58761,-91.52764129638672,-174.26455963134765
137,137,1607631496.914579,58971,-166.66049194335938,-174.74758651733399
138,138,1607631501.463332,59391,-135.94354248046878,-175.15486320495606
139,139,1607631504.5185142,59746,-116.68846130371094,-172.04259101867675
140,140,1607631509.229134,60196,-428.1455383300781,-174.998374710083
141,141,1607631519.138984,61285,-104.91077423095705,-175.12312881469725
142,142,1607631522.952506,61700,-162.8407745361328,-172.26894012451172
143,143,1607631524.302265,61860,-133.15554809570312,-168.71139831542968
144,144,1607631528.998917,62335,-88.83393859863281,-168.39185165405274
145,145,1607631534.591027,63009,-62.75518417358398,-167.19098918914796
146,146,1607631547.644912,64369,-100.30821990966795,-166.91653507232667
147,147,1607631549.387691,64514,-102.39364624023438,-166.75169895172118
148,148,1607631553.4218464,64904,-452.9413146972656,-166.23362155914307
149,149,1607631554.8616312,65079,-73.1725082397461,-165.86279720306396
150,150,1607631559.658445,65544,-87.21406555175781,-162.2304954147339
151,151,1607631560.071951,65584,-431.8934326171875,-165.52735065460206
152,152,1607631567.698303,66389,-81.13963317871094,-165.01874561309813
153,153,1607631569.126425,66572,-60.91267395019531,-161.21937320709227
154,154,1607631583.326918,68031,-87.1505126953125,-157.50190952301026
155,155,1607631587.257593,68438,-78.8058090209961,-157.13109844207764
156,156,1607631589.262157,68628,-98.19304656982422,-156.9644059371948
157,157,1607631592.231131,68953,-106.95240020751952,-156.6928801345825
158,158,1607631594.641855,69228,-110.5225601196289,-156.7970488357544
159,159,1607631597.781439,69633,-64.77070617675781,-156.33978672027587
160,160,1607631613.889188,71353,-89.16835021972656,-152.74424060821534
161,161,1607631619.524009,71888,-105.62252807617188,-152.8672490310669
162,162,1607631620.406681,71988,-86.13188934326172,-152.8523695755005
163,163,1607631623.449724,72300,-88.7951889038086,-152.76440937042236
164,164,1607631627.833471,72755,-85.10143280029297,-148.91317943572997
165,165,1607631629.873745,73005,-56.12879943847656,-145.07632534027098
166,166,1607631636.833961,73745,-109.54690551757812,-145.22265590667723
167,167,1607631637.891365,73870,-82.34349060058594,-144.9815182876587
168,168,1607631647.2397509,74885,-108.52964782714844,-144.53034732818602
169,169,1607631650.847099,75225,-101.80951690673828,-144.68583515167236
170,170,1607631651.5825741,75325,-89.07642364501953,-140.84305446624757
171,171,1607631654.820017,75695,-101.54676055908205,-140.70564823150636
172,172,1607631656.332844,75895,-82.06090545654297,-140.20903224945067
173,173,1607631657.404473,76045,-101.57145690917969,-139.8201780319214
174,174,1607631660.2251446,76330,-61.27307891845703,-136.28999683380127
175,175,1607631662.461621,76625,-50.69254684448242,-135.88080055236816
176,176,1607631668.468014,77290,-62.7751350402832,-135.56328304290773
177,177,1607631669.3659039,77405,-78.57137298583984,-131.92132709503173
178,178,1607631670.686476,77570,-87.88442993164062,-131.5043892288208
179,179,1607631674.4871259,77965,-105.72067260742188,-131.63645099639893
180,180,1607631683.189615,78795,-98.467041015625,-131.21701602935792
181,181,1607631685.311461,79055,-81.6810073852539,-130.52266399383544
182,182,1607631692.1525981,79785,-95.32615661621094,-130.05306346893312
183,183,1607631693.8661811,79995,-112.26458740234376,-129.75034694671632
184,184,1607631695.7600589,80095,-44.73509979248047,-129.24711948394776
185,185,1607631700.848276,80660,-109.9052505493164,-125.94605419158935
186,186,1607631706.474259,81259,-116.25399780273438,-125.88422046661377
187,187,1607631707.227297,81359,-77.60298156738281,-125.26094745635986
188,188,1607631712.0272539,81844,-94.39244842529295,-124.91712413787842
189,189,1607631715.210232,82199,-134.34033203125,-125.05780368804932
190,190,1607631716.213398,82344,-98.75957489013672,-124.59005184173584
191,191,1607631716.9925802,82449,-62.971351623535156,-123.8137089920044
192,192,1607631718.483715,82584,-92.62318420410156,-123.64075603485108
193,193,1607631719.795604,82744,-96.83935546875,-123.54248439788819
194,194,1607631720.5215821,82844,-53.78156661987305,-122.66468132019043
195,195,1607631722.541707,83074,-74.19627380371094,-121.99391242980957
196,196,1607631724.203858,83254,-92.32707214355469,-117.77410331726074
197,197,1607631731.057382,84054,-100.15372467041016,-117.83862800598145
198,198,1607631732.5884461,84174,-95.26311492919922,-117.71938659667968
199,199,1607631737.8789554,84744,-96.0732650756836,-114.26444053649902
200,200,1607631739.831987,84908,-489.62237548828125,-117.80850593566895
201,201,1607631744.023833,85323,-86.95204162597656,-117.7328865814209
202,202,1607631746.7184849,85633,-83.56932067871094,-117.28086708068848
203,203,1607631755.202112,86588,-154.05142211914062,-114.25205390930176
204,204,1607631758.1366189,86863,-97.15069580078124,-113.74594047546387
205,205,1607631764.215436,87550,-81.69397735595703,-113.40451263427734
206,206,1607631769.565607,88075,-69.57801055908203,-113.13200309753418
207,207,1607631771.126898,88225,-70.22023773193361,-112.37455322265625
208,208,1607631773.685873,88555,-103.16387176513672,-112.20989891052245
209,209,1607631778.7497606,89160,-113.59247589111328,-112.41846160888672
210,210,1607631792.641749,90610,-67.49372863769531,-112.15923454284668
211,211,1607631803.453798,91685,-95.9421157836914,-111.81266311645508
212,212,1607631805.24826,91905,-85.22074127197266,-111.53571144104004
213,213,1607631807.7935429,92150,-75.41485595703125,-111.23316780090332
214,214,1607631809.0908859,92310,-72.72407531738281,-110.78398262023926
215,215,1607631810.008661,92420,-77.68016815185547,-106.63944091796876
216,216,1607631811.654429,92585,-91.08734130859376,-106.43301544189453
217,217,1607631814.015881,92865,-93.6190185546875,-106.4027449798584
218,218,1607631817.974967,93277,-94.67805480957031,-106.48679725646973
219,219,1607631823.6406848,93917,-103.67583465576172,-106.82500640869141
220,220,1607631825.155489,94082,-98.05158996582031,-107.37138458251952
221,221,1607631831.193674,94662,-134.89280700683594,-107.70109962463378
222,222,1607631835.074747,95107,-80.53250885009766,-107.8816296005249
223,223,1607631841.265892,95715,-105.48651123046876,-107.52075603485108
224,224,1607631844.273916,96085,-82.72539520263672,-107.77995460510255
225,225,1607631846.206597,96240,-66.42768859863281,-107.34774398803711
226,226,1607631847.149084,96355,-69.46528625488281,-107.14953155517578
227,227,1607631848.704841,96525,-68.67377471923828,-106.35601966857911
228,228,1607631850.803485,96700,-103.51936340332031,-105.89683448791504
229,229,1607631854.030326,97038,-103.43878936767578,-106.3745149230957
230,230,1607631856.7022538,97238,-114.65115356445312,-106.45911155700684
231,231,1607631858.9939358,97428,-106.06336975097656,-106.37182929992676
232,232,1607631862.093643,97728,-101.504150390625,-106.85879348754882
233,233,1607631863.221085,97843,-87.9080581665039,-106.9430152130127
234,234,1607631864.809534,98028,-101.69793701171876,-107.12760063171386
235,235,1607631865.967117,98153,-90.29505157470705,-107.12604141235352
236,236,1607631868.706337,98433,-74.933349609375,-106.9600984954834
237,237,1607631872.398568,98823,-91.24395751953124,-106.20593315124512
238,238,1607631873.827599,99013,-109.91690826416016,-105.94566680908203
239,239,1607631886.821855,100257,-76.70211791992188,-105.54580337524413
240,240,1607631892.37096,100829,-89.11113739013672,-102.15545936584472
241,241,1607631895.185749,101134,-69.64216613769531,-101.8027732849121
242,242,1607631897.339067,101439,-128.85891723632812,-101.46295471191407
243,243,1607631901.3325071,101914,-148.5887908935547,-101.61728713989258
244,244,1607631904.551002,102264,-104.38621520996094,-101.77280990600586
245,245,1607631906.9494321,102564,-80.6079330444336,-101.95133739471436
246,246,1607631912.803224,103204,-49.03907775878906,-101.43864597320557
247,247,1607631920.181699,103964,-51.61007690429688,-100.93081027984618
248,248,1607631923.973998,104383,-56.51383972167969,-96.96653553009033
249,249,1607631925.041233,104518,-81.60653686523438,-97.05087581634521
250,250,1607631926.093522,104618,-59.5669059753418,-96.77440422058106
251,251,1607631928.047493,104833,-121.14344024658205,-93.666904296875
252,252,1607631937.318506,105867,-86.72369384765625,-93.72274490356445
253,253,1607631944.9321358,106717,-56.84546661376953,-93.6820728302002
254,254,1607631947.13391,107002,-62.60725021362305,-93.4366402053833
255,255,1607631948.070959,107117,-51.9928092956543,-93.16851020812989
256,256,1607631949.997755,107242,-57.66162872314453,-92.76319602966309
257,257,1607631953.464602,107682,-94.74776458740234,-92.64114967346191
258,258,1607631956.397704,108062,-74.35651397705078,-92.27948921203614
259,259,1607631958.5195081,108272,-128.64675903320312,-92.91824974060059
260,260,1607631962.879458,108781,-73.62657165527344,-92.76283195495606
261,261,1607631964.356559,108981,-78.05475616455078,-92.48715423583984
262,262,1607631965.753468,109171,-89.51925659179688,-92.5210279083252
263,263,1607631969.0176814,109526,-67.75395202636719,-92.31061553955078
264,264,1607631972.156609,109851,-89.19757080078125,-92.35157691955567
265,265,1607631983.273935,110877,-73.12187194824219,-92.52150764465333
266,266,1607631987.727339,111365,-72.4208984375,-92.15024757385254
267,267,1607631988.571452,111470,-56.22063064575195,-91.8890189743042
268,268,1607631992.808728,111955,-49.53014373779297,-91.29902393341064
269,269,1607631994.877012,112140,-105.31224060058594,-91.33405117034913
270,270,1607631996.510596,112355,-85.81330871582031,-91.30142002105713
271,271,1607631999.6688151,112689,-30.18916320800781,-90.58784404754638
272,272,1607632000.782049,112829,-85.19761657714844,-90.61921115875244
273,273,1607632009.843871,113802,-137.62429809570312,-90.97973957061768
274,274,1607632015.265698,114497,-102.8525390625,-91.3955341720581
275,275,1607632016.528739,114627,-81.65276336669922,-91.70513633728028
276,276,1607632018.884906,114918,-488.6590576171875,-95.96397556304932
277,277,1607632022.116109,115286,-123.5571517944336,-96.41383335113525
278,278,1607632025.0304859,115636,-68.33818817138672,-96.21837093353271
279,279,1607632026.434007,115771,-68.87527465820311,-95.84991695404052
280,280,1607632027.638864,115936,-96.07868194580078,-95.82603336334229
281,281,1607632029.067981,116106,-77.79821014404297,-95.78720539093018
282,282,1607632031.121466,116306,-83.82795715332031,-95.67222339630126
283,283,1607632034.0782518,116651,-83.42446899414062,-95.38382221221924
284,284,1607632036.617216,116931,-72.58367919921875,-95.66230800628662
285,285,1607632039.788816,117201,-94.2774429321289,-95.50602993011475
286,286,1607632044.093912,117681,-88.05705261230469,-95.22406047821045
287,287,1607632046.570558,117971,-100.59912109375,-95.45402187347412
288,288,1607632047.68213,118116,-87.23635864257812,-95.38246097564698
289,289,1607632049.8603618,118316,-119.66250610351562,-95.23568271636962
290,290,1607632054.913995,118904,-57.36235809326172,-94.82171054840087
291,291,1607632057.335648,119194,-73.7660903930664,-94.92965793609619
292,292,1607632059.092714,119380,-71.88209533691406,-94.72224704742432
293,293,1607632061.254715,119665,-74.4583740234375,-94.49843723297118
294,294,1607632066.633987,120065,-75.47328186035156,-94.71535438537597
295,295,1607632071.8353686,120625,-77.46637725830078,-94.74805541992187
296,296,1607632076.5358179,121165,-106.43220520019531,-94.88910675048828
297,297,1607632080.384939,121615,-48.76010513305664,-94.37517055511475
298,298,1607632081.6922019,121797,-42.202003479003906,-93.8445594406128
299,299,1607632083.519674,122027,-66.26618194580078,-93.54648860931397
300,300,1607632085.923656,122307,-57.31056213378906,-89.22337047576904
301,301,1607632089.183834,122647,-52.405067443847656,-88.87790073394775
302,302,1607632097.035973,123557,-63.18062210083008,-88.67401374816895
303,303,1607632102.880273,124116,-68.3082275390625,-87.81658180236816
304,304,1607632104.876322,124341,-90.88381958007812,-87.75391304016114
305,305,1607632109.529434,124882,-122.63591003417969,-88.16333236694337
306,306,1607632119.66035,126072,-78.88919067382812,-88.25644416809082
307,307,1607632121.082942,126187,-61.01258087158203,-88.1643675994873
308,308,1607632125.082552,126672,-51.8143310546875,-87.6508721923828
309,309,1607632131.427803,127337,-108.6669464111328,-87.60161689758301
310,310,1607632134.3667321,127697,-43.66857147216797,-87.36336532592773
311,311,1607632136.0171778,127892,-133.60549926757812,-87.7399991607666
312,312,1607632142.3524392,128609,-81.00270080566406,-87.69781875610352
313,313,1607632145.234711,128889,-46.654701232910156,-87.4102172088623
314,314,1607632147.201212,129104,-81.74342346191406,-87.50041069030762
315,315,1607632151.7920349,129528,-80.13058471679688,-87.52491485595704
316,316,1607632154.122407,129758,-65.22004699707031,-87.26624191284179
317,317,1607632157.990452,130013,-37.496376037597656,-86.70501548767089
318,318,1607632164.0950189,130618,-110.28323364257812,-86.86106727600098
319,319,1607632168.0435061,131028,-78.34564971923828,-86.60776542663574
320,320,1607632170.10154,131248,-94.9337387084961,-86.5765869140625
321,321,1607632172.606401,131533,-94.840087890625,-86.17605972290039
322,322,1607632178.586407,132163,-55.08077621459961,-85.9215423965454
323,323,1607632184.819992,132823,-110.65170288085938,-85.97319431304932
324,324,1607632193.942106,133783,-80.97666931152344,-85.95570705413819
325,325,1607632195.538496,133988,-86.79678344726562,-86.15939800262451
326,326,1607632197.515977,134183,-120.93782806396484,-86.67412342071533
327,327,1607632198.299891,134288,-65.8741455078125,-86.64612712860108
328,328,1607632201.035463,134628,-81.41759490966797,-86.42510944366455
329,329,1607632202.2678301,134768,-80.2402114868164,-86.19312366485596
330,330,1607632204.91258,135115,-69.80738830566406,-85.74468601226806
331,331,1607632206.540363,135295,-109.55648803710938,-85.77961719512939
332,332,1607632207.417718,135410,-91.93122100830078,-85.68388790130615
333,333,1607632211.773866,135875,-15.3782958984375,-84.9585902786255
334,334,1607632212.699173,135995,-73.15467834472656,-84.67315769195557
335,335,1607632215.1064858,136210,-74.30901336669922,-84.51329730987548
336,336,1607632216.4020214,136365,-94.82496643066406,-84.71221347808837
337,337,1607632218.439287,136600,-72.45567321777344,-84.5243306350708
338,338,1607632227.243454,137495,-73.09849548339844,-84.15614650726319
339,339,1607632228.657814,137660,-57.375267028808594,-83.96287799835206
340,340,1607632232.5798721,138115,-46.43415069580078,-83.5361081314087
341,341,1607632243.975942,139300,-36.4927864074707,-83.20461433410645
342,342,1607632249.4514391,139840,-79.0162353515625,-82.70618751525879
343,343,1607632262.689049,141172,-92.41275787353516,-82.14442718505859
344,344,1607632263.387388,141277,-20.146629333496094,-81.30203132629394
345,345,1607632264.29685,141407,-28.87529754638672,-80.78470497131347
346,346,1607632267.079252,141702,-52.98962020874024,-80.82421039581298
347,347,1607632267.91438,141817,-32.77935791015625,-80.63590320587159
348,348,1607632269.0335462,141967,-32.77333831787109,-80.3984981918335
349,349,1607632272.921903,142382,-66.19910430908203,-80.24442386627197
350,350,1607632274.3083286,142543,-83.21483612060547,-80.4809031677246
351,351,1607632277.708825,142908,-99.48643493652344,-80.26433311462402
352,352,1607632281.791452,143268,-80.40603637695312,-80.201156539917
353,353,1607632282.920015,143408,-86.94183349609375,-80.50212020874024
354,354,1607632288.7440536,144053,-116.30419158935548,-81.03908962249756
355,355,1607632290.5948026,144238,-78.17229461669922,-81.300884475708
356,356,1607632295.642535,144808,-70.45146179199219,-81.42878280639648
357,357,1607632296.6169472,144933,-72.02267456054688,-81.20153190612793
358,358,1607632298.732842,145138,-55.227821350097656,-81.0102449798584
359,359,1607632300.2000391,145313,-106.91575622558594,-80.79293495178223
360,360,1607632305.700391,145923,-91.63348388671876,-80.97300407409668
361,361,1607632306.836906,146063,-48.33748245239258,-80.6758313369751
362,362,1607632308.339016,146188,-50.65336608886719,-80.2871724319458
363,363,1607632312.588919,146653,-100.91922760009766,-80.6188251876831
364,364,1607632314.005881,146813,-65.41241455078125,-80.3809736251831
365,365,1607632323.426528,147939,8.695388793945312,-79.56280101776123
366,366,1607632327.750981,148433,-70.99828338623047,-79.54857486724853
367,367,1607632331.791605,148868,-96.75111389160156,-79.95387969970703
368,368,1607632334.5269241,149193,-101.23976135253906,-80.47097587585449
369,369,1607632336.566784,149393,-85.90767669677734,-80.27693023681641
370,370,1607632341.829122,149893,-87.3742904663086,-80.2925400543213
371,371,1607632344.835689,150008,-46.403663635253906,-80.45468505859375
372,372,1607632348.2565892,150368,-77.5896987915039,-80.37860588073731
373,373,1607632349.402822,150518,-54.49436950683594,-79.54730659484864
374,374,1607632350.188303,150623,-47.06786727905274,-78.98945987701416
375,375,1607632351.97522,150813,-106.8955535888672,-79.24188777923584
376,376,1607632356.357173,151296,-79.06475067138672,-75.14594470977784
377,377,1607632369.0767438,152641,-82.64019012451172,-74.73677509307862
378,378,1607632371.682424,152976,-42.06669235229492,-74.4740601348877
379,379,1607632374.201841,153237,-63.90211486816406,-74.4243285369873
380,380,1607632376.742802,153567,-86.12161254882812,-74.32475784301758
381,381,1607632378.270498,153717,-70.47661590576172,-74.25154190063476
382,382,1607632382.2101061,154162,-67.75971221923828,-74.09085945129395
383,383,1607632384.75184,154512,-94.58121490478516,-74.20242691040039
384,384,1607632386.316548,154655,-85.63868713378906,-74.3329769897461
385,385,1607632387.7044199,154825,-58.613075256347656,-73.97633331298829
386,386,1607632395.991733,155755,-26.31003570556641,-73.3588631439209
387,387,1607632406.497683,156824,-73.05618286132812,-73.08343376159668
388,388,1607632407.341218,156933,-461.37744140625,-76.8248445892334
389,389,1607632411.02868,157358,-88.19170379638672,-76.5101365661621
390,390,1607632413.552182,157663,-63.57826232910156,-76.5722956085205
391,391,1607632421.884684,158578,-51.42912292480469,-76.34892593383789
392,392,1607632423.939018,158758,-57.09534454345703,-76.20105842590333
393,393,1607632426.4446301,159083,-41.22527313232422,-75.86872741699219
394,394,1607632429.984205,159393,-78.36119079589844,-75.89760650634766
395,395,1607632437.149122,160028,-87.78287506103516,-76.000771484375
396,396,1607632442.315109,160673,-80.07709503173828,-75.73722038269042
397,397,1607632444.771501,160963,-76.76824951171875,-76.01730182647705
398,398,1607632451.9615688,161743,-60.64989852905274,-76.20178077697754
399,399,1607632452.8377938,161863,-101.99232482910156,-76.55904220581054
400,400,1607632454.252521,162020,-92.95896911621094,-76.91552627563476
401,401,1607632465.962869,163185,-68.05902099609375,-77.07206581115723
402,402,1607632466.864657,163295,-24.487506866455078,-76.68513465881348
403,403,1607632476.365887,164364,-83.43121337890625,-76.83636451721192
404,404,1607632479.6212132,164703,-83.54586791992188,-76.76298500061036
405,405,1607632481.922876,164973,-56.50638961791992,-76.10168979644776
406,406,1607632484.150147,165168,-64.41156005859375,-75.9569134902954
407,407,1607632485.236216,165283,-60.1203727722168,-75.94799140930176
408,408,1607632497.638974,166689,-34.002822875976555,-75.76987632751465
409,409,1607632499.830011,166964,-58.37020874023438,-75.26690895080566
410,410,1607632503.566227,167339,-66.71617126464844,-75.49738494873047
411,411,1607632509.776523,167984,-25.6314697265625,-74.41764465332031
412,412,1607632513.994132,168369,-69.90346527099611,-74.30665229797363
413,413,1607632515.513873,168534,-79.14342498779297,-74.63153953552246
414,414,1607632522.437314,169139,-104.91804504394531,-74.86328575134277
415,415,1607632524.301733,169294,-82.37377166748047,-74.8857176208496
416,416,1607632527.139915,169659,-55.25542449951172,-74.78607139587402
417,417,1607632528.608324,169789,-15.387065887451172,-74.56497829437257
418,418,1607632529.634614,169919,-72.33576965332031,-74.18550365447999
419,419,1607632535.739553,170354,-59.0151252746582,-73.99219841003418
420,420,1607632537.190857,170554,-53.901588439941406,-73.58187690734863
421,421,1607632551.1539302,172087,-93.42113494873048,-73.56768737792969
422,422,1607632553.407208,172372,-43.304893493652344,-73.44992855072022
423,423,1607632554.88167,172522,-58.62804412841797,-72.92969196319581
424,424,1607632560.276427,173142,-75.19459533691406,-72.8718712234497
425,425,1607632561.783116,173347,-85.80388641357422,-72.86194225311279
426,426,1607632562.9031222,173507,-67.60586547851561,-72.3286226272583
427,427,1607632567.484189,174047,-85.39672088623047,-72.52384838104248
428,428,1607632568.8330214,174162,-23.297382354736328,-71.94264625549316
429,429,1607632570.430373,174362,-51.83889770507813,-71.65863311767578
430,430,1607632590.720362,176582,-25.852792739868164,-71.21908716201783
431,431,1607632594.037366,176952,-66.06342315673828,-70.78415651321411
432,432,1607632596.236041,177187,-75.8641357421875,-70.62348566055297
433,433,1607632597.58762,177342,-61.40459442138672,-71.08374864578246
434,434,1607632600.1949394,177667,-87.96455383300781,-71.23184740066529
435,435,1607632601.906702,177842,-81.21375274658203,-71.30089479446411
436,436,1607632607.0165892,178432,-47.31884765625,-70.82583360671997
437,437,1607632610.8895972,178812,-57.73478317260742,-70.67862470626831
438,438,1607632612.184371,178992,-81.87476348876953,-70.76638738632202
439,439,1607632613.934031,179207,-101.05760192871094,-71.20321073532105
440,440,1607632615.0593462,179307,-45.32047653198242,-71.19207399368287
441,441,1607632617.3257759,179632,-66.69537353515625,-71.49409986495972
442,442,1607632620.175452,179942,-78.458251953125,-71.48852003097534
443,443,1607632624.809926,180238,-70.10227966308594,-71.26541524887085
444,444,1607632626.983181,180473,-20.403844833374023,-71.26798740386963
445,445,1607632628.009511,180618,-46.42456436157226,-71.44348007202149
446,446,1607632629.910201,180843,-44.52730941772461,-71.35885696411133
447,447,1607632632.812401,181148,-51.55892944335938,-71.54665267944335
448,448,1607632634.669624,181415,-85.0299301147461,-72.0692185974121
449,449,1607632635.939595,181545,-69.55306243896484,-72.10275817871094
450,450,1607632637.878809,181760,-85.62550354003906,-72.12686485290527
451,451,1607632639.587378,181910,-57.19702911376953,-71.70397079467773
452,452,1607632641.957136,182115,-84.376953125,-71.7436799621582
453,453,1607632655.8950179,183759,-1.4482421875,-70.88874404907227
454,454,1607632661.6606472,184459,-79.42699432373047,-70.51997207641601
455,455,1607632667.920037,185159,-478.2230224609375,-74.5204793548584
456,456,1607632669.667717,185284,-68.71134948730469,-74.50307823181153
457,457,1607632670.4486554,185389,-58.40415954589844,-74.36689308166504
458,458,1607632673.842408,185784,-99.93132019042969,-74.81392807006836
459,459,1607632677.19036,186197,-81.9824447631836,-74.56459495544433
460,460,1607632681.8367894,186742,-81.59764099121094,-74.46423652648926
461,461,1607632684.161434,187062,-33.29905319213867,-74.31385223388672
462,462,1607632687.584589,187442,-59.723487854003906,-74.40455345153809
463,463,1607632689.981117,187717,-60.99370574951172,-74.00529823303222
464,464,1607632694.7997,188257,-57.68857955932617,-73.92805988311767
465,465,1607632696.049202,188417,-33.958606719970696,-74.35459983825683
466,466,1607632696.839524,188522,-88.1317138671875,-74.52593414306641
467,467,1607632700.614527,188862,-60.20264434814453,-74.16044944763183
468,468,1607632701.6500509,188997,-24.402740478515625,-73.3920792388916
469,469,1607632706.012701,189481,-69.51570129394531,-73.22815948486328
470,470,1607632706.840846,189586,-51.78768539428711,-72.87229343414306
471,471,1607632708.133899,189726,-79.8564682006836,-73.20682147979737
472,472,1607632709.1502528,189826,-73.78758239746094,-73.16880031585693
473,473,1607632713.641156,190116,-79.14566040039062,-73.41531322479248
474,474,1607632721.592106,191026,-69.26251983642578,-73.63725975036621
475,475,1607632725.758614,191516,-67.24428558349611,-73.2407470703125
476,476,1607632732.949434,192291,-70.68741607666016,-73.15697372436523
477,477,1607632736.075107,192646,-51.98746109008789,-72.850446434021
478,478,1607632740.6557279,193202,-45.08235168457031,-72.88060302734375
479,479,1607632742.7055302,193497,-75.23054504394531,-72.99388732910157
480,480,1607632747.130283,194017,0.5548567771911621,-72.12712263584137
481,481,1607632748.762871,194157,-67.39003753662111,-72.09625685214996
482,482,1607632750.0308151,194327,-88.751708984375,-72.30617681980134
483,483,1607632751.283335,194491,-85.88495635986328,-72.21921423435211
484,484,1607632753.850681,194736,-37.72540283203125,-71.74008139133453
485,485,1607632759.790068,195341,-114.67596435546876,-72.30071028232574
486,486,1607632761.2120109,195511,-66.89710235595703,-72.70658094882965
487,487,1607632763.716181,195751,-37.77666473388672,-72.35378576755524
488,488,1607632764.717954,195881,-38.11343002319336,-68.12114565372467
489,489,1607632775.744643,197131,-54.11919784545898,-67.7804205942154
490,490,1607632778.150461,197371,-63.37579345703125,-67.77839590549469
491,491,1607632782.232523,197806,-50.53641891479492,-67.76946886539459
492,492,1607632783.280701,197941,-77.42633819580078,-67.97277880191803
493,493,1607632787.91569,198471,-85.13045501708984,-68.41183062076568
494,494,1607632788.705013,198571,-60.37955856323242,-68.23201429843903
495,495,1607632795.904095,199306,-59.39337158203125,-67.94811926364899
496,496,1607632796.937026,199446,-49.8459587097168,-67.64580790042878
497,497,1607632797.6217391,199546,-35.542991638183594,-67.23355532169342
498,498,1607632804.66377,200062,-91.2921905517578,-67.53997824192047
499,499,1607632807.8327339,200357,-82.74934387207031,-67.34754843235015
500,500,1607632808.872092,200467,-56.37396240234375,-66.98169836521149
501,501,1607632810.842963,200677,-39.81137466430664,-66.69922190189362
502,502,1607632812.9773526,200879,-105.09258270263672,-67.50527266025543
503,503,1607632814.938717,201054,-94.68831634521484,-67.61784368991852
504,504,1607632817.286094,201249,-101.18260192871094,-67.79421103000641
505,505,1607632827.886264,202249,-122.32844543457031,-68.45243158817291
506,506,1607632835.8776221,203129,-82.08741760253906,-68.62919016361236
507,507,1607632837.31449,203274,-54.72371292114258,-68.57522356510162
508,508,1607632839.0132868,203484,-114.05304718017578,-69.37572580814361
509,509,1607632847.61447,204359,-73.85289764404297,-69.5305526971817
510,510,1607632852.897696,204896,-47.43061065673828,-69.3376970911026
511,511,1607632856.139703,205256,-474.3174743652344,-73.82455713748932
512,512,1607632856.9083,205356,-47.00108337402344,-73.59553331851959
513,513,1607632861.452736,205851,-54.494712829589844,-73.34904619693756
514,514,1607632867.111388,206471,-30.904254913330078,-72.60890829563141
515,515,1607632878.43922,207610,-60.33103942871094,-72.38848097324372
516,516,1607632881.950048,207870,-54.33984375,-72.3793251657486
517,517,1607632886.216533,208270,-65.28553009033203,-72.8783098077774
518,518,1607632889.542619,208663,-51.790748596191406,-72.67285959720611
519,519,1607632891.76807,208883,-89.58175659179688,-72.9785259103775
520,520,1607632895.93949,209322,-57.93068313598633,-73.01881685733795
521,521,1607632897.16168,209467,-60.83830261230469,-72.69298853397369
522,522,1607632899.980622,209787,-69.39238739013672,-72.95386347293854
523,523,1607632901.472626,209947,-11.796201705932615,-72.48554504871369
524,524,1607632908.944687,210462,-68.28948211669922,-72.41649391651154
525,525,1607632930.237909,212932,-17.422420501708984,-71.73267925739289
526,526,1607632932.315934,213132,-43.75765228271485,-71.49419712543488
527,527,1607632933.88839,213342,-98.6702117919922,-71.6269320344925
528,528,1607632935.646153,213552,-128.2291259765625,-72.67624947071076
529,529,1607632942.6423938,214257,-113.6801300048828,-73.2946617937088
530,530,1607632946.600858,214692,-44.09793472290039,-73.47711321353913
531,531,1607632951.698606,215287,-56.62337112426758,-73.38271269321442
532,532,1607632953.265367,215502,-114.0280990600586,-73.76435232639312
533,533,1607632954.404963,215620,-469.82904052734375,-77.84859678745269
534,534,1607632960.287899,216285,-72.21476745605469,-77.69109892368317
535,535,1607632961.408195,216425,-69.50167846679689,-77.57397818088532
536,536,1607632962.564067,216580,-56.61003494262695,-77.66689005374909
537,537,1607632965.8395472,216900,-69.73301696777344,-77.78687239170074
538,538,1607632967.788671,217135,-39.830223083496094,-77.36642698764801
539,539,1607632970.929769,217420,-19.345630645751953,-76.54930727481842
540,540,1607632972.929289,217668,-469.82159423828125,-80.79431845188141
541,541,1607632981.815268,218723,-64.66441345214844,-80.77400885105133
542,542,1607632983.849885,218978,-51.30609893798828,-80.50248732089996
543,543,1607632990.3328679,219723,-65.20999908447266,-80.45356451511383
544,544,1607632991.595441,219848,-53.3063850402832,-80.78258991718292
545,545,1607633006.5739279,221113,-51.62867736816406,-80.83463104724883
546,546,1607633007.8700151,221278,-42.4541015625,-80.81389896869659
547,547,1607633022.1632106,222928,-47.32384872436523,-80.77154816150666
548,548,1607633028.17865,223593,-119.1486587524414,-81.11273544788361
549,549,1607633030.327013,223758,-42.12427520751953,-80.83844757556915
550,550,1607633034.525117,224253,-106.91322326660156,-81.05132477283477
551,551,1607633035.5015302,224387,-3.817035675048828,-80.51752483844757
552,552,1607633039.350802,224832,-62.518821716308594,-80.29894352436065
553,553,1607633043.060304,225262,-104.83660125732422,-81.3328271150589
554,554,1607633044.223952,225422,-97.68060302734376,-81.51536320209503
555,555,1607633046.133211,225637,-52.80499649047852,-77.26118294239045
556,556,1607633055.899832,226739,-67.98349761962889,-77.25390442371368
557,557,1607633057.595011,226949,-111.22391510009766,-77.78210197925567
558,558,1607633059.0113,227104,-24.877052307128906,-77.03155930042267
559,559,1607633061.332479,227264,-86.8121566772461,-77.0798564195633
560,560,1607633066.131931,227809,-87.21231842041016,-77.13600319385529
561,561,1607633068.294349,228101,-22.13813781738281,-77.02439404010772
562,562,1607633070.524513,228291,-105.8587875366211,-77.4857470369339
563,563,1607633072.2597866,228481,-85.49653625488281,-77.73077534198761
564,564,1607633073.586417,228636,-68.44443511962889,-77.83833389759064
565,565,1607633081.297691,229286,-54.89493942260742,-78.04769722461701
566,566,1607633084.044309,229566,0.7246766090393066,-77.15913331985473
567,567,1607633093.477341,230186,-441.592041015625,-80.97302728652954
568,568,1607633095.24085,230336,-54.46428680419922,-81.27364274978638
569,569,1607633098.197966,230700,-71.67620849609375,-81.29524782180786
570,570,1607633107.4289286,231630,-26.970195770263672,-81.04707292556763
571,571,1607633110.0268419,231960,-67.89788055419922,-80.92748704910278
572,572,1607633126.894071,233581,-69.09552764892578,-80.88056650161744
573,573,1607633130.264391,233931,-95.91487884521484,-81.04825868606568
574,574,1607633132.914701,234146,-78.88450622558594,-81.14447854995727
575,575,1607633135.776162,234486,-54.30179214477539,-81.01505361557007
576,576,1607633138.0423286,234674,-102.7126922607422,-81.33530637741089
577,577,1607633140.713551,234979,-81.04765319824219,-81.62590829849243
578,578,1607633142.158772,235109,-70.896484375,-81.88404962539673
579,579,1607633151.928497,236093,-105.1554946899414,-82.18329912185669
580,580,1607633153.410153,236208,-30.063371658325195,-82.48948140621185
581,581,1607633162.074019,237162,-10.178565979003906,-81.91736669063567
582,582,1607633164.17644,237382,-97.38751220703124,-82.00372472286224
583,583,1607633178.0999134,238854,-26.11599922180176,-81.40603515148163
584,584,1607633185.507484,239559,-81.85950469970703,-81.84737617015838
585,585,1607633188.793281,239874,-72.44917297363281,-81.42510825634002
586,586,1607633198.813027,240552,-88.34089660644531,-81.63954619884491
587,587,1607633209.57071,241578,-103.22824096679688,-82.29406196117401
588,588,1607633214.145864,242103,-17.710512161254886,-82.09003278255463
589,589,1607633217.253446,242481,-97.7068099975586,-82.52590890407562
590,590,1607633221.720952,242996,-103.39222717285156,-82.92607324123382
591,591,1607633224.4925554,243296,-74.45960235595703,-83.16530507564545
592,592,1607633225.236613,243396,-28.52666282653809,-82.67630832195282
593,593,1607633231.576493,244096,-69.35804748535156,-82.51858424663544
594,594,1607633232.817775,244226,-105.3074188232422,-82.96786284923553
595,595,1607633234.836518,244492,-76.31388854980469,-83.13706801891327
596,596,1607633237.000121,244682,-61.33543395996094,-83.2519627714157
597,597,1607633239.200066,244927,-62.922080993652344,-83.5257536649704
598,598,1607633243.7879071,245362,-67.44340515136719,-83.28726581096649
599,599,1607633245.873881,245602,-36.77134704589844,-82.82748584270477
600,600,1607633250.267913,246093,-15.404441833496096,-82.4177906370163
601,601,1607633252.8992481,246373,-64.372314453125,-82.66340003490448
602,602,1607633253.796691,246493,-61.519004821777344,-82.22766425609589
603,603,1607633254.774787,246608,-35.646217346191406,-81.63724326610566
604,604,1607633258.055331,246968,-95.26258850097656,-81.57804313182831
605,605,1607633261.234718,247319,-18.07550048828125,-80.53551368236542
606,606,1607633265.101718,247714,-62.03940963745117,-80.33503360271453
607,607,1607633269.601051,248214,-48.30880355834961,-80.27088450908661
608,608,1607633272.6016052,248590,-89.35045623779297,-80.02385859966279
609,609,1607633274.5399618,248775,-98.09133911132812,-80.26624301433563
610,610,1607633275.871868,248960,-81.68241119384766,-80.60876101970672
611,611,1607633279.741898,249425,-77.66999053955078,-76.64228618144989
612,612,1607633283.185375,249805,-98.56950378417969,-77.15797038555145
613,613,1607633288.087874,250010,-84.24949645996094,-77.45551822185516
614,614,1607633292.6141472,250495,-49.2101936340332,-77.6385776090622
615,615,1607633293.3763509,250600,-82.43866729736328,-77.85965388774872
616,616,1607633297.4417946,251040,-77.88948822021484,-78.09515033245087
617,617,1607633303.7246606,251619,-86.12202453613281,-78.30351527690887
618,618,1607633304.554015,251729,-52.863685607910156,-78.31424464702606
619,619,1607633305.583837,251869,-86.42471313476562,-78.28267421245575
620,620,1607633314.9942641,252946,-44.099220275878906,-78.14435958385468
621,621,1607633317.742041,253209,-73.88032531738281,-78.27477981090546
622,622,1607633319.0305119,253389,-70.28619384765625,-78.28371787548065
623,623,1607633319.809735,253494,-6.630517959594728,-78.23206103801728
624,624,1607633323.809751,253909,-64.137451171875,-78.19054072856903
625,625,1607633324.732475,254019,-55.01313400268555,-78.5664478635788
626,626,1607633333.28598,254931,-54.06023406982422,-78.66947368144989
627,627,1607633334.332506,255061,-45.059486389160156,-78.13336642742156
628,628,1607633336.332885,255266,-113.9224853515625,-77.99030002117156
629,629,1607633340.317758,255726,-78.84300231933594,-77.6419287443161
630,630,1607633345.126672,256296,-66.03984069824219,-77.86134780406952
631,631,1607633346.244314,256446,-41.71075439453125,-77.71222163677216
632,632,1607633349.46873,256785,-94.46060180664062,-77.51654666423798
633,633,1607633350.3093462,256890,-90.98135375976562,-73.7280697965622
634,634,1607633351.854239,257067,-26.92038345336914,-73.27512595653533
635,635,1607633353.680731,257227,-52.15509796142578,-73.10166015148162
636,636,1607633356.744876,257602,-75.54997253417969,-73.29105952739715
637,637,1607633361.96174,258042,-46.26464462280274,-73.05637580394745
638,638,1607633363.0806286,258162,-13.006393432617188,-72.78813750743866
639,639,1607633365.295922,258382,-8.562439918518066,-72.68030560016632
640,640,1607633370.9111302,259027,-73.34751892089844,-68.71556484699249
641,641,1607633371.9330099,259152,-63.4949951171875,-68.70387066364289
642,642,1607633378.356025,259843,-90.08627319335938,-69.0916724061966
643,643,1607633384.134626,260123,-64.90470886230469,-69.08861950397491
644,644,1607633385.444196,260238,-49.68456649780274,-69.05240131855011
645,645,1607633387.133404,260413,-70.8135757446289,-69.24425030231475
646,646,1607633392.942615,261028,-53.08639526367188,-69.35057323932648
647,647,1607633396.6086302,261479,-50.4940185546875,-69.3822749376297
648,648,1607633400.053454,261875,-81.14752197265625,-69.00226356983185
649,649,1607633406.513728,262608,-30.25760841369629,-68.88359690189361
650,650,1607633407.419601,262718,1.0861268043518066,-67.80360340118408
651,651,1607633408.848752,262903,-93.39093017578124,-68.6993423461914
652,652,1607633409.715114,263008,-35.64945983886719,-68.430648727417
653,653,1607633413.3528109,263393,-49.39360046386719,-67.87621871948242
654,654,1607633420.08357,264047,-64.80547332763672,-67.54746742248535
655,655,1607633421.946757,264207,-81.29653930664062,-67.83238285064698
656,656,1607633424.506543,264518,-100.25611114501952,-68.15510898590088
657,657,1607633426.63849,264708,-70.01235961914061,-67.7429934310913
658,658,1607633428.076315,264888,-90.48662567138672,-68.39908916473388
659,659,1607633431.942419,265311,-73.95611572265625,-68.27052875518798
660,660,1607633434.92065,265651,-74.98255920410156,-68.1482311630249
661,661,1607633436.12715,265771,-59.7179183959961,-68.52402896881104
662,662,1607633437.616368,265971,-88.25750732421875,-68.34801616668702
663,663,1607633447.9383528,267078,-86.01040649414062,-68.35315486907959
664,664,1607633450.5279212,267268,-101.78034210205078,-68.68651393890381
665,665,1607633454.624393,267743,-28.604536056518555,-68.42360990524293
666,666,1607633461.695642,268633,-47.36953735351562,-68.90455204486847
667,667,1607633468.148345,269338,-45.54365921020508,-64.94406822681427
668,668,1607633481.407608,270319,-84.63529968261719,-65.24577835559845
669,669,1607633482.9689,270514,-99.3697738647461,-65.52271400928497
670,670,1607633485.868283,270829,-490.112060546875,-70.1541326570511
671,671,1607633490.555943,271334,-16.661739349365234,-69.64177124500274
672,672,1607633491.386137,271439,-47.7785758972168,-69.42860172748566
673,673,1607633493.340888,271604,-32.462257385253906,-68.79407551288605
674,674,1607633495.509495,271879,-59.01294708251953,-68.59535992145538
675,675,1607633496.954771,272024,-58.40983581542969,-68.63644035816192
676,676,1607633498.974031,272239,-80.79631042480469,-68.41727653980256
677,677,1607633505.461524,272969,-55.50722122192383,-68.16187222003937
678,678,1607633511.6901948,273585,-82.37767791748047,-68.27668415546417
679,679,1607633513.5797849,273805,-60.16348266601562,-67.82676403522491
680,680,1607633515.1880279,274015,-84.42147064208984,-68.37034502506256
681,681,1607633526.563016,275250,-100.97784423828124,-69.27833780765533
682,682,1607633527.657816,275370,-49.81450653076172,-68.80260775089263
683,683,1607633532.810704,275853,-21.034761428833008,-68.75179537296295
684,684,1607633537.0870562,276315,-78.5172119140625,-68.71837244510651
685,685,1607633544.330065,277021,-95.35009765625,-68.94738169193268
686,686,1607633547.437256,277331,-49.56692504882813,-68.5596419763565
687,687,1607633553.7442222,278066,-115.9466323852539,-68.68682589054107
688,688,1607633561.80532,278951,-86.14302825927734,-69.3711510515213
689,689,1607633563.682919,279171,-100.77384948730469,-69.40182144641877
690,690,1607633570.23614,279807,-57.75814819335938,-68.94548065662384
691,691,1607633571.4238222,279972,-75.60440826416016,-68.95692871570587
692,692,1607633579.197288,280457,-49.47962188720703,-69.16645830631256
693,693,1607633580.400301,280621,-88.94979858398438,-69.36237581729888
694,694,1607633581.810856,280771,-54.31713485717773,-68.85247297763824
695,695,1607633586.28465,281296,-43.391700744628906,-68.52325109958649
696,696,1607633590.315317,281721,-105.0934066772461,-68.96083082675933
697,697,1607633591.4746392,281876,-74.6805191040039,-69.07841520786286
698,698,1607633594.725658,282221,-51.821739196777344,-68.92219854831696
699,699,1607633596.477568,282441,-27.931743621826172,-68.83380251407624
700,700,1607633598.703388,282631,-75.3047866821289,-69.43280596256255
701,701,1607633600.222325,282736,-71.64909362792969,-69.5055737543106
702,702,1607633611.5845401,283988,-29.062145233154297,-69.18100515842438
703,703,1607633614.587347,284303,-76.19001770019531,-69.58644316196441
704,704,1607633615.9741552,284468,-64.943115234375,-69.2832484292984
705,705,1607633624.977663,285458,-57.87413024902344,-69.68123472690583
706,706,1607633626.6381779,285628,-68.17594146728516,-69.74260004520416
707,707,1607633628.142969,285784,-94.2017593383789,-70.20152960300446
708,708,1607633631.603521,286129,-71.68147277832031,-70.02483976840973
709,709,1607633634.1411939,286434,-73.43426513671875,-69.77826902866363
710,710,1607633638.6234071,286969,-70.60444641113281,-69.66748938083649
711,711,1607633648.1924438,288101,-57.696449279785156,-69.46775396823882
712,712,1607633650.3801868,288316,-52.92524337768555,-69.01131136417389
713,713,1607633664.0570786,289722,-78.6085433959961,-68.95490183353424
714,714,1607633674.305052,290407,-54.21509552001953,-69.0049508523941
715,715,1607633680.991219,291122,-96.7853775024414,-69.14841795444488
716,716,1607633682.493201,291308,-102.12842559814452,-69.39080732822418
717,717,1607633684.046556,291488,-89.85105895996094,-69.42809767246246
718,718,1607633688.631083,291990,-97.8350067138672,-69.87781088352203
719,719,1607633690.771128,292135,-54.25497817993164,-69.5561135339737
720,720,1607633691.732287,292270,-65.79274749755861,-69.77304880619049
721,721,1607633692.814193,292428,-87.31351470947266,-69.90738070011139
722,722,1607633697.411381,292986,-42.67876434326172,-69.63130640506745
723,723,1607633699.558709,293196,-79.61705017089844,-70.36117172718048
724,724,1607633701.085546,293393,-98.15115356445312,-70.70130875110627
725,725,1607633705.419157,293911,-94.84742736816406,-71.09965168476104
726,726,1607633708.411638,294219,-55.55253219604492,-71.11457466602326
727,727,1607633710.63533,294507,-67.00332641601561,-71.3340130662918
728,728,1607633713.470815,294792,-46.61863708496094,-70.66097458362579
729,729,1607633714.489667,294927,-7.4539794921875,-69.9470843553543
730,730,1607633716.505399,295122,-69.94610595703125,-69.9861470079422
731,731,1607633720.5942721,295502,-47.19231414794922,-70.04096260547638
732,732,1607633722.415097,295657,-49.96920776367188,-69.5960486650467
733,733,1607633729.069725,296397,-22.92203521728516,-68.91545547962188
734,734,1607633733.096035,296842,-49.91525268554688,-69.14540417194367
735,735,1607633736.277191,297179,-91.64933013916016,-69.540346493721
736,736,1607633739.525575,297549,-27.6308650970459,-69.06115541934967
737,737,1607633743.9394028,298009,-49.50503158569336,-69.09355928897858
738,738,1607633745.493412,298169,-38.59984970092773,-69.34949385166168
739,739,1607633747.6147,298394,-50.86956787109375,-69.77256513118743
740,740,1607633750.516326,298663,-78.46379089355469,-69.823727850914
741,741,1607633757.5362608,299493,-60.22694396972656,-69.79104733943939
742,742,1607633758.779729,299653,-43.726219177246094,-69.32744679927826
743,743,1607633761.553161,299948,-80.20220947265625,-69.48042180538178
744,744,1607633769.008649,300343,-71.61486053466797,-69.69972474575043
745,745,1607633782.344904,301743,-29.27034950256348,-69.28429248332978
746,746,1607633783.989712,301948,-71.54108428955078,-69.46883937358857
747,747,1607633785.701954,302103,-78.56298065185547,-69.74952899456024
748,748,1607633786.712541,302218,-29.04608154296875,-69.22851459026337
749,749,1607633803.688712,304100,11.230060577392578,-68.81363790035248
750,750,1607633806.415373,304415,-65.64458465576172,-69.48094501495362
751,751,1607633810.453042,304735,-71.73371124267578,-69.26437282562256
752,752,1607633812.883724,305030,-117.4870376586914,-70.0827486038208
753,753,1607633820.176718,305695,-66.26211547851561,-70.25143375396729
754,754,1607633821.6903,305865,-45.157005310058594,-70.0549490737915
755,755,1607633822.736,305975,-45.57569122314453,-69.69774059295655
756,756,1607633826.029638,306285,-50.77240371704102,-69.20290351867676
757,757,1607633827.223043,306445,-46.55418014526367,-68.96832172393799
758,758,1607633831.0511198,306855,-19.447586059570312,-68.25793132781982
759,759,1607633832.3521779,307014,-81.07608795166016,-68.32913105010986
760,760,1607633833.301224,307119,-89.1288070678711,-68.47059352874756
761,761,1607633836.391366,307429,-46.34115219116211,-68.33682586669921
762,762,1607633844.9984891,308229,-46.08433151245117,-67.91509410858154
763,763,1607633849.2804859,308694,-47.39181900024414,-67.52890823364258
764,764,1607633851.707502,308968,-476.2954711914063,-71.27405952453613
765,765,1607633852.964011,309118,-38.06999969482422,-71.36871416091918
766,766,1607633856.017659,309403,-49.28245544433594,-71.38784334182739
767,767,1607633861.256362,309898,-118.3773193359375,-72.11617994308472
768,768,1607633871.950421,310503,-88.26251220703125,-72.15245206832886
769,769,1607633875.000409,310848,-78.880126953125,-71.94755559921265
770,770,1607633878.488316,311203,-38.68252944946289,-67.43326028823853
771,771,1607633882.72696,311663,-54.03796768188477,-67.80702257156372
772,772,1607633883.924438,311818,-58.70242309570313,-67.91626104354859
773,773,1607633888.051844,312248,-27.34495735168457,-67.8650880432129
774,774,1607633892.248976,312648,-88.42008972167969,-68.15915946960449
775,775,1607633893.311543,312773,-53.44397735595703,-68.10950088500977
776,776,1607633906.010712,313918,-25.21636962890625,-67.55370147705078
777,777,1607633907.555067,314053,-78.12652587890625,-67.77989452362061
778,778,1607633911.3753312,314448,-37.004150390625,-67.32615924835206
779,779,1607633920.06706,315283,-81.14437103271484,-67.53596813201904
780,780,1607633927.176162,316006,-38.54622650146485,-67.07721569061279
781,781,1607633929.431857,316191,-92.89324951171876,-66.99636974334717
782,782,1607633930.9360766,316339,-9.521778106689453,-66.59344245910644
783,783,1607633932.9979286,316604,-52.7425537109375,-66.91052038192748
784,784,1607633934.882386,316779,-60.11664581298828,-66.72651472091675
785,785,1607633937.502351,317099,-62.07513427734375,-66.39376508712769
786,786,1607633939.795783,317326,-77.52593994140625,-66.67335523605347
787,787,1607633943.263784,317695,-26.654449462890625,-65.78043340682983
788,788,1607633944.692291,317850,-55.53910827636719,-65.47439420700073
789,789,1607633949.404937,318343,-81.49574279785156,-65.2816131401062
790,790,1607633960.211833,319258,-4.174361228942871,-64.74577527046203
791,791,1607633963.721115,319633,-69.47138977050781,-64.68444508552551
792,792,1607633978.1661036,320731,-94.28817749023438,-65.13253064155579
793,793,1607633979.63203,320876,-79.26094055175781,-65.03564206123352
794,794,1607633980.597904,320981,-41.8824462890625,-64.91129517555237
795,795,1607633982.478348,321161,-83.36276245117188,-65.31100579261779
796,796,1607633983.48496,321278,-67.14308166503906,-64.93150254249572
797,797,1607633987.748132,321703,-71.23778533935547,-64.89707520484924
798,798,1607633991.489157,322053,-97.3249740600586,-65.35210755348206
799,799,1607633995.77177,322563,-88.31622314453125,-65.9559523487091
800,800,1607633996.904346,322678,-7.6309776306152335,-65.27921425819397
801,801,1607634001.6869712,323223,-43.45619583129883,-64.99728528022766
802,802,1607634004.06793,323528,-5.4936184883117685,-64.76160001277924
803,803,1607634006.798499,323803,-28.57948875427246,-64.28549472332001
804,804,1607634008.116112,323958,-78.12919616699219,-64.41735553264618
805,805,1607634010.238143,324138,-39.52981567382813,-64.23391238689423
806,806,1607634016.124867,324707,-88.30186462402344,-64.43517161846161
807,807,1607634022.967093,325352,-70.24516296386719,-64.19560565471649
808,808,1607634024.443521,325527,-92.03260803222656,-64.39911700725555
809,809,1607634026.081197,325677,-85.11920166015625,-64.51596637248993
810,810,1607634031.842367,326324,-18.05968475341797,-63.99051875591278
811,811,1607634033.16035,326496,-80.99996948242188,-64.22355395793915
812,812,1607634035.644162,326731,-70.21100616455078,-64.3964115858078
813,813,1607634037.195885,326921,-50.41773986816406,-64.11450355052948
814,814,1607634040.2774198,327236,-100.7663116455078,-64.58001571178437
815,815,1607634041.540428,327396,-55.70812225341797,-64.16924315929413
816,816,1607634042.6913881,327541,-38.90218353271485,-63.53698073863983
817,817,1607634045.421517,327801,-55.43904113769531,-63.192860560417174
818,818,1607634046.480076,327936,-62.57628631591797,-62.840273356437685
819,819,1607634048.3591108,328156,-83.3143539428711,-63.13086711406708
820,820,1607634050.367327,328281,-59.06375122070313,-63.063577151298524
821,821,1607634054.707108,328776,-45.54081726074219,-62.645850176811216
822,822,1607634057.105016,329106,-67.21453857421875,-62.89120791912079
823,823,1607634058.800027,329261,-57.9497184753418,-62.674534602165224
824,824,1607634072.85567,330267,-60.32427215576172,-62.29626578807831
825,825,1607634074.270953,330427,-66.54052734375,-62.01319678783417
826,826,1607634075.182379,330547,-65.77936553955078,-62.115465121269224
827,827,1607634081.345492,331103,-75.11075592041016,-62.19653941631317
828,828,1607634084.784291,331508,-68.12609100341797,-62.41161395549774
829,829,1607634088.327913,331903,-68.20206451416016,-63.019094805717465
830,830,1607634094.241804,332547,-59.55368423461914,-62.915170588493346
831,831,1607634105.757674,333736,-45.92145538330078,-62.90246200084686
832,832,1607634111.1796026,334281,-1.5479965209960938,-62.41824988842011
833,833,1607634113.522041,334566,-62.3912582397461,-62.81294211864471
834,834,1607634116.418096,334901,-46.55877685546875,-62.779377360343936
835,835,1607634117.406358,335036,-21.30222511291504,-62.07590631008148
836,836,1607634121.091328,335431,-75.3037109375,-62.55263476848602
837,837,1607634124.05596,335751,-42.66401290893555,-62.48422458171844
838,838,1607634126.879777,336096,-85.03731536865234,-62.948599238395694
839,839,1607634128.473676,336251,-14.30031967163086,-62.58290675640106
840,840,1607634129.920865,336446,-64.49514007568361,-62.44322024822235
841,841,1607634134.626868,336969,-75.38764953613281,-62.59482730388641
842,842,1607634135.418857,337069,-44.22088623046875,-62.59977397441864
843,843,1607634140.20346,337472,-67.10296630859375,-62.46878154277802
844,844,1607634141.53183,337617,-18.05641746520996,-61.933197112083434
845,845,1607634145.461096,338067,-102.56819915771484,-62.66617560863495
846,846,1607634149.3853009,338517,-51.08991241455078,-62.461663889884946
847,847,1607634153.627317,339022,-0.9631803035736084,-61.68566588640213
848,848,1607634162.099683,339987,-64.9053955078125,-62.04425902605057
849,849,1607634167.756159,340147,-58.10397338867188,-62.73759936571121
850,850,1607634172.104999,340587,-50.41814041137695,-62.58533492326737
851,851,1607634172.871927,340687,-49.28207015991211,-62.36081851243973
852,852,1607634175.109551,340968,-86.86310577392578,-62.05457919359207
853,853,1607634177.856479,341283,-62.45664596557617,-62.01652449846268
854,854,1607634178.9077358,341433,-66.03689575195311,-62.22532340288162
855,855,1607634181.555218,341728,-71.16885375976562,-62.48125502824783
856,856,1607634182.952653,341923,-60.74253845214844,-62.58095637559891
857,857,1607634185.620115,342208,-62.794898986816406,-62.74336356401444
858,858,1607634186.881644,342394,-97.82025146484376,-63.52709021806717
859,859,1607634188.586481,342579,-67.88003540039061,-63.39512969255448
860,860,1607634189.79019,342723,-84.71813201904297,-63.351022942066194
861,861,1607634191.868111,342998,-66.00540161132811,-63.547665436267856
862,862,1607634195.355364,343400,-59.41595077514648,-63.680981628894806
863,863,1607634196.9198651,343575,-108.8172836303711,-64.29523627519607
864,864,1607634202.49811,344105,-60.48735046386719,-60.13715506792069
865,865,1607634203.844725,344255,-45.82587432861328,-60.21471381425857
866,866,1607634206.722378,344605,-58.25697326660156,-60.30445899248123
867,867,1607634210.083803,345030,-65.14501190185547,-59.772135918140414
868,868,1607634213.09199,345375,-82.01443481445312,-59.70965514421463
869,869,1607634217.448699,345865,-56.55960083007813,-59.48644988298416
870,870,1607634225.207232,346719,-52.23170471191406,-59.62194163560867
871,871,1607634234.3755019,347729,-55.16536712646485,-59.63321563005447
872,872,1607634239.896702,348414,-58.41860961914063,-59.63037749528885
873,873,1607634243.721455,348849,-63.84907531738281,-59.99541867494583
874,874,1607634250.353278,349666,-88.0340576171875,-59.991558353900906
875,875,1607634252.68494,349921,-74.15615844726562,-60.19868016481399
876,876,1607634262.448849,350405,-50.69856262207031,-60.45350209474564
877,877,1607634271.3479881,351440,-58.41112518310547,-60.25634808778763
878,878,1607634273.24047,351610,-81.24752044677734,-60.69878178834915
879,879,1607634275.681638,351945,-71.01742553710938,-60.5975123333931
880,880,1607634279.6163974,352369,-42.931884765625,-60.6413689160347
881,881,1607634284.4276538,352887,-104.96344757080078,-60.76207089662552
882,882,1607634286.328098,353087,-64.07808685302734,-61.307633984088895
883,883,1607634287.972835,353262,-56.692161560058594,-61.347130062580106
884,884,1607634301.0783222,354728,-87.47245025634766,-61.620688107013706
885,885,1607634302.005732,354863,-67.94287109375,-61.67936547517777
886,886,1607634303.122658,355023,-80.07678985595703,-61.70487397432327
887,887,1607634304.592849,355158,-65.54655456542969,-62.09379502534866
888,888,1607634307.2699368,355506,-67.87338256835939,-62.217137768268586
889,889,1607634309.9719589,355761,-45.26545715332031,-61.854834911823275
890,890,1607634313.888452,356182,-53.76776504516602,-62.35076894998551
891,891,1607634315.2846382,356357,-95.05860900878906,-62.60664114236832
892,892,1607634322.075909,357037,-54.7169303894043,-62.210928671360016
893,893,1607634324.955185,357312,-64.87869262695311,-62.06710619211197
894,894,1607634326.218469,357473,-88.59088897705078,-62.53419061899185
895,895,1607634327.140821,357588,-53.84490203857422,-62.23901201486588
896,896,1607634329.254742,357788,-84.76993560791016,-62.41528055429458
897,897,1607634338.754569,358851,-64.05006408691406,-62.34340334177017
898,898,1607634354.5679288,360028,-53.78581619262695,-61.90801176309586
899,899,1607634357.573275,360353,-53.80261611938477,-61.56287569284439
900,900,1607634361.340409,360835,-57.33699035644531,-62.059935820102694
901,901,1607634368.514111,361640,-75.19756317138672,-62.37734949350357
902,902,1607634373.175623,362165,-48.95445251464844,-62.81195783376694
903,903,1607634374.1735358,362310,-61.06977844238281,-63.13686073064804
904,904,1607634378.1847599,362745,-39.77462768554688,-62.75331504583359
905,905,1607634380.11525,362910,-91.6374740600586,-63.27439162969589
906,906,1607634384.1814651,363360,-73.5425033569336,-63.126798017024996
907,907,1607634388.8304892,363875,-69.29901123046875,-63.11733649969101
908,908,1607634391.29881,364125,-103.0584716796875,-63.22759513616562
909,909,1607634394.187282,364510,-35.515533447265625,-62.731558454036715
910,910,1607634397.875796,364915,-51.24915313720703,-63.0634531378746
911,911,1607634402.059311,365392,-73.28472900390625,-62.98630073308945
912,912,1607634403.395406,365557,-74.22384643554688,-63.02642913579941
913,913,1607634405.1381302,365712,-66.78996276855469,-63.19015136480331
914,914,1607634407.62705,366037,-6.580598831176758,-62.24829423666
915,915,1607634419.748499,367422,-46.41449737548828,-62.155357987880706
916,916,1607634423.197833,367797,-56.09324645996094,-62.327268617153166
917,917,1607634425.5593019,368107,-66.34548950195311,-62.43633310079574
918,918,1607634428.9378688,368467,-71.62812042236328,-62.5268514418602
919,919,1607634435.555209,369212,-11.893592834472654,-61.81264383077622
920,920,1607634449.211544,370081,-98.8170166015625,-62.21017648458481
921,921,1607634453.6808732,370586,-85.44287872314453,-62.609197099208835
922,922,1607634458.789092,371101,-52.5724983215332,-62.46277669668198
923,923,1607634459.554761,371201,-59.382530212402344,-62.47710481405258
924,924,1607634460.760119,371351,-82.69483947753906,-62.70081048727035
925,925,1607634467.635049,372036,-53.67523193359375,-62.57215753316879
926,926,1607634470.6772768,372251,-77.0395736694336,-62.68475961446762
927,927,1607634473.991898,372581,-66.62139892578125,-62.599866044521335
928,928,1607634479.126834,373116,-85.58751678466797,-62.774480302333835
929,929,1607634486.0006151,373919,-43.7512092590332,-62.52997174978256
930,930,1607634490.382858,374344,-65.26728057861328,-62.5871077132225
931,931,1607634494.269795,374728,-100.2341079711914,-63.13023423910141
932,932,1607634501.0710812,375406,-46.780052185058594,-63.582554795742034
933,933,1607634502.37141,375556,-99.5832977294922,-63.9544751906395
934,934,1607634504.3100991,375716,-57.05930709838867,-64.05948049306869
935,935,1607634505.370788,375841,-44.88179016113281,-64.29527614355088
936,936,1607634507.608015,376111,-73.84886169433594,-64.28072765111924
937,937,1607634510.632826,376426,-65.38256072998047,-64.50791312932968
938,938,1607634515.0405312,376910,-488.6005859375,-68.54354583501816
939,939,1607634518.94398,377320,-38.585792541503906,-68.78640056371688
940,940,1607634519.840379,377430,-43.51160430908203,-68.57656520605087
941,941,1607634523.822757,377838,-32.037399291992195,-68.14306270360947
942,942,1607634527.572514,378213,-36.51572799682617,-68.06601112127304
943,943,1607634536.997607,379193,-62.827415466308594,-68.02325561285019
944,944,1607634541.6587071,379737,-52.14291763305664,-68.36412061452866
945,945,1607634543.233662,379884,-80.94304656982422,-68.14786908864976
946,946,1607634550.39827,380153,-37.51036834716797,-68.01207364797592
947,947,1607634554.1599581,380536,-18.011245727539062,-68.18255430221558
948,948,1607634557.153516,380866,-45.97132873535156,-67.99321363449097
949,949,1607634558.874454,381041,-75.44285583496094,-68.16660245895386
950,950,1607634562.7690868,381426,-63.47732543945313,-68.29719430923461
951,951,1607634566.930779,381851,-54.58386611938477,-68.35021226882935
952,952,1607634571.15136,382259,-81.85311126708984,-68.30011232376098
953,953,1607634576.569418,382794,-53.35556030273438,-68.20910146713257
954,954,1607634579.1567118,383075,-55.30487060546875,-68.10178121566773
955,955,1607634583.652895,383565,-86.50808715820312,-68.2551735496521
956,956,1607634585.652932,383775,-65.04991912841797,-68.29824735641479
957,957,1607634587.105707,383950,-88.22867584228516,-68.55258512496948
958,958,1607634601.06425,385481,-54.375404357910156,-68.11813665390015
959,959,1607634602.245191,385606,-49.91063690185547,-67.93844266891479
960,960,1607634605.065641,385931,-84.45355987548828,-67.93579694747925
961,961,1607634606.4569619,386091,-51.32795715332031,-67.78902250289917
962,962,1607634608.891285,386301,-99.89623260498048,-68.19382532119751
963,963,1607634610.723559,386506,-88.2253189086914,-67.98790567398072
964,964,1607634615.977406,387036,-72.2730941772461,-68.1057631111145
965,965,1607634617.604046,387186,-35.95353698730469,-68.00703973770142
966,966,1607634620.9019,387471,-73.44827270507812,-68.15895273208618
967,967,1607634625.500766,387981,-79.99513244628906,-68.30745393753051
968,968,1607634629.251643,388370,-89.39275360107422,-68.38123712539672
969,969,1607634631.528871,388645,-55.66634750366211,-68.37230459213256
970,970,1607634634.470603,388970,-57.023399353027344,-68.4202215385437
971,971,1607634653.3178618,390437,-64.76803588867189,-68.51624822616577
972,972,1607634654.298505,390577,-40.1606674194336,-68.3336688041687
973,973,1607634659.108726,391123,-58.479576110839844,-68.27997381210326
974,974,1607634661.167511,391393,-70.41382598876953,-68.10377149581909
975,975,1607634664.322609,391713,1.9723014831542969,-67.3424868965149
976,976,1607634665.146414,391823,-44.99890518188477,-67.28549032211303
977,977,1607634666.030363,391938,-41.47478485107422,-67.11612691879273
978,978,1607634669.0423028,392248,-79.069580078125,-67.09434751510621
979,979,1607634670.2184858,392398,-71.47672271728516,-67.09894048690796
980,980,1607634674.8015099,392908,-47.99319076538086,-67.14955354690552
981,981,1607634684.083077,393824,-108.24772644042969,-67.18239633560181
982,982,1607634685.6196039,394009,-90.29288482666016,-67.44454431533813
983,983,1607634691.676928,394638,-87.35380554199219,-67.75116075515747
984,984,1607634695.092774,395048,-57.99675750732422,-67.45640382766723
985,985,1607634699.94551,395578,-65.70124816894531,-67.4339875984192
986,986,1607634702.530004,395848,-74.84342956542969,-67.38165399551391
987,987,1607634703.31498,395953,-46.40819549560547,-67.19027040481568
988,988,1607634709.0973,396584,-89.06527709960938,-67.40218935012817
989,989,1607634715.074544,397197,-75.29178619384766,-67.70245264053345
990,990,1607634717.909321,397580,-95.05388641357422,-68.11531385421753
991,991,1607634720.1900759,397800,-67.13491821289061,-67.83607694625854
992,992,1607634721.272127,397940,-46.122459411621094,-67.75013223648071
993,993,1607634722.755743,398130,-77.11338806152344,-67.87247919082641
994,994,1607634724.4335651,398300,-29.178752899169922,-67.27835783004761
995,995,1607634727.835943,398705,-54.40653610229492,-67.28397417068481
996,996,1607634733.365762,399320,-75.71772766113281,-67.19345209121704
997,997,1607634734.4159632,399470,-59.97650146484375,-67.15271646499633
998,998,1607634735.399477,399605,-30.558269500732425,-66.9204409980774


==> figures/reward_16.csv <==
,Unnamed: 0,Wall time,Step,Value,Smoothed Value
0,0,1607635380.2082849,946,-130.7725830078125,-130.7725830078125
1,1,1607635387.095107,1136,-163.86363220214844,-147.31810760498047
2,2,1607635390.3638198,1515,-171.63426208496094,-155.42349243164062
3,3,1607635391.8149722,1625,-101.5749053955078,-141.96134567260742
4,4,1607635394.7675786,1988,-145.3450164794922,-142.63807983398436
5,5,1607635396.989939,2188,-183.2357635498047,-149.40436045328775
6,6,1607635399.887125,2445,-421.2809753417969,-188.24387686593192
7,7,1607635402.39664,2625,-156.36305236816406,-184.25877380371094
8,8,1607635404.334116,2840,-169.2107391357422,-182.58676995171442
9,9,1607635409.590931,3395,-99.84634399414062,-174.31272735595704
10,10,1607635424.631967,5111,-424.5198669433594,-197.05883095481178
11,11,1607635429.9010642,5643,-179.14036560058594,-195.5656255086263
12,12,1607635432.756418,5988,-115.4148941040039,-189.40018463134766
13,13,1607635435.2559938,6242,-113.20110321044922,-183.9573931012835
14,14,1607635435.627636,6281,-431.7727355957031,-200.4784159342448
15,15,1607635437.772676,6556,-119.49212646484376,-195.41677284240723
16,16,1607635440.5036561,6851,-136.7425537109375,-191.9653481876149
17,17,1607635444.994867,7404,-122.78327178955078,-188.12189949883356
18,18,1607635445.954963,7549,-128.60983276367188,-184.98968546014083
19,19,1607635447.870192,7749,-174.26885986328125,-184.45364418029786
20,20,1607635448.86136,7864,-106.54438018798828,-180.7436792282831
21,21,1607635449.7243214,7974,-107.01182556152344,-177.3922313343395
22,22,1607635457.574676,8824,-477.66009521484375,-190.44735585088316
23,23,1607635459.6799538,9065,-468.254150390625,-202.02263895670572
24,24,1607635461.5954552,9230,-152.0850830078125,-200.02513671875
25,25,1607635463.217419,9405,-148.2621612548828,-198.0342530470628
26,26,1607635464.475962,9565,-143.9709014892578,-196.03190669307003
27,27,1607635469.2443302,10065,-185.93898010253903,-195.67144502912248
28,28,1607635470.042502,10175,-106.73612213134766,-192.60470975678544
29,29,1607635471.81003,10335,-151.1646728515625,-191.223375193278
30,30,1607635472.064109,10367,-425.688720703125,-198.78677343553113
31,31,1607635476.737972,10923,-127.5185317993164,-196.5596408843994
32,32,1607635484.701399,11783,-162.4451904296875,-195.52586965849906
33,33,1607635488.273551,12173,-115.1982650756836,-193.16329305312212
34,34,1607635489.49555,12328,-131.41416931152344,-191.39903237479075
35,35,1607635497.962256,13288,-142.21994018554688,-190.03294648064508
36,36,1607635506.469512,14349,-99.39590454101562,-187.58329669849292
37,37,1607635509.619395,14687,-437.3781127929688,-194.1568444904528
38,38,1607635510.9765801,14857,-146.5264892578125,-192.93555333064154
39,39,1607635521.5904038,15972,-126.34662628173828,-191.27083015441895
40,40,1607635525.0507,16343,-129.04452514648438,-189.75311539812785
41,41,1607635528.1732929,16698,-169.4285888671875,-189.26919809977213
42,42,1607635536.351366,17658,-95.26097106933594,-187.08296026185502
43,43,1607635538.4886491,17873,-171.06907653808594,-186.71900835904208
44,44,1607635543.102752,18418,-176.37582397460938,-186.48915981716578
45,45,1607635544.23479,18563,-130.70468139648438,-185.27645376454228
46,46,1607635553.864333,19633,-140.03311157226562,-184.31382946257895
47,47,1607635556.580443,19943,-159.80372619628906,-183.8032023111979
48,48,1607635559.762597,20283,-124.18704223632812,-182.58654598313936
49,49,1607635560.959251,20428,-129.69544982910156,-181.5287240600586
50,50,1607635562.207844,20603,-156.50363159179688,-181.0380359724456
51,51,1607635572.716659,21798,-156.80276489257812,-180.57197306706354
52,52,1607635580.96135,22643,-115.01889038085938,-179.3351224503427
53,53,1607635583.697275,22983,-169.52529907226562,-179.1534590544524
54,54,1607635586.0373974,23203,-186.5056915283203,-179.28713600852274
55,55,1607635586.7990599,23303,-96.12320709228516,-177.8020658493042
56,56,1607635591.372962,23818,-179.1800994873047,-177.82624187804106
57,57,1607635594.8818786,24211,-112.16057586669922,-176.6940752226731
58,58,1607635597.306326,24521,-120.1328125,-175.73540975279727
59,59,1607635599.2778811,24706,-139.84329223632812,-175.13720779418946
60,60,1607635602.062587,25061,-113.78199768066406,-174.1313846775743
61,61,1607635609.340563,25858,-451.7791442871094,-178.60957434869582
62,62,1607635610.950974,26013,-135.38552856445312,-177.92347838386658
63,63,1607635613.16252,26238,-91.40065002441406,-176.57155919075012
64,64,1607635617.536132,26763,-109.41886901855469,-175.53844088040864
65,65,1607635619.783758,27068,-132.85073852539062,-174.89165751139322
66,66,1607635621.187464,27213,-122.3161849975586,-174.1069489664106
67,67,1607635624.690677,27628,-198.8009033203125,-174.470095353968
68,68,1607635627.404259,27938,-103.80831146240234,-173.44601152945256
69,69,1607635628.488729,28078,-132.296630859375,-172.85816323416574
70,70,1607635641.279928,29368,-163.54200744628906,-172.72694977236466
71,71,1607635651.864088,30553,-91.6179656982422,-171.60043610466852
72,72,1607635653.439657,30753,-172.0347442626953,-171.6063855314908
73,73,1607635654.624525,30893,-130.79391479492188,-171.0548656566723
74,74,1607635660.545027,31538,-151.94435119628906,-170.80005879720053
75,75,1607635673.768919,33038,-169.89051818847656,-170.78809115761206
76,76,1607635674.9732606,33148,-103.9337387084961,-169.91985281411704
77,77,1607635677.433132,33423,-101.39714050292969,-169.04135650243515
78,78,1607635683.472854,34103,-99.16362762451172,-168.15682828879054
79,79,1607635689.712729,34708,-148.193603515625,-167.90728797912598
80,80,1607635691.006319,34873,-149.54615783691406,-167.68060736008633
81,81,1607635691.828703,34973,-91.41105651855469,-166.7504908864091
82,82,1607635697.573339,35588,-144.80125427246094,-166.4860422525061
83,83,1607635713.580329,37271,-180.214599609375,-166.6494774591355
84,84,1607635716.461544,37626,-159.31234741210938,-166.5631582821117
85,85,1607635725.089052,38541,-151.1789093017578,-166.38427166606104
86,86,1607635729.831023,39026,-146.26748657226562,-166.15304425118984
87,87,1607635730.926153,39136,-103.04948425292969,-165.4359583421187
88,88,1607635732.832196,39321,-155.1366729736328,-165.32023603460763
89,89,1607635734.187473,39506,-146.14999389648438,-165.10723334418404
90,90,1607635737.62239,39906,-165.5903778076172,-165.11254262400197
91,91,1607635743.667421,40571,-193.3155059814453,-165.4190965735394
92,92,1607635747.582382,41036,-126.232666015625,-164.99773710517474
93,93,1607635750.60504,41391,-171.7632293701172,-165.0697104271422
94,94,1607635757.62605,42146,-165.8790740966797,-165.0782300447163
95,95,1607635766.1516962,43061,-111.26688385009766,-164.51769518852234
96,96,1607635776.068276,44171,-132.75956726074222,-164.19029180782357
97,97,1607635777.856689,44371,-182.35543823242188,-164.37565044480928
98,98,1607635786.707509,45331,-181.8340301513672,-164.55199771457248
99,99,1607635788.013227,45501,-141.87828063964844,-164.32526054382325
100,100,1607635793.314509,46076,-158.92466735839844,-164.6067813873291
101,101,1607635795.2647,46266,-161.7138214111328,-164.58528327941895
102,102,1607635796.149201,46381,-110.40020751953124,-163.97294273376465
103,103,1607635800.99163,46966,-137.55679321289062,-164.33276161193848
104,104,1607635802.905659,47181,-182.6835174560547,-164.7061466217041
105,105,1607635805.143668,47456,-123.8493423461914,-164.11228240966796
106,106,1607635809.692218,47976,-176.83721923828125,-161.66784484863283
107,107,1607635814.896587,48576,-102.8624496459961,-161.13283882141113
108,108,1607635816.162261,48711,-117.61397552490234,-160.61687118530273
109,109,1607635818.154993,48916,-178.17813110351562,-161.40018905639647
110,110,1607635819.461898,49061,-116.8189697265625,-158.3231800842285
111,111,1607635822.988316,49356,-102.48129272460938,-157.55658935546876
112,112,1607635827.9388368,49891,-177.1428680419922,-158.17386909484864
113,113,1607635829.772809,50041,-131.47964477539062,-158.35665451049806
114,114,1607635830.8880858,50186,-130.22795104980472,-155.34120666503907
115,115,1607635834.292509,50559,-482.1797790527344,-158.96808319091798
116,116,1607635838.195016,50989,-120.15650939941406,-158.80222274780274
117,117,1607635846.6196141,51899,-159.2298126220703,-159.16668815612792
118,118,1607635850.436901,52194,-155.662109375,-159.4372109222412
119,119,1607635855.211042,52714,-136.4654541015625,-159.05917686462402
120,120,1607635856.612593,52894,-151.89749145507812,-159.51270797729492
121,121,1607635859.657355,53239,-141.5762176513672,-159.85835189819335
122,122,1607635861.042907,53425,-117.43370056152344,-156.25608795166016
123,123,1607635866.6678991,54095,-100.42760467529295,-152.57782249450685
124,124,1607635867.937162,54215,-103.10765838623048,-152.08804824829102
125,125,1607635873.236387,54818,-435.2455139160156,-154.95788177490235
126,126,1607635876.810852,55198,-152.3456573486328,-155.0416293334961
127,127,1607635880.54897,55568,-93.5748291015625,-154.11798782348632
128,128,1607635886.805613,56203,-119.2418975830078,-154.24304557800292
129,129,1607635892.466447,56848,-112.36204528808594,-153.85501930236816
130,130,1607635895.266143,57183,-166.792236328125,-151.26605445861816
131,131,1607635899.596548,57668,-104.3803253173828,-151.03467239379881
132,132,1607635901.329014,57833,-134.13510131835938,-150.75157150268555
133,133,1607635902.9585268,58038,-168.68507385253906,-151.2864395904541
134,134,1607635906.273206,58388,-161.2935333251953,-151.58523323059083
135,135,1607635913.997866,59243,-170.61302185058594,-151.8691640472412
136,136,1607635914.995192,59343,-91.93114471435548,-151.7945164489746
137,137,1607635919.914187,59928,-146.55221557617188,-148.88625747680663
138,138,1607635922.132282,60138,-172.7577362060547,-149.14856994628906
139,139,1607635923.1357849,60238,-90.7024917602539,-148.7921286010742
140,140,1607635939.42701,62068,-142.76727294921875,-148.92935607910155
141,141,1607635947.262008,62863,-125.13729858398438,-148.48644317626952
142,142,1607635958.995035,64143,-125.85609436035156,-148.79239440917968
143,143,1607635960.0467482,64253,-102.05078125,-148.10221145629882
144,144,1607635967.199692,65088,-112.03791046142578,-147.458832321167
145,145,1607635969.290442,65298,-180.3107147216797,-147.95489265441896
146,146,1607635973.4360359,65718,-174.8760986328125,-148.3033225250244
147,147,1607635976.182276,66073,-138.75248718261722,-148.09281013488769
148,148,1607635982.399389,66713,-176.73532104492188,-148.61829292297364
149,149,1607635994.388823,67993,-111.48074340820312,-148.43614585876466
150,150,1607635998.777333,68408,-175.69845581054688,-148.62809410095215
151,151,1607636000.837179,68568,-139.83445739746094,-148.458411026001
152,152,1607636005.4719286,69043,-106.46207427978516,-148.37284286499025
153,153,1607636013.574229,69953,-109.8548583984375,-147.77613845825195
154,154,1607636026.501508,71313,-117.42322540283205,-147.08531379699707
155,155,1607636027.596812,71458,-113.89192962646484,-147.26300102233887
156,156,1607636029.4000974,71618,-144.29957580566406,-146.91419578552245
157,157,1607636031.968436,71898,-102.31720733642578,-146.81576210021973
158,158,1607636033.497643,72073,-150.72198486328125,-147.12165382385254
159,159,1607636037.398191,72538,-132.08697509765622,-147.04409065246583
160,160,1607636038.4013689,72643,-95.1034164428711,-146.8573048400879
161,161,1607636045.092725,73478,-126.74790954589844,-143.60699249267577
162,162,1607636046.960871,73668,-164.0550537109375,-143.89368774414064
163,163,1607636060.550858,75143,-100.03820037841795,-143.98006324768068
164,164,1607636064.4651446,75593,-125.14248657226562,-144.13729942321777
165,165,1607636066.599981,75783,-149.2528839111328,-144.3013208770752
166,166,1607636069.328859,76108,-121.04500579833984,-144.288609085083
167,167,1607636071.908628,76383,-119.2988739013672,-143.49358879089357
168,168,1607636075.6781,76788,-120.00938415527344,-143.65559951782225
169,169,1607636091.990721,78508,-100.07020568847656,-143.3333352661133
170,170,1607636096.417747,79043,-148.09716796875,-143.17888687133788
171,171,1607636097.147969,79143,-96.9568099975586,-143.23227531433105
172,172,1607636100.341919,79503,-125.09915924072266,-142.76291946411132
173,173,1607636104.248364,79958,-126.07579803466795,-142.7157382965088
174,174,1607636107.287245,80208,-100.9605484008789,-142.2059002685547
175,175,1607636114.412962,81018,-143.6969757080078,-141.94396484375
176,176,1607636115.863802,81143,-114.62767028808594,-142.0509041595459
177,177,1607636126.013189,82158,-166.76278686523438,-142.70456062316896
178,178,1607636128.7236052,82498,-164.93695068359375,-143.36229385375975
179,179,1607636129.9214802,82598,-98.33201599121094,-142.86367797851562
180,180,1607636132.94725,82968,-138.52719116210938,-142.75348831176757
181,181,1607636135.167302,83168,-162.47665405273438,-143.46414428710938
182,182,1607636136.282921,83318,-128.23696899414062,-143.29850143432617
183,183,1607636138.901547,83603,-107.82560729980469,-142.57461151123047
184,184,1607636141.444408,83898,-97.56027221679688,-141.95709075927735
185,185,1607636147.4490552,84563,-96.64552307128906,-141.41175689697266
186,186,1607636148.9030561,84678,-98.5223159790039,-140.93430519104004
187,187,1607636150.850459,84843,-144.0883331298828,-141.34469367980958
188,188,1607636154.2499142,85238,-177.77227783203125,-141.57104972839355
189,189,1607636159.006609,85818,-124.16825103759766,-141.35123229980468
190,190,1607636160.831302,86068,-101.05280303955078,-140.70585655212403
191,191,1607636163.310057,86328,-104.4035873413086,-139.81673736572264
192,192,1607636169.4768019,87058,-139.72250366210938,-139.9516357421875
193,193,1607636171.8229382,87268,-174.47218322753906,-139.97872528076172
194,194,1607636172.626238,87368,-93.81134033203124,-139.25804794311523
195,195,1607636177.986218,87933,-148.16835021972656,-139.62706260681153
196,196,1607636185.704891,88698,-149.02122497558594,-139.78967918395995
197,197,1607636186.93682,88798,-93.75987243652344,-138.903723526001
198,198,1607636191.176364,89283,-179.12232971191406,-138.87660652160645
199,199,1607636194.006537,89638,-149.42984008789062,-138.95212211608887
200,200,1607636195.706652,89783,-120.93549346923828,-138.57223037719726
201,201,1607636196.606709,89888,-100.7750244140625,-137.96284240722656
202,202,1607636198.8214214,90023,-122.34410858154295,-138.08228141784667
203,203,1607636200.075594,90183,-127.01229858398438,-137.97683647155762
204,204,1607636201.360665,90283,-88.50283813476562,-137.03502967834473
205,205,1607636203.397403,90513,-81.90982055664062,-136.61563446044923
206,206,1607636204.8187714,90693,-149.25804138183594,-136.33984268188476
207,207,1607636212.571925,91493,-122.93990325927734,-136.5406172180176
208,208,1607636213.853016,91613,-109.88995361328124,-136.46337699890137
209,209,1607636218.67998,92183,-128.68905639648438,-135.96848625183105
210,210,1607636220.2133222,92393,-153.38365173339844,-136.3341330718994
211,211,1607636224.010771,92808,-107.8592758178711,-136.38791290283203
212,212,1607636226.922548,93118,-119.3642807006836,-135.81012702941894
213,213,1607636236.016813,94073,-164.14727783203125,-136.13680335998535
214,214,1607636238.779751,94348,-133.58287048339844,-136.17035255432128
215,215,1607636242.054895,94648,-94.48927307128906,-132.29344749450684
216,216,1607636246.018262,95098,-121.5493621826172,-132.30737602233887
217,217,1607636250.929397,95623,-118.31665802001952,-131.89824447631835
218,218,1607636252.471524,95773,-129.99824523925778,-131.64160583496093
219,219,1607636255.399426,96103,-120.35091400146484,-131.48046043395996
220,220,1607636262.181011,96708,-170.56288146972656,-131.66711433410646
221,221,1607636276.827325,98158,-110.78304290771484,-131.35918258666993
222,222,1607636287.343107,99233,-173.49603271484375,-131.91980590820313
223,223,1607636289.527858,99453,-178.84022521972656,-132.70393211364745
224,224,1607636291.831817,99698,-113.66676330566406,-132.8095231628418
225,225,1607636294.236249,99858,-128.25173950195312,-129.73958541870118
226,226,1607636295.309297,99968,-99.70550537109376,-129.2131838989258
227,227,1607636298.029851,100133,-141.53500366210938,-129.69278564453126
228,228,1607636301.8133712,100413,-139.69496154785156,-129.89731628417968
229,229,1607636306.35549,100883,-147.0241241455078,-130.2439370727539
230,230,1607636312.709058,101523,-141.26661682128906,-129.98868087768554
231,231,1607636314.4624279,101688,-145.0588836669922,-130.39546646118163
232,232,1607636320.253331,102268,-178.3935546875,-130.83805099487304
233,233,1607636325.289097,102713,-135.75576782226562,-130.50875793457033
234,234,1607636332.164816,103333,-149.89718627929688,-130.39479446411133
235,235,1607636335.831548,103703,-121.75045013427734,-129.90616874694825
236,236,1607636337.1213179,103858,-142.75228881835938,-130.4143801879883
237,237,1607636338.037646,103973,-103.13768768310548,-129.98023490905763
238,238,1607636339.868288,104143,-134.86337280273438,-129.6012912750244
239,239,1607636341.503431,104318,-145.75143432617188,-130.1517807006836
240,240,1607636344.899588,104673,-123.85879516601562,-129.96269592285157
241,241,1607636346.51025,104873,-164.3114471435547,-130.35443740844727
242,242,1607636348.134404,105063,-161.02806091308594,-130.70615707397462
243,243,1607636351.4389539,105363,-116.6004867553711,-130.85165412902833
244,244,1607636352.516325,105478,-107.12083435058594,-130.80248336791993
245,245,1607636354.928149,105688,-154.6689910888672,-130.5460661315918
246,246,1607636356.256632,105813,-115.4876480102539,-129.95218162536622
247,247,1607636358.979239,106093,-131.61578369140622,-129.8808145904541
248,248,1607636363.660058,106483,-140.72314453125,-129.52069282531738
249,249,1607636365.855624,106673,-160.79263305664062,-130.01381172180174
250,250,1607636377.893116,107928,-168.31661987304688,-129.93999336242675
251,251,1607636383.4062688,108503,-150.18983459472656,-130.0435471343994
252,252,1607636386.450677,108808,-151.8331756591797,-130.49725814819337
253,253,1607636388.938214,109113,-169.38710021972656,-131.09258056640624
254,254,1607636393.578135,109588,-164.0279541015625,-131.55862785339355
255,255,1607636396.785015,109938,-136.69808959960938,-131.786689453125
256,256,1607636400.848848,110238,-107.42198944091795,-131.41791358947754
257,257,1607636406.151803,110878,-119.2646255493164,-131.58738777160644
258,258,1607636413.024742,111638,-129.226806640625,-131.37243598937988
259,259,1607636417.1656554,112078,-102.09337615966795,-131.0725
260,260,1607636418.474273,112213,-121.9739990234375,-131.34120582580567
261,261,1607636419.3027391,112313,-65.8599853515625,-130.73232658386232
262,262,1607636421.960934,112528,-176.91331481933594,-130.8609091949463
263,263,1607636423.197152,112628,-91.7137222290039,-130.77766441345216
264,264,1607636431.9801464,113613,-171.87840270996094,-131.2450235748291
265,265,1607636439.658806,114463,-98.9839096069336,-130.7423338317871
266,266,1607636442.493634,114748,-126.60919189453124,-130.79797569274902
267,267,1607636443.45626,114863,-100.39801025390624,-130.60896705627442
268,268,1607636444.421839,114988,-116.1251449584961,-130.57012466430663
269,269,1607636448.454701,115428,-135.14190673828122,-130.92084167480468
270,270,1607636452.439168,115808,-124.07998657226562,-130.68066986083986
271,271,1607636453.8804119,116018,-175.94839477539062,-131.47058570861816
272,272,1607636458.124009,116543,-124.04142761230469,-131.46000839233398
273,273,1607636460.175368,116743,-147.32373046875,-131.6724877166748
274,274,1607636461.488146,116933,-169.90249633789062,-132.3619071960449
275,275,1607636464.922554,117288,-117.85911560058594,-132.1035285949707
276,276,1607636467.481977,117633,-150.34439086914062,-132.46069580078125
277,277,1607636477.0276,118678,-113.91844177246094,-131.9322523498535
278,278,1607636482.611687,119188,-132.9658203125,-131.61254104614258
279,279,1607636483.915992,119293,-95.79463958740234,-131.5871672821045
280,280,1607636488.238514,119778,-120.42285919189452,-131.40612396240235
281,281,1607636489.888505,119963,-126.93631744384766,-131.05072059631348
282,282,1607636492.949852,120178,-146.1500701904297,-131.22985160827636
283,283,1607636496.248937,120513,-108.5159912109375,-131.2367554473877
284,284,1607636497.3149116,120653,-122.88563537597656,-131.49000907897948
285,285,1607636506.906534,121658,-170.45216369628906,-132.22807548522948
286,286,1607636512.947688,122353,-132.87109375,-132.57156326293946
287,287,1607636513.8700109,122483,-110.63150024414062,-132.23699493408202
288,288,1607636516.715261,122788,-144.25399780273438,-131.90181213378906
289,289,1607636520.092493,123178,-168.1110076904297,-132.34123970031737
290,290,1607636522.646305,123528,-135.53488159179688,-132.68606048583985
291,291,1607636524.124217,123663,-114.79889678955078,-132.79001358032227
292,292,1607636525.385227,123828,-135.41020202636722,-132.74689056396485
293,293,1607636526.677138,123998,-147.48231506347656,-132.47699188232423
294,294,1607636528.920356,124198,-166.09271240234375,-133.19980560302736
295,295,1607636531.786742,124543,-97.14625549316406,-132.6895846557617
296,296,1607636534.489394,124823,-94.65430450439452,-132.1459154510498
297,297,1607636536.596484,125093,-126.71086120605469,-132.4754253387451
298,298,1607636541.672268,125573,-127.8464813232422,-131.9626668548584
299,299,1607636544.450912,125863,-141.82028198242188,-131.88657127380372
300,300,1607636545.5502849,126008,-127.60688018798828,-131.9532851409912
301,301,1607636547.690894,126208,-160.6588592529297,-132.55212348937988
302,302,1607636552.9081461,126798,-130.31716918945312,-132.63185409545898
303,303,1607636555.197735,127088,-113.22200775146484,-132.4939511871338
304,304,1607636557.2947214,127283,-132.554443359375,-132.93446723937987
305,305,1607636559.615787,127568,-113.12899017333984,-133.24665893554686
306,306,1607636563.410093,127968,-140.44805908203122,-133.15855911254883
307,307,1607636568.618111,128528,-152.95101928710938,-133.45867027282713
308,308,1607636574.094558,129068,-129.27957153320312,-133.65256645202638
309,309,1607636578.11783,129518,-105.02984619140624,-133.41597434997558
310,310,1607636579.648468,129708,-154.21290588378906,-133.4242668914795
311,311,1607636582.0428278,129938,-113.3344955444336,-133.4790190887451
312,312,1607636586.230629,130218,-122.86157989501952,-133.51399208068847
313,313,1607636589.556627,130558,-143.5393829345703,-133.30791313171386
314,314,1607636598.835712,131468,-161.332275390625,-133.58540718078612
315,315,1607636605.571192,132048,-137.64317321777344,-134.016946182251
316,316,1607636607.8543231,132273,-105.07365417480469,-133.85218910217284
317,317,1607636613.173517,132828,-132.74150085449222,-133.99643753051757
318,318,1607636624.659085,134018,-101.79922485351562,-133.71444732666015
319,319,1607636626.239361,134133,-98.44448852539062,-133.49538307189943
320,320,1607636631.478924,134618,-132.69720458984378,-133.1167263031006
321,321,1607636637.9491,135283,-163.3587188720703,-133.64248306274413
322,322,1607636641.3050618,135643,-118.90950012207031,-133.0966177368164
323,323,1607636643.104791,135838,-158.71144104003906,-132.89532989501953
324,324,1607636649.438388,136564,-162.4672088623047,-133.38333435058593
325,325,1607636652.355215,136844,-102.3869171142578,-133.12468612670898
326,326,1607636654.1096358,137059,-184.398681640625,-133.97161788940429
327,327,1607636658.45991,137504,-107.578125,-133.6320491027832
328,328,1607636661.660182,137734,-100.35603332519531,-133.23865982055665
329,329,1607636663.94984,137989,-81.82083892822266,-132.5866269683838
330,330,1607636670.815676,138594,-118.8960952758789,-132.36292175292968
331,331,1607636675.571265,139004,-160.4546356201172,-132.51687927246093
332,332,1607636677.822396,139224,-169.1334228515625,-132.42427795410157
333,333,1607636680.7285619,139509,-140.49461364746094,-132.47166641235353
334,334,1607636682.073776,139654,-112.18061065673828,-132.09450065612793
335,335,1607636688.675826,140139,-53.96396255493164,-131.41663578033447
336,336,1607636693.517402,140579,-145.77667236328125,-131.4468796157837
337,337,1607636695.191259,140746,-485.17724609375,-135.26727519989015
338,338,1607636704.278527,141706,-80.61473083496094,-134.7247887802124
339,339,1607636705.964601,141911,-169.00437927246094,-134.95731822967528
340,340,1607636708.026838,142106,-158.2375946044922,-135.30110622406005
341,341,1607636709.022254,142211,-67.39125823974611,-134.33190433502196
342,342,1607636712.103752,142551,-109.05812072753906,-133.8122049331665
343,343,1607636713.770813,142691,-129.32919311523438,-133.93949199676513
344,344,1607636718.047968,143081,-134.32899475097656,-134.21157360076904
345,345,1607636720.525332,143261,-155.53659057617188,-134.2202495956421
346,346,1607636721.627192,143376,-57.52661895751953,-133.64063930511475
347,347,1607636726.042445,143841,-90.62139892578124,-133.2306954574585
348,348,1607636727.3191054,144014,-90.46887969970705,-132.72815280914307
349,349,1607636729.5678554,144229,-120.1748504638672,-132.32197498321534
350,350,1607636730.754303,144384,-124.84793090820312,-131.8872880935669
351,351,1607636733.003654,144619,-68.71525573730469,-131.07254230499268
352,352,1607636741.003203,145514,-141.5802764892578,-130.97001331329346
353,353,1607636742.8458679,145679,-133.12777709960938,-130.6074200820923
354,354,1607636746.819974,146134,-130.59921264648438,-130.27313266754152
355,355,1607636757.889326,147319,-127.7270965576172,-130.1834227371216
356,356,1607636762.3877964,147859,-118.06835174560548,-130.28988636016845
357,357,1607636773.880506,149214,-103.13459014892578,-130.12858600616454
358,358,1607636775.068681,149319,-89.69385528564453,-129.73325649261474
359,359,1607636776.142202,149449,-117.494140625,-129.88726413726806
360,360,1607636779.004674,149744,-100.53731536865234,-129.67289730072022
361,361,1607636780.830878,149859,-104.63268280029295,-130.06062427520752
362,362,1607636784.066736,150009,-114.55582427978516,-129.437049369812
363,363,1607636787.997326,150424,-56.3430290222168,-129.08334243774414
364,364,1607636789.460249,150614,-151.1414794921875,-128.8759732055664
365,365,1607636792.665446,150979,-143.1129608154297,-129.31726371765137
366,366,1607636795.9844859,151339,-110.38048553466795,-129.15497665405275
367,367,1607636797.162741,151479,-91.28109741210938,-129.06380752563476
368,368,1607636803.35709,152124,-157.13861083984375,-129.47394218444825
369,369,1607636804.820911,152309,-150.4114227294922,-129.62663734436035
370,370,1607636810.17629,152879,-56.69891357421875,-128.9528266143799
371,371,1607636811.367941,153004,-73.75908660888672,-127.93093353271485
372,372,1607636813.478011,153209,-162.74559020996094,-128.3179751586914
373,373,1607636814.695127,153384,-145.9530029296875,-128.30426788330078
374,374,1607636819.6833134,153994,-119.39911651611328,-127.79923408508301
375,375,1607636821.115158,154134,-57.61272048950195,-127.19677013397217
376,376,1607636822.2040482,154259,-104.75477600097656,-126.74087398529053
377,377,1607636826.597105,154724,-116.62787628173828,-126.7679683303833
378,378,1607636827.810097,154884,-88.58647918701172,-126.32417491912842
379,379,1607636838.750276,156064,-90.1341781616211,-126.2675703048706
380,380,1607636843.7818,156560,-101.75196838378906,-126.08086139678954
381,381,1607636847.7435892,156995,-182.69859313964844,-126.63848415374756
382,382,1607636850.834151,157320,-157.13877868652344,-126.7483712387085
383,383,1607636852.292771,157520,-158.6961669921875,-127.250172996521
384,384,1607636856.864173,158020,-149.51121520996094,-127.51642879486084
385,385,1607636857.8303769,158135,-58.42404174804688,-126.39614757537842
386,386,1607636861.194071,158495,-162.2861785888672,-126.69029842376709
387,387,1607636862.5667381,158645,-126.03915405273438,-126.84437496185302
388,388,1607636864.075238,158750,-52.45545959472656,-125.92638957977294
389,389,1607636865.9633589,158955,-134.35612487792972,-125.58884075164795
390,390,1607636871.599591,159480,-136.25323486328122,-125.5960242843628
391,391,1607636886.20032,160825,-141.59228515625,-125.86395816802978
392,392,1607636889.221465,161160,-103.09276580810548,-125.54078380584717
393,393,1607636891.236585,161413,-57.11048126220703,-124.63706546783447
394,394,1607636894.5634902,161743,-62.64995574951172,-123.60263790130615
395,395,1607636895.6661394,161893,-79.12661743164062,-123.42244152069092
396,396,1607636897.4935699,162053,-75.40332794189453,-123.22993175506592
397,397,1607636901.1133714,162338,-67.59134674072266,-122.6387366104126
398,398,1607636904.549768,162688,-97.88085174560548,-122.33908031463623
399,399,1607636905.9530811,162868,-124.9676284790039,-122.17055377960205
400,400,1607636907.4661279,163038,-129.1243896484375,-122.18572887420655
401,401,1607636912.686265,163598,-107.80799102783205,-121.65722019195556
402,402,1607636915.799993,163968,-120.273193359375,-121.55678043365478
403,403,1607636926.760692,165038,-127.9700164794922,-121.70426052093507
404,404,1607636928.039766,165148,-94.73986053466795,-121.326114692688
405,405,1607636932.489976,165571,-91.63246154785156,-121.1111494064331
406,406,1607636935.5261009,165876,-132.10458374023438,-121.02771465301514
407,407,1607636944.549155,166791,-74.8233413696289,-120.24643787384034
408,408,1607636946.264144,166971,-90.6051254272461,-119.85969341278076
409,409,1607636949.420857,167296,-129.25689697265622,-120.10196392059326
410,410,1607636951.807653,167606,-63.12765121459961,-119.19111137390136
411,411,1607636958.7759788,168241,-104.30502319335938,-119.10081665039063
412,412,1607636966.495636,168886,-102.73387908935548,-118.89953964233399
413,413,1607636969.023233,169166,-481.63262939453125,-122.28047210693359
414,414,1607636972.3524652,169526,-134.4171142578125,-122.01132049560547
415,415,1607636976.594116,169946,-113.63494110107422,-121.77123817443848
416,416,1607636979.9203892,170066,-58.20132446289063,-121.30251487731934
417,417,1607636981.575636,170214,-89.78520202636719,-120.87295188903809
418,418,1607636993.597148,171379,-105.3274154663086,-120.90823379516601
419,419,1607636994.5679061,171489,-84.81410217285156,-120.77192993164063
420,420,1607637004.508178,172591,-117.03963470458984,-120.61535423278809
421,421,1607637007.347225,172925,-85.81804656982422,-119.83994750976562
422,422,1607637010.404957,173195,-56.18380737304688,-119.21269058227539
423,423,1607637011.822864,173390,-112.96275329589844,-118.75520370483399
424,424,1607637012.703857,173505,-63.89016723632813,-117.76943328857422
425,425,1607637026.88569,174936,-96.14439392089844,-117.70700805664063
426,426,1607637029.761707,175211,-58.83820724487305,-116.45140331268311
427,427,1607637032.863434,175586,-59.15533828735352,-115.96717544555663
428,428,1607637039.452006,176231,-100.1987075805664,-115.96560218811035
429,429,1607637042.751214,176616,-142.22677612304688,-116.56966156005859
430,430,1607637044.481842,176781,-87.28845977783203,-116.25358520507812
431,431,1607637050.199265,177401,-170.359130859375,-116.3526301574707
432,432,1607637051.614544,177556,-97.0469207763672,-115.63176513671876
433,433,1607637054.905344,177921,-143.6292266845703,-115.66311126708985
434,434,1607637055.90348,178051,-84.47085571289062,-115.38601371765137
435,435,1607637057.101834,178181,-67.23465728759766,-115.51872066497803
436,436,1607637060.772016,178616,-61.16283798217773,-114.672582321167
437,437,1607637062.800011,178816,-161.81930541992188,-111.43900291442871
438,438,1607637079.62891,180361,-130.93998718261722,-111.94225547790528
439,439,1607637082.922545,180646,-127.65455627441406,-111.5287572479248
440,440,1607637084.674464,180796,-133.10513305664062,-111.27743263244629
441,441,1607637090.735327,181416,-172.86117553710938,-112.33213180541992
442,442,1607637093.024585,181621,-141.32977294921875,-112.65484832763671
443,443,1607637094.425052,181781,-71.24703979492188,-112.07402679443359
444,444,1607637099.748093,182321,-102.931396484375,-111.76005081176758
445,445,1607637100.71996,182436,-99.64198303222656,-111.20110473632812
446,446,1607637102.967717,182636,-128.49929809570312,-111.91083152770996
447,447,1607637124.2094119,184856,-94.93626403808594,-111.953980178833
448,448,1607637128.208565,185226,-115.50505065917969,-112.20434188842773
449,449,1607637130.428597,185461,-95.01444244384766,-111.95273780822754
450,450,1607637132.070428,185616,-133.61726379394528,-112.04043113708497
451,451,1607637135.872531,185966,-135.24905395507812,-112.7057691192627
452,452,1607637138.241797,186141,-107.770751953125,-112.36767387390137
453,453,1607637144.462003,186731,-136.06735229492188,-112.3970696258545
454,454,1607637147.686281,187111,-66.20370483398439,-111.7531145477295
455,455,1607637149.56113,187291,-140.98001098632812,-111.8856436920166
456,456,1607637151.206743,187506,-112.1400146484375,-111.82636032104492
457,457,1607637151.979831,187606,-49.19723129272461,-111.28698673248292
458,458,1607637155.042225,187936,-133.8704833984375,-111.72875301361084
459,459,1607637158.0242786,188246,-81.01576232910156,-111.36396923065186
460,460,1607637160.410397,188571,-106.67992401123048,-111.42539531707763
461,461,1607637163.034926,188836,-99.65231323242188,-111.37559162139893
462,462,1607637164.165889,188981,-110.63652801513672,-111.33639865875244
463,463,1607637166.182735,189206,-86.99154663085938,-111.64288383483887
464,464,1607637168.676531,189511,-134.789794921875,-111.47936698913574
465,465,1607637172.814407,189861,-117.02010345458984,-111.21843841552734
466,466,1607637174.098459,189991,-110.76302337646484,-111.22226379394532
467,467,1607637178.327505,190206,-173.25576782226562,-112.04201049804688
468,468,1607637180.1591609,190356,-72.87773895263672,-111.1994017791748
469,469,1607637182.156539,190561,-88.71240997314453,-110.58241165161132
470,470,1607637199.9019651,192231,-104.58172607421876,-111.06123977661133
471,471,1607637207.131309,192931,-131.84555053710938,-111.64210441589356
472,472,1607637214.26605,193631,-136.46624755859378,-111.37931098937989
473,473,1607637215.329564,193756,-59.73242950439453,-110.51710525512695
474,474,1607637216.1853619,193861,-54.05082321166992,-109.86362232208252
475,475,1607637219.699141,194256,-154.6820831298828,-110.83431594848633
476,476,1607637223.336571,194691,-119.93131256103516,-110.98608131408692
477,477,1607637227.990339,195236,-88.99827575683594,-110.7097853088379
478,478,1607637231.007116,195556,-112.04930114746094,-110.94441352844238
479,479,1607637234.3455482,195936,-149.4662628173828,-111.537734375
480,480,1607637236.906679,196211,-64.25428009033203,-111.16275749206542
481,481,1607637241.397194,196751,-51.23411178588867,-109.84811267852783
482,482,1607637242.500951,196911,-124.5373077392578,-109.52209796905518
483,483,1607637243.190801,197016,-40.53031921386719,-108.34043949127198
484,484,1607637246.334791,197356,-121.13402557373048,-108.05666759490967
485,485,1607637247.382046,197491,-106.59158325195312,-108.53834300994873
486,486,1607637251.746136,197981,-64.44016265869139,-107.55988285064697
487,487,1607637252.524538,198086,-47.35467147827149,-106.77303802490235
488,488,1607637254.2567186,198251,-7.898170471191406,-106.32746513366699
489,489,1607637255.10938,198351,-79.26680755615234,-105.77657196044922
490,490,1607637257.471381,198641,-65.76565551757811,-105.07169616699218
491,491,1607637266.634001,199561,-80.09774017333984,-104.45675071716309
492,492,1607637273.534231,200051,-121.5309066772461,-104.6411321258545
493,493,1607637280.5531461,200826,-83.52497863769531,-104.90527709960938
494,494,1607637283.9189448,201181,-53.36164093017578,-104.81239395141601
495,495,1607637289.243401,201741,-62.54555130004883,-104.6465832901001
496,496,1607637292.268789,202036,-74.26343536376953,-104.63518436431885
497,497,1607637296.735207,202556,-89.7603530883789,-104.8568744277954
498,498,1607637298.05548,202696,-67.83084106445311,-104.55637432098389
499,499,1607637299.250922,202866,-93.75125122070312,-104.24421054840087
500,500,1607637300.834277,203051,-117.77101135253906,-104.13067676544189
501,501,1607637303.031773,203296,-108.78369140625,-104.14043376922608
502,502,1607637308.439267,203901,-118.53968811035156,-104.12309871673584
503,503,1607637309.889302,204071,-133.5897216796875,-104.17929576873779
504,504,1607637312.1852,204311,-81.5714340209961,-104.04761150360108
505,505,1607637313.168136,204441,-53.2313117980957,-103.66360000610352
506,506,1607637324.805097,205615,-61.30165100097656,-102.95557067871094
507,507,1607637327.088582,205855,-57.07306289672852,-102.77806789398193
508,508,1607637328.02066,205975,-97.01185607910156,-102.8421352005005
509,509,1607637331.023294,206290,-107.59234619140624,-102.62548969268799
510,510,1607637332.0568528,206425,-102.78472900390624,-103.02206047058105
511,511,1607637336.78295,206955,-101.5511245727539,-102.994521484375
512,512,1607637337.6451259,207055,-52.8922348022461,-102.49610504150391
513,513,1607637344.709649,207790,-131.68646240234378,-98.99664337158202
514,514,1607637345.8607109,207930,-124.01566314697266,-98.89262886047364
515,515,1607637346.713542,208030,-84.75040435791016,-98.60378349304199
516,516,1607637351.630241,208527,-90.37039947509766,-98.92547424316406
517,517,1607637354.419573,208822,-39.629878997802734,-98.42392101287842
518,518,1607637355.195388,208932,-57.85334396362305,-97.94918029785157
519,519,1607637356.6925151,209132,-106.5650863647461,-98.16669013977051
520,520,1607637358.757343,209332,-87.1507568359375,-97.86780136108399
521,521,1607637360.055947,209507,-79.66616821289062,-97.80628257751465
522,522,1607637361.757442,209702,-91.7203598022461,-98.16164810180663
523,523,1607637373.315773,210702,-127.72679138183594,-98.30928848266602
524,524,1607637382.768612,211582,-143.84535217285156,-99.10884033203125
525,525,1607637384.262276,211727,-69.34137725830078,-98.84081016540527
526,526,1607637386.132429,211937,-120.83047485351562,-99.4607328414917
527,527,1607637396.1413288,212812,-62.37126922607422,-99.4928921508789
528,528,1607637401.847847,213352,-50.33881759643555,-98.9942932510376
529,529,1607637405.7764099,213717,-65.40261077880861,-98.22605159759522
530,530,1607637406.5684214,213817,-50.08980178833008,-97.8540650177002
531,531,1607637411.500553,214312,-106.07673645019531,-97.21124107360839
532,532,1607637416.58898,214932,-123.8494644165039,-97.47926651000977
533,533,1607637427.182097,216102,-119.68655395507812,-97.23983978271484
534,534,1607637429.817745,216362,-67.18946838378906,-97.06702590942383
535,535,1607637433.775041,216762,-124.36404418945312,-97.63831977844238
536,536,1607637438.099654,217157,-115.13390350341795,-98.17803043365478
537,537,1607637441.3528721,217377,-162.2545623779297,-98.18238300323486
538,538,1607637445.9508471,217797,-130.92520141601562,-98.18223514556885
539,539,1607637447.252382,217942,-55.68840789794922,-97.4625736618042
540,540,1607637450.777126,218262,-65.31027221679689,-96.78462505340576
541,541,1607637452.396042,218432,-116.67434692382812,-96.22275676727295
542,542,1607637458.02891,218947,-78.12640380859375,-95.5907230758667
543,543,1607637483.255054,221462,-91.46444702148438,-95.79289714813233
544,544,1607637485.345861,221662,-143.58438110351562,-96.19942699432373
545,545,1607637486.93331,221872,-94.35719299316406,-96.1465790939331
546,546,1607637489.141676,222082,-135.25717163085938,-96.21415782928467
547,547,1607637495.5906222,222787,-82.2957763671875,-96.08775295257568
548,548,1607637500.118034,223222,-89.27658081054688,-95.82546825408936
549,549,1607637506.577467,223817,-81.67903900146484,-95.69211421966553
550,550,1607637508.6160786,224032,-130.11642456054688,-95.65710582733155
551,551,1607637510.444998,224152,-94.27197265625,-95.24733501434326
552,552,1607637517.079625,224817,-66.06103515625,-94.83023784637452
553,553,1607637518.191422,224957,-62.52932357788086,-94.0948575592041
554,554,1607637519.663188,225112,-109.0251693725586,-94.52307220458984
555,555,1607637522.6511528,225432,-70.25490570068361,-93.8158211517334
556,556,1607637525.000428,225667,-88.243896484375,-93.57685997009277
557,557,1607637527.327806,225952,-91.61283111572266,-94.00101596832275
558,558,1607637529.720751,226207,-111.13095092773438,-93.77362064361573
559,559,1607637539.336053,227262,-64.89122009277344,-93.61237522125244
560,560,1607637541.15453,227517,-139.50126647949222,-93.94058864593507
561,561,1607637547.975219,228262,-65.77898406982422,-93.60185535430908
562,562,1607637548.928475,228387,-110.4800796508789,-93.6002908706665
563,563,1607637561.459779,229672,-50.68989181518555,-93.23727432250976
564,564,1607637563.364442,229837,-74.6410903930664,-92.63578727722168
565,565,1607637581.583646,231542,-105.74898529052734,-92.52307609558106
566,566,1607637587.83275,232207,-78.74962615966797,-92.20294212341308
567,567,1607637589.068371,232372,-132.07275390625,-91.79111198425294
568,568,1607637594.130225,232867,-114.79254913330078,-92.21026008605958
569,569,1607637595.187314,233002,-113.6674575805664,-92.45981056213378
570,570,1607637599.007348,233447,-64.42555236816406,-92.05824882507324
571,571,1607637602.692691,233877,-185.29315185546875,-92.59272483825684
572,572,1607637603.988409,234037,-93.22306823730469,-92.16029304504394
573,573,1607637606.097763,234252,-74.57080078125,-92.3086767578125
574,574,1607637615.954898,235347,-122.89498138427734,-92.99711833953857
575,575,1607637617.747306,235557,-95.95601654052734,-92.40985767364502
576,576,1607637619.822132,235712,-96.92806243896484,-92.17982517242432
577,577,1607637621.833965,235872,-82.04107666015625,-92.11025318145752
578,578,1607637626.974484,236417,-175.78311157226562,-92.74759128570557
579,579,1607637629.954057,236717,-111.06849670410156,-92.36361362457275
580,580,1607637631.32218,236882,-104.31486511230469,-92.76421947479248
581,581,1607637632.8541882,237072,-89.71082305908203,-93.14898658752442
582,582,1607637634.723014,237227,-83.90424346923828,-92.74265594482422
583,583,1607637641.251614,237877,-65.21334838867189,-92.98948623657226
584,584,1607637643.840204,238157,-92.37755584716795,-92.70192153930664
585,585,1607637651.080481,238842,-35.54255294799805,-91.99143123626709
586,586,1607637652.209143,238992,-115.84422302246094,-92.50547183990479
587,587,1607637655.814375,239407,-64.96237945556639,-92.68154891967774
588,588,1607637667.076539,240337,-111.97174835205078,-93.72228469848633
589,589,1607637669.748311,240667,-71.96359252929688,-93.64925254821777
590,590,1607637687.4684849,242357,-64.52356719970703,-93.63683166503907
591,591,1607637691.081925,242707,-92.55787658691406,-93.76143302917481
592,592,1607637692.8705812,242922,-86.93246459960938,-93.41544860839844
593,593,1607637696.485742,243262,-114.57527923583984,-93.72595161437988
594,594,1607637698.268035,243467,-149.88438415527344,-94.69117904663086
595,595,1607637701.50563,243772,-85.80984497070312,-94.9238219833374
596,596,1607637702.7864368,243902,-72.46749114990234,-94.90586254119873
597,597,1607637712.8609312,244902,-137.99501037597656,-95.38820911407471
598,598,1607637713.708701,245017,-88.85914611816406,-95.59849216461181
599,599,1607637722.4929302,245987,-87.03483581542969,-95.53132801055908
600,600,1607637724.55146,246207,-131.95576477050778,-95.67317554473877
601,601,1607637738.625728,247717,-122.7912368774414,-95.81325099945069
602,602,1607637745.520523,248422,-85.75718688964844,-95.48542598724366
603,603,1607637748.553307,248737,-128.94728088378906,-95.43900157928466
604,604,1607637754.600044,249438,-97.10328674316406,-95.59432010650634
605,605,1607637768.197663,250472,-112.66573333740234,-96.18866432189941
606,606,1607637773.468573,250997,-118.02448272705078,-96.75589263916015
607,607,1607637777.329571,251407,-110.69768524169922,-97.29213886260986
608,608,1607637782.306384,251922,-123.62307739257812,-97.55825107574464
609,609,1607637785.296253,252222,-68.24681854248047,-97.16479579925537
610,610,1607637786.187231,252322,-84.98751068115234,-96.98682361602783
611,611,1607637793.37215,253022,-74.9923324584961,-96.72123569488525
612,612,1607637795.052664,253152,-105.48316192626952,-97.24714496612549
613,613,1607637797.7252,253442,-113.5760726928711,-97.06604106903076
614,614,1607637799.981807,253632,-83.13296508789062,-96.65721408843994
615,615,1607637802.839306,253877,-58.99020004272461,-96.39961204528808
616,616,1607637807.398869,254312,-144.81004333496094,-96.94400848388672
617,617,1607637808.298257,254422,-91.32945251464844,-97.46100421905517
618,618,1607637809.400544,254552,-111.17772674560548,-97.994248046875
619,619,1607637814.8628972,255102,-121.934814453125,-98.14794532775879
620,620,1607637817.627455,255382,-76.08572387695312,-98.03729499816895
621,621,1607637818.540916,255502,-64.12884521484375,-97.88192176818848
622,622,1607637819.5814786,255617,-46.48227310180664,-97.42954090118408
623,623,1607637822.579934,255977,-98.03038024902344,-97.13257678985596
624,624,1607637826.040895,256332,-134.75213623046878,-97.04164463043213
625,625,1607637829.4798028,256727,-79.47635650634766,-97.1429944229126
626,626,1607637834.538407,257227,-76.09524536132812,-96.69564212799072
627,627,1607637837.397126,257615,-99.52925872802734,-97.06722202301026
628,628,1607637839.356442,257800,-171.29942321777344,-98.27682807922363
629,629,1607637840.681683,257985,-166.22381591796875,-99.28504013061523
630,630,1607637844.865466,258450,-137.55711364746094,-100.15971324920655
631,631,1607637848.4332721,258830,-98.77388763427734,-100.08668476104737
632,632,1607637850.00164,259035,-109.48751831054688,-99.9430652999878
633,633,1607637854.509801,259520,-122.85372924804688,-99.97473705291748
634,634,1607637855.326164,259625,-89.1352767944336,-100.19419513702393
635,635,1607637863.083583,260065,-95.56694793701172,-99.90622417449951
636,636,1607637868.8367028,260670,-115.91931915283205,-99.91407833099365
637,637,1607637870.0494866,260780,-50.91791152954102,-98.80071182250977
638,638,1607637871.089537,260920,-124.15886688232422,-98.73304847717286
639,639,1607637881.177792,262005,-100.74671173095705,-99.18363151550292
640,640,1607637883.877849,262280,-127.33646392822266,-99.80389343261719
641,641,1607637885.414958,262460,-83.08740234375,-99.4680239868164
642,642,1607637886.533369,262565,-86.02978515625,-99.54705780029298
643,643,1607637890.134376,262985,-158.11691284179688,-100.21358245849609
644,644,1607637891.8010411,263095,-62.91987228393555,-99.4069373703003
645,645,1607637893.7335286,263335,-46.47124862670898,-98.92807792663574
646,646,1607637899.495029,264035,-126.48912811279295,-98.84039749145508
647,647,1607637901.085992,264165,-106.98674774169922,-99.08730720520019
648,648,1607637902.610424,264370,-175.48379516601562,-99.94937934875489
649,649,1607637906.701431,264830,-86.88113403320312,-100.00140029907226
650,650,1607637911.7765439,265400,-61.66231155395508,-99.31685916900635
651,651,1607637913.032878,265550,-136.78121948242188,-99.74195163726807
652,652,1607637916.709725,265885,-93.98069763183594,-100.02114826202393
653,653,1607637917.6111634,265990,-45.91446304321289,-99.85499965667725
654,654,1607637919.665627,266166,-18.26409149169922,-98.94738887786865
655,655,1607637921.7388134,266326,-87.10366821289062,-99.11587650299072
656,656,1607637925.195849,266701,-155.255126953125,-99.78598880767822
657,657,1607637928.923836,267141,-104.51136779785156,-99.9149741744995
658,658,1607637930.253065,267261,-95.2359390258789,-99.75602405548096
659,659,1607637931.0679321,267371,-98.10132598876952,-100.08812511444091
660,660,1607637931.8672528,267481,-101.47152709960938,-99.70782772064209
661,661,1607637937.565293,268126,-73.25152587890625,-99.78255313873291
662,662,1607637939.1571321,268251,-67.46163940429689,-99.3523687362671
663,663,1607637945.512849,268961,-133.40359497070312,-100.17950576782226
664,664,1607637948.114274,269241,-60.741905212402344,-100.04051391601563
665,665,1607637949.247838,269356,-102.51242065429688,-100.00814826965332
666,666,1607637951.1128519,269531,-79.76958465576172,-100.01834785461426
667,667,1607637959.4531019,270146,-140.83544921875,-100.10597480773926
668,668,1607637963.723947,270661,-61.060142517089844,-99.56865074157714
669,669,1607637967.392578,271071,-106.70797729492188,-99.4990559387207
670,670,1607637971.957052,271589,-103.72522735595705,-99.89205268859864
671,671,1607637973.856474,271804,-185.9014129638672,-99.89813529968262
672,672,1607637974.659174,271914,-99.9366226196289,-99.96527084350586
673,673,1607637976.7512,272099,-130.41084289550778,-100.52367126464844
674,674,1607637977.705975,272204,-49.51441955566406,-99.7898656463623
675,675,1607637982.251949,272589,-89.3446044921875,-99.72375152587891
676,676,1607637984.680658,272879,-49.20840454101562,-99.24655494689941
677,677,1607637988.140115,273249,-59.90622329711914,-99.02520641326905
678,678,1607637990.089157,273409,-87.93287658691406,-98.14670406341553
679,679,1607637992.951933,273707,-113.62262725830078,-98.17224536895752
680,680,1607637994.437904,273897,-80.68445587158203,-97.9359412765503
681,681,1607637996.08037,274077,-72.55995178222656,-97.76443256378174
682,682,1607638000.393459,274557,-131.11181640625,-98.23650829315186
683,683,1607638003.602351,274897,-80.49996185302734,-98.38937442779542
684,684,1607638004.606558,275017,-59.753990173339844,-98.06313877105713
685,685,1607638006.738531,275217,-110.3287353515625,-98.81100059509278
686,686,1607638017.363132,276402,-89.55782318115234,-98.54813659667968
687,687,1607638018.826106,276592,-99.3459701538086,-98.8919725036621
688,688,1607638022.6558142,277056,-36.6654052734375,-98.13890907287598
689,689,1607638030.45061,277946,-101.12691497802734,-98.43054229736327
690,690,1607638036.564132,278651,-115.50679779052734,-98.94037460327148
691,691,1607638048.517898,279679,-102.55006408691406,-99.04029647827149
692,692,1607638050.599495,279874,-107.94375610351562,-99.25040939331055
693,693,1607638056.8624866,280199,-91.8633041381836,-99.02328964233398
694,694,1607638061.314024,280704,-93.34722137451172,-98.45791801452637
695,695,1607638062.39475,280809,-55.20361328125,-98.15185569763183
696,696,1607638063.721497,280974,-156.27670288085938,-98.9899478149414
697,697,1607638066.309149,281249,-115.34032440185548,-98.7634009552002
698,698,1607638067.421451,281394,-136.18598937988278,-99.23666938781739
699,699,1607638069.544283,281609,-112.92692565917969,-99.49559028625488
700,700,1607638076.161419,282339,-115.46257019042969,-99.33065834045411
701,701,1607638081.817518,283039,-105.567138671875,-99.15841735839844
702,702,1607638083.9204788,283259,-63.35434341430664,-98.93438892364502
703,703,1607638085.459671,283469,-78.3668441772461,-98.4285845565796
704,704,1607638097.7850964,284679,-112.401611328125,-98.5815678024292
705,705,1607638099.02359,284799,-98.35877227783205,-98.4384981918335
706,706,1607638104.743608,285271,-108.92584991455078,-98.34751186370849
707,707,1607638110.04021,285747,-90.03270721435547,-98.14086208343505
708,708,1607638116.854389,286472,-91.9326629638672,-97.82395793914795
709,709,1607638120.2226331,286782,-84.32836151123047,-97.98477336883545
710,710,1607638127.351153,287517,-151.2646484375,-98.64754474639892
711,711,1607638136.315874,288402,-90.31626892089844,-98.80078411102295
712,712,1607638138.005471,288622,-207.01931762695312,-99.81614566802979
713,713,1607638143.2911189,289188,-75.14014434814453,-99.43178638458252
714,714,1607638145.060933,289353,-148.43801879882812,-100.08483692169189
715,715,1607638150.09521,289838,-102.30496978759766,-100.51798461914062
716,716,1607638155.447537,290028,-152.77415466308594,-100.59762573242188
717,717,1607638157.004899,290178,-124.9813995361328,-100.93414520263671
718,718,1607638163.231863,290703,-52.22674179077149,-100.34463535308838
719,719,1607638167.698626,291128,-115.2692413330078,-100.27797962188721
720,720,1607638168.943512,291283,-117.64772033691406,-100.69359958648681
721,721,1607638172.271401,291628,-62.9596061706543,-100.68190719604492
722,722,1607638174.010957,291848,-105.17121887207031,-101.26879665374756
723,723,1607638175.89993,292038,-88.3282699584961,-101.17177555084228
724,724,1607638177.170514,292143,-92.594970703125,-100.75020389556884
725,725,1607638188.9450731,293408,-112.3721923828125,-101.0791622543335
726,726,1607638192.4343839,293723,-87.57249450683594,-101.19393474578857
727,727,1607638193.761506,293888,-139.59671020507812,-101.59460926055908
728,728,1607638203.671602,294878,-162.24945068359375,-101.50410953521728
729,729,1607638205.107583,295048,-159.28134155273438,-101.43468479156495
730,730,1607638207.4779599,295240,-27.62362670898437,-100.33534992218017
731,731,1607638209.213666,295425,-104.04119110107422,-100.38802295684815
732,732,1607638210.949686,295585,-96.2308349609375,-100.25545612335205
733,733,1607638214.0377991,295890,-79.62931823730469,-99.82321201324463
734,734,1607638219.06336,296425,-87.58807373046875,-99.80773998260499
735,735,1607638230.699656,297594,-127.55986785888672,-100.12766918182373
736,736,1607638232.115303,297709,-59.21880722045898,-99.5606640625
737,737,1607638233.097547,297809,-49.10902404785156,-99.5425751876831
738,738,1607638247.366573,299306,-120.93897247314452,-99.51037624359131
739,739,1607638254.0025241,299991,-53.73458480834961,-99.04025497436524
740,740,1607638262.402035,300516,-56.18666076660156,-98.32875694274902
741,741,1607638264.266986,300736,-151.39288330078125,-99.01181175231933
742,742,1607638265.674443,300905,-97.55579376220705,-99.12707183837891
743,743,1607638267.8054268,301105,-140.10491943359378,-98.94695190429688
744,744,1607638272.438988,301620,-159.80084228515625,-99.91576160430908
745,745,1607638273.640133,301765,-73.18566131591797,-100.18290573120117
746,746,1607638274.729217,301900,-70.46212768554688,-99.6226357269287
747,747,1607638276.662071,302072,-23.58671569824219,-98.78863540649414
748,748,1607638282.976394,302642,-96.59449005126952,-97.99974235534668
749,749,1607638284.664624,302852,-100.43659973144531,-98.1352970123291
750,750,1607638286.3124518,303032,-105.6215591430664,-98.57488948822021
751,751,1607638290.967714,303539,-89.74665069580078,-98.10454380035401
752,752,1607638294.499108,303864,-124.52050018310548,-98.4099418258667
753,753,1607638297.9446812,304167,-117.20073699951172,-99.12280456542969
754,754,1607638300.576315,304452,-49.67548370361328,-99.43691848754882
755,755,1607638301.8963509,304587,-125.09085083007812,-99.8167903137207
756,756,1607638304.435188,304782,-157.0602569580078,-99.83484161376953
757,757,1607638308.039171,305162,-131.20390319824222,-100.10176696777344
758,758,1607638309.377655,305317,-62.2545280456543,-99.77195285797119
759,759,1607638316.117717,306057,-100.78209686279295,-99.79876056671142
760,760,1607638320.0834222,306502,-132.78091430664062,-100.11185443878173
761,761,1607638323.368695,306871,-127.11522674560548,-100.65049144744873
762,762,1607638326.8142529,307241,-94.4623031616211,-100.92049808502198
763,763,1607638331.0979786,307701,-163.55978393554688,-101.22205997467042
764,764,1607638332.777748,307861,-131.55706787109378,-101.93021160125733
765,765,1607638334.607892,308086,-54.96867370605469,-101.4547741317749
766,766,1607638338.440381,308403,-118.77630615234376,-101.84484134674072
767,767,1607638346.613457,309233,-74.4308853149414,-101.18079570770264
768,768,1607638348.088634,309393,-137.93426513671878,-101.94953693389893
769,769,1607638350.375266,309688,-90.88292694091795,-101.79128643035888
770,770,1607638358.007597,310083,-87.20809173583984,-101.62611507415771
771,771,1607638369.766822,311483,-106.4255599975586,-100.83135654449462
772,772,1607638372.261003,311688,-122.30720520019531,-101.05506237030029
773,773,1607638373.3236802,311843,-141.36767578125,-101.16463069915771
774,774,1607638374.1401849,311958,-99.8209228515625,-101.6676957321167
775,775,1607638389.95226,313853,-107.3007354736328,-101.84725704193116
776,776,1607638392.8963509,314168,-82.35411071777344,-102.17871410369872
777,777,1607638395.3935778,314488,-80.53225708007812,-102.38497444152831
778,778,1607638398.396409,314783,-73.03450775146484,-102.23599075317382
779,779,1607638404.61014,315448,-86.17506408691406,-101.96151512145997
780,780,1607638406.093824,315618,-138.23291015625,-102.53699966430663
781,781,1607638407.3023539,315728,-52.86418533325195,-102.34004199981689
782,782,1607638408.528693,315893,-145.0947723388672,-102.47987155914306
783,783,1607638409.593491,316038,-127.85546112060548,-102.95342655181885
784,784,1607638411.173754,316198,-126.38817596435548,-103.619768409729
785,785,1607638414.335809,316608,-132.725830078125,-103.84373935699463
786,786,1607638416.373172,316803,-123.56652069091795,-104.18382633209228
787,787,1607638417.2162411,316908,-93.1496353149414,-104.12186298370361
788,788,1607638420.16666,317218,-128.9442138671875,-105.04465106964112
789,789,1607638426.905297,318018,-126.5317840576172,-105.29869976043702
790,790,1607638431.582644,318483,-101.77748107910156,-105.16140659332275
791,791,1607638434.340148,318793,-164.3816375732422,-105.77972232818604
792,792,1607638435.399626,318943,-70.83926391601562,-105.40867740631103
793,793,1607638437.88387,319228,-160.3521728515625,-106.09356609344482
794,794,1607638442.261606,319753,-41.12321090698242,-105.57132598876953
795,795,1607638451.450097,320358,-93.96536254882812,-105.95894348144532
796,796,1607638454.397529,320703,-179.28195190429688,-106.18899597167969
797,797,1607638457.878876,321058,-103.40280151367188,-106.06962074279785
798,798,1607638462.8736858,321518,-67.41300201416016,-105.38189086914062
799,799,1607638464.4483562,321673,-136.60638427734378,-105.61868545532226
800,800,1607638468.2865279,322103,-101.34536743164062,-105.47751342773438
801,801,1607638471.483953,322503,-124.78797912597656,-105.66972183227539
802,802,1607638472.706769,322628,-115.85760498046876,-106.19475444793702
803,803,1607638483.029342,323773,-116.46028137207031,-106.57568881988526
804,804,1607638484.087761,323908,-127.52582550048828,-106.72693096160889
805,805,1607638487.716355,324303,-155.81275939941406,-107.3014708328247
806,806,1607638495.3268368,325138,-129.92008972167972,-107.511413230896
807,807,1607638501.519309,325878,-138.23614501953122,-107.99344760894775
808,808,1607638502.937638,326063,-85.32247924804688,-107.92734577178955
809,809,1607638504.500268,326218,-116.80767059326172,-108.25213886260987
810,810,1607638506.50065,326483,-52.934349060058594,-107.26883586883545
811,811,1607638508.01334,326658,-98.49248504638672,-107.35059803009034
812,812,1607638510.800882,326978,-75.53269958496094,-106.03573184967041
813,813,1607638513.221962,327233,-127.8426742553711,-106.56275714874268
814,814,1607638516.948411,327663,-127.97453308105469,-106.35812229156494
815,815,1607638518.672201,327818,-87.86499786376953,-106.21372257232666
816,816,1607638524.916736,328428,-125.11672973632812,-105.93714832305908
817,817,1607638533.2414892,329343,-108.26432037353516,-105.7699775314331
818,818,1607638536.5079,329718,-91.7648468017578,-106.16535858154298
819,819,1607638551.423546,330860,-106.4666976928711,-106.07733314514161
820,820,1607638552.6070619,331005,-72.78794860839844,-105.62873542785644
821,821,1607638553.7086391,331110,-55.39724731445313,-105.55311183929443
822,822,1607638555.0880961,331290,-91.12291717529295,-105.41262882232667
823,823,1607638556.366391,331465,-138.72891235351562,-105.91663524627685
824,824,1607638559.954438,331890,-76.29631805419922,-105.75364871978759
825,825,1607638563.1703038,332240,-141.01856994628906,-106.04011249542236
826,826,1607638567.637954,332750,-84.01261138916016,-106.00451366424561
827,827,1607638568.581075,332865,-102.16128540039062,-105.63015941619874
828,828,1607638573.676363,333410,-119.18150329589844,-105.19947994232177
829,829,1607638576.784919,333715,-97.57965087890624,-104.5824630355835
830,830,1607638579.0023036,333990,-105.93655395507812,-105.36559230804443
831,831,1607638581.460435,334145,-83.7702407836914,-105.1628828048706
832,832,1607638582.990842,334325,-127.96367645263672,-105.48021121978759
833,833,1607638588.495831,334946,-118.1208724975586,-105.86512676239013
834,834,1607638594.199018,335591,-59.52744674682617,-105.58452049255371
835,835,1607638596.087044,335766,-83.45599365234375,-105.14348175048828
836,836,1607638597.256434,335916,-82.55139923095703,-105.37680767059327
837,837,1607638602.881649,336571,-163.66806030273438,-106.5223980331421
838,838,1607638604.939441,336761,-144.37583923339844,-106.75676670074463
839,839,1607638606.759097,336996,-76.57809448242188,-106.98520179748535
840,840,1607638608.545485,337186,-141.01565551757812,-107.83349174499511
841,841,1607638611.807394,337501,-97.36865234375,-107.2932494354248
842,842,1607638613.444926,337661,-127.59246826171876,-107.59361618041993
843,843,1607638614.848578,337806,-130.85757446289062,-107.50114273071289
844,844,1607638616.652266,338066,-121.91988372802734,-107.1223331451416
845,845,1607638617.887432,338201,-69.75849914550781,-107.0880615234375
846,846,1607638619.716078,338421,-95.46307373046876,-107.33807098388672
847,847,1607638620.796206,338546,-116.09449768066406,-108.26314880371093
848,848,1607638625.7179348,339041,-73.70214080810547,-108.0342253112793
849,849,1607638629.691016,339371,-132.50384521484378,-108.35489776611328
850,850,1607638631.1680212,339526,-138.44590759277344,-108.68314125061035
851,851,1607638646.709381,340566,-150.17909240722656,-109.2874656677246
852,852,1607638648.174722,340726,-147.14930725097656,-109.51375373840332
853,853,1607638649.2779946,340846,-56.9254035949707,-108.9110004043579
854,854,1607638654.9362779,341486,-94.24047088623048,-109.35665027618408
855,855,1607638658.622292,341891,-78.62660217285156,-108.89200778961181
856,856,1607638662.362672,342286,-77.34200286865234,-108.09482524871827
857,857,1607638667.97856,342922,-73.90497589111328,-107.52183597564698
858,858,1607638679.539948,344147,-122.7607650756836,-108.12689834594727
859,859,1607638684.23222,344702,-138.53791809082028,-108.50445655822755
860,860,1607638686.4396539,344987,-137.40229797363278,-108.55067039489747
861,861,1607638689.686637,345322,-106.12964630126952,-108.3408145904541
862,862,1607638690.731911,345457,-121.03356170654295,-108.60652717590332
863,863,1607638694.501971,345852,-76.00704956054688,-107.73099983215332
864,864,1607638697.475655,346172,-124.6379165649414,-107.66180831909179
865,865,1607638701.046773,346517,-120.0331802368164,-108.31245338439942
866,866,1607638702.6992831,346672,-113.725341796875,-108.26194374084473
867,867,1607638704.623324,346867,-132.03349304199222,-108.83796981811524
868,868,1607638709.550523,347408,-130.61911010742188,-108.76481826782226
869,869,1607638710.255148,347508,-50.82494735717773,-108.36423847198486
870,870,1607638713.954908,347910,-68.72957611083984,-108.17945331573486
871,871,1607638715.141108,348055,-132.35270690917972,-108.43872478485108
872,872,1607638719.283114,348499,-45.15617370605469,-107.66721446990967
873,873,1607638723.402139,348949,-114.72521209716795,-107.40078983306884
874,874,1607638727.995541,349454,-108.08406829833984,-107.48342128753661
875,875,1607638741.584409,350419,-158.30772399902344,-107.99349117279053
876,876,1607638742.758324,350579,-133.97810363769528,-108.50973110198974
877,877,1607638746.575185,351019,-115.11121368408205,-108.85552066802978
878,878,1607638747.634136,351119,-92.68155670166016,-109.05199115753175
879,879,1607638750.8088071,351499,-146.40264892578125,-109.65426700592042
880,880,1607638753.72872,351814,-143.1202392578125,-109.70314029693604
881,881,1607638754.830715,351964,-138.16116333007812,-110.5561100769043
882,882,1607638757.9011161,352259,-127.9298858642578,-110.3844612121582
883,883,1607638759.451234,352454,-91.63951110839844,-110.02230171203614
884,884,1607638762.994007,352739,-72.96651458740234,-109.4880850982666
885,885,1607638764.746997,352959,-148.2252197265625,-109.64307899475098
886,886,1607638766.771957,353144,-144.21502685546875,-109.84956405639649
887,887,1607638768.299473,353324,-128.48654174804688,-110.20293312072754
888,888,1607638770.981439,353599,-96.59333801269531,-109.87942436218262
889,889,1607638774.4400039,354029,-164.21868896484375,-110.25629341125489
890,890,1607638776.436067,354204,-80.78849792480469,-110.04640357971192
891,891,1607638781.260802,354734,-122.85590362548828,-109.63114624023437
892,892,1607638782.431523,354884,-111.63099670410156,-110.03906356811524
893,893,1607638785.952248,355234,-96.66585540771484,-109.40220039367676
894,894,1607638789.67399,355659,-102.7200927734375,-110.0181692123413
895,895,1607638793.091676,356004,-85.69293975830078,-109.93544498443603
896,896,1607638797.3053,356494,-58.55681991577149,-108.72819366455079
897,897,1607638805.013634,357354,-105.39313507080078,-108.74809700012207
898,898,1607638814.367841,358379,-122.63825225830078,-109.30034950256348
899,899,1607638821.292187,359064,-158.6206817626953,-109.520492477417
900,900,1607638825.456675,359499,-80.14030456542969,-109.30844184875488
901,901,1607638838.1086311,360379,-133.69326782226562,-109.39749473571777
902,902,1607638840.015989,360634,-116.14157104492188,-109.40033439636231
903,903,1607638845.160123,361144,-123.4100570678711,-109.46983215332031
904,904,1607638854.389524,362138,-471.9698181152344,-112.91427207946778
905,905,1607638855.6105368,362308,-96.14710998535156,-112.31761558532715
906,906,1607638858.676414,362643,-74.09373474121094,-111.75935203552245
907,907,1607638862.151269,363072,-108.05472564697266,-111.45753784179688
908,908,1607638866.6848311,363592,-103.0915069580078,-111.63522811889648
909,909,1607638868.351705,363792,-101.09700012207031,-111.47812141418457
910,910,1607638869.711231,363967,-102.21501159667969,-111.97092803955078
911,911,1607638884.25105,365463,-163.37518310546875,-112.6197550201416
912,912,1607638885.446834,365598,-78.99284362792969,-112.6543564605713
913,913,1607638887.172541,365758,-84.53192138671875,-112.22124893188476
914,914,1607638888.247151,365893,-80.38134765625,-111.74531707763671
915,915,1607638891.548372,366248,-140.44029235839844,-112.271070022583
916,916,1607638893.4893801,366503,-102.02530670166016,-112.04015579223633
917,917,1607638897.62323,366943,-65.00685119628906,-111.60758110046386
918,918,1607638899.1707098,367118,-141.68333435058594,-112.10676597595214
919,919,1607638905.836961,367798,-52.67302322387695,-111.56882923126221
920,920,1607638907.941457,368073,-70.84944152832031,-111.54944416046142
921,921,1607638909.382187,368204,-81.38374328613281,-111.80930912017823
922,922,1607638910.950788,368319,-65.94651031494139,-111.5575450515747
923,923,1607638912.466489,368519,-97.74517822265624,-111.14770771026612
924,924,1607638921.6431134,369594,-72.20368957519531,-111.10678142547607
925,925,1607638937.248442,370779,-63.84701156616211,-110.3350658416748
926,926,1607638940.986432,371104,-59.41551208496094,-110.08909484863281
927,927,1607638945.8411038,371629,-73.95072937011719,-109.80698928833007
928,928,1607638953.0468054,372434,-518.9788208007811,-113.8049624633789
929,929,1607638957.7375894,372959,-141.63917541503906,-114.24555770874024
930,930,1607638959.448679,373104,-72.80079650878906,-113.91420013427734
931,931,1607638963.304825,373539,-99.17138671875,-114.06821159362794
932,932,1607638965.453314,373704,-145.8197784423828,-114.2467726135254
933,933,1607638969.333091,374154,-85.7506103515625,-113.92306999206544
934,934,1607638974.39008,374669,-75.18415069580078,-114.07963703155518
935,935,1607638976.172981,374919,-107.7555923461914,-114.32263301849365
936,936,1607638979.656606,375304,-154.68301391601562,-115.04394916534424
937,937,1607638983.288682,375709,-63.90766143798828,-114.04634517669678
938,938,1607638987.63747,376189,-113.05303192138672,-113.73311710357666
939,939,1607638989.007994,376354,-86.63874053955078,-113.83372356414795
940,940,1607638990.169823,376509,-84.07701110839844,-113.26433712005615
941,941,1607638993.366736,376834,-129.8016357421875,-113.58866695404053
942,942,1607639006.987183,378196,-59.96899795532226,-112.91243225097656
943,943,1607639010.093275,378571,-129.4437255859375,-112.89829376220703
944,944,1607639013.04476,378881,-65.39919281005861,-112.33308685302734
945,945,1607639016.226085,379241,-165.2984619140625,-113.28848648071289
946,946,1607639022.867896,379991,-130.2174072265625,-113.63602981567382
947,947,1607639035.873353,380877,-111.967529296875,-113.59476013183594
948,948,1607639040.131461,381382,-129.84768676757812,-114.15621559143067
949,949,1607639044.4646,381897,-68.53243255615234,-113.51650146484376
950,950,1607639045.3487391,381997,-54.78722763061523,-112.67991466522217
951,951,1607639046.951474,382147,-111.75453186035156,-112.29566905975342
952,952,1607639052.811111,382832,-59.86904907226562,-111.42286647796631
953,953,1607639054.764443,383042,-506.8702087402344,-115.92231452941894
954,954,1607639056.37667,383202,-129.98468017578122,-116.27975662231445
955,955,1607639057.845594,383372,-97.7339096069336,-116.47082969665527
956,956,1607639063.764131,383934,-100.48068237304688,-116.70221649169922
957,957,1607639071.345984,384739,-59.507080078125,-116.55823753356934
958,958,1607639075.073444,385164,-84.86705780029297,-116.17930046081543
959,959,1607639078.012793,385523,-100.03712463378906,-115.79429252624512
960,960,1607639084.531625,386213,-162.01751708984375,-116.04044471740723
961,961,1607639085.65037,386363,-106.13431549072266,-116.04049140930175
962,962,1607639086.8719714,386523,-141.41224670410156,-116.24427825927734
963,963,1607639088.147804,386648,-70.65061950683594,-116.19071395874023
964,964,1607639091.2004302,386918,-108.022705078125,-116.02456184387206
965,965,1607639094.0841448,387233,-156.5284423828125,-116.38951446533203
966,966,1607639097.960107,387723,-160.26780700683594,-116.85493911743164
967,967,1607639101.296758,388133,-95.58989715576172,-116.49050315856934
968,968,1607639102.546598,388243,-97.2510223388672,-116.15682228088379
969,969,1607639105.650662,388653,-148.3952178955078,-117.13252498626709
970,970,1607639108.976115,389028,-166.7091522216797,-118.11232074737549
971,971,1607639123.174934,390008,-69.46459197998047,-117.48343959808349
972,972,1607639128.054856,390551,-33.857086181640625,-117.37044872283936
973,973,1607639129.3476,390711,-128.07403564453122,-117.50393695831299
974,974,1607639131.778723,390991,-103.57685089111328,-117.45886478424072
975,975,1607639135.179522,391381,-113.85601806640624,-117.01434772491456
976,976,1607639138.325378,391711,-137.00222778320312,-117.04458896636963
977,977,1607639139.729586,391886,-89.9923324584961,-116.79340015411377
978,978,1607639143.478091,392271,-67.61229705810547,-116.54270755767823
979,979,1607639147.215131,392696,-62.8546142578125,-115.70722721099854
980,980,1607639151.5061991,393111,-74.66800689697266,-115.02270488739013
981,981,1607639155.9283268,393646,-65.93601989746094,-114.30045345306397
982,982,1607639157.8846269,393936,-65.18223571777344,-113.67297695159913
983,983,1607639162.0564651,394426,-99.92868041992188,-113.75586864471435
984,984,1607639163.954231,394636,-148.9381103515625,-114.51558460235596
985,985,1607639165.520794,394811,-91.26505279541016,-113.94598293304443
986,986,1607639178.690655,396332,-61.913963317871094,-113.12297229766845
987,987,1607639179.6330972,396457,-66.40891265869139,-112.50219600677491
988,988,1607639183.713108,396782,-139.34046936035156,-112.92966732025147
989,989,1607639184.940421,396942,-118.95218658447266,-112.47700229644775
990,990,1607639186.861893,397152,-111.49464416503906,-112.7840637588501
991,991,1607639188.804993,397357,-89.63558959960938,-112.45186061859131
992,992,1607639193.479146,397887,-96.38563537597656,-112.29940700531006
993,993,1607639194.612336,398037,-51.6185302734375,-111.84893375396729
994,994,1607639197.4642859,398322,-91.4027328491211,-111.73576015472412
995,995,1607639201.8507214,398832,-94.19828033447266,-111.82081356048585
996,996,1607639205.388526,399232,-127.26667022705078,-112.50791206359864
997,997,1607639207.658827,399507,-88.7330551147461,-112.34131126403808
998,998,1607639211.304353,399832,-59.51952362060547,-111.71012397766113


==> figures/reward_18.csv <==
,Unnamed: 0,Wall time,Step,Value,Smoothed Value
0,0,1607639440.210818,946,-130.7725830078125,-130.7725830078125
1,1,1607639447.240974,1136,-163.86363220214844,-147.31810760498047
2,2,1607639450.141215,1517,-172.1311492919922,-155.58912150065103
3,3,1607639451.928381,1627,-98.46957397460938,-141.30923461914062
4,4,1607639454.49404,1994,-149.51779174804688,-142.95094604492186
5,5,1607639456.348577,2194,-184.4946136474609,-149.87489064534506
6,6,1607639458.139518,2445,-416.45782470703125,-187.95816693987166
7,7,1607639459.7287462,2625,-156.36305236816406,-184.0087776184082
8,8,1607639461.541275,2840,-169.2107391357422,-182.3645511203342
9,9,1607639466.23677,3395,-96.2895278930664,-173.7570487976074
10,10,1607639482.090866,5102,-423.8945007324219,-196.4968171553178
11,11,1607639487.412064,5662,-180.4663848876953,-195.16094779968262
12,12,1607639490.25352,6007,-129.20297241210938,-190.0872573852539
13,13,1607639492.5986214,6246,-115.06099700927734,-184.72823878696985
14,14,1607639492.8343801,6281,-428.4979248046875,-200.97955118815105
15,15,1607639494.9471052,6556,-118.58607482910156,-195.82995891571045
16,16,1607639497.814284,6851,-130.41864013671878,-191.98223428165213
17,17,1607639502.491524,7406,-120.1017608642578,-187.98887464735242
18,18,1607639503.565559,7551,-130.14315795898438,-184.94436324270148
19,19,1607639505.40885,7751,-171.3155517578125,-184.26292266845704
20,20,1607639506.4567974,7866,-109.79290771484376,-180.71673148018974
21,21,1607639507.266648,7976,-107.06741333007812,-177.36903520063922
22,22,1607639515.204512,8841,-75.65215301513672,-172.9465620621391
23,23,1607639516.7622788,9072,-461.8885192871094,-184.9858102798462
24,24,1607639518.148849,9237,-150.45315551757812,-183.60450408935546
25,25,1607639519.790817,9412,-145.3476104736328,-182.13308510413538
26,26,1607639520.986929,9572,-150.0248260498047,-180.94389032434535
27,27,1607639525.154483,10072,-171.24554443359375,-180.59752082824707
28,28,1607639525.990778,10182,-103.04613494873048,-177.92333510826373
29,29,1607639527.775814,10342,-146.3530731201172,-176.8709930419922
30,30,1607639527.935987,10367,-419.678955078125,-184.70350794638358
31,31,1607639532.654532,10925,-127.89556884765624,-182.92825984954834
32,32,1607639540.4141688,11785,-164.22393798828125,-182.36146221738872
33,33,1607639544.828046,12175,-120.8960418701172,-180.55365573658662
34,34,1607639546.150366,12330,-135.54513549804688,-179.26769801548548
35,35,1607639554.586524,13290,-144.2409210205078,-178.29473198784723
36,36,1607639563.965092,14349,-94.11715698242188,-176.019662393106
37,37,1607639566.766186,14672,-426.3876953125,-182.6082948383532
38,38,1607639568.2679179,14842,-142.6720428466797,-181.58428837702826
39,39,1607639575.984875,15694,-126.44403839111328,-180.20578212738036
40,40,1607639579.1939142,16119,-432.5404968261719,-186.36028736393627
41,41,1607639582.282375,16474,-150.81661987304688,-185.51400956653413
42,42,1607639590.393507,17434,-94.30536651611328,-183.3928783328034
43,43,1607639592.123806,17649,-189.27813720703125,-183.5266342163086
44,44,1607639595.5909948,18026,-197.73216247558602,-183.84231262207032
45,45,1607639596.841111,18171,-126.6889190673828,-182.5998475447945
46,46,1607639606.617544,19161,-179.1815643310547,-182.52711811471494
47,47,1607639609.6007788,19471,-152.50384521484375,-181.90163326263428
48,48,1607639611.893696,19753,-126.46306610107422,-180.77023393280652
49,49,1607639613.3092868,19898,-135.60202026367188,-179.86686965942383
50,50,1607639614.9895608,20073,-118.00076293945312,-178.65380874334596
51,51,1607639623.296034,20972,-147.519287109375,-178.0550679426927
52,52,1607639631.520186,21817,-114.12480926513672,-176.84883664688974
53,53,1607639634.51754,22157,-181.1894836425781,-176.92921899866175
54,54,1607639636.013592,22377,-197.46270751953125,-177.30255515358664
55,55,1607639636.6971278,22477,-97.58277893066406,-175.87898772103446
56,56,1607639640.980062,22992,-187.13302612304688,-176.0764269912452
57,57,1607639643.545263,23258,-121.50442504882812,-175.1355304060311
58,58,1607639645.851383,23568,-105.08795166015624,-173.9482833086434
59,59,1607639647.667433,23753,-156.27525329589844,-173.653732808431
60,60,1607639650.7543962,24108,-119.5758056640625,-172.76720941262167
61,61,1607639657.527128,24858,-85.72248840332031,-171.36326229956842
62,62,1607639658.787868,25013,-146.02310180664062,-170.96103752983942
63,63,1607639661.838648,25238,-93.75178527832031,-169.75464296340942
64,64,1607639666.6507866,25763,-101.14048767089844,-168.69904057429386
65,65,1607639669.052752,26068,-126.54959106445312,-168.0604125514175
66,66,1607639670.5679998,26213,-131.04656982421878,-167.5079671375787
67,67,1607639673.941516,26628,-193.4811553955078,-167.88992578843062
68,68,1607639676.858396,26938,-112.03681182861328,-167.0804603687231
69,69,1607639678.03337,27078,-131.69107055664062,-166.57489765712194
70,70,1607639689.675966,28368,-175.58349609375,-166.70177932524345
71,71,1607639700.036303,29553,-92.09776306152344,-165.66561243269177
72,72,1607639701.8446698,29753,-182.33786010742188,-165.89399938714016
73,73,1607639703.096291,29893,-132.15066528320312,-165.4380083857356
74,74,1607639708.676827,30538,-163.54139709472656,-165.4127202351888
75,75,1607639722.998363,32038,-172.77523803710938,-165.5095954694246
76,76,1607639724.350579,32148,-103.4001007080078,-164.70297865434125
77,77,1607639726.613599,32423,-94.11956787109376,-163.79806313147913
78,78,1607639732.625183,33103,-103.23517608642578,-163.031444308124
79,79,1607639738.2936661,33708,-167.5033416748047,-163.08734302520753
80,80,1607639739.534718,33873,-147.83193969726562,-162.89900471251687
81,81,1607639740.266513,33973,-89.08270263671875,-161.99880590671447
82,82,1607639745.848521,34588,-158.31394958496094,-161.95441004741622
83,83,1607639762.451191,36443,-188.5603790283203,-162.27114777337937
84,84,1607639765.7532651,36798,-157.9512176513672,-162.22032506606158
85,85,1607639775.78253,37713,-166.46035766601562,-162.26962777071222
86,86,1607639780.973975,38198,-149.03427124023438,-162.11749723587914
87,87,1607639782.557688,38308,-88.92644500732422,-161.2857807332819
88,88,1607639784.173954,38493,-160.4270477294922,-161.2761320478461
89,89,1607639785.986727,38678,-158.43309020996094,-161.2445426940918
90,90,1607639789.8364642,39078,-174.4509735107422,-161.3896683074616
91,91,1607639796.1283882,39743,-175.0535125732422,-161.53818835382876
92,92,1607639801.160931,40208,-126.20995330810548,-161.15831485871345
93,93,1607639804.74735,40563,-180.08584594726562,-161.35967157242146
94,94,1607639812.531452,41318,-180.81344604492188,-161.56444814581621
95,95,1607639823.162121,42233,-114.5898895263672,-161.07512982686362
96,96,1607639834.774641,43343,-123.68053436279295,-160.68961853341958
97,97,1607639836.974339,43543,-174.0647735595703,-160.8260997071558
98,98,1607639846.932509,44503,-190.1571350097656,-161.12237279102055
99,99,1607639848.760886,44673,-150.95755004882812,-161.02072456359863
100,100,1607639853.781484,45248,-162.84414672851562,-161.34144020080566
101,101,1607639855.230457,45438,-157.25680541992188,-161.2753719329834
102,102,1607639856.173503,45553,-109.58885192871094,-160.64994895935058
103,103,1607639861.8847866,46138,-140.15408325195312,-161.066794052124
104,104,1607639863.89113,46353,-192.50653076171875,-161.49668144226075
105,105,1607639866.1887882,46628,-125.02696228027344,-160.90200492858887
106,106,1607639870.641695,47148,-169.1372528076172,-158.42879920959473
107,107,1607639876.431542,47748,-96.76592254638672,-157.83282791137697
108,108,1607639877.403416,47883,-117.35926818847656,-157.3143132019043
109,109,1607639878.8801448,48088,-189.6185760498047,-158.24760368347168
110,110,1607639880.407915,48233,-124.07647705078124,-155.24942344665527
111,111,1607639882.70943,48528,-98.8001480102539,-154.43276107788085
112,112,1607639887.228238,49063,-184.0444641113281,-154.98117599487304
113,113,1607639888.533437,49213,-129.94696044921878,-155.13003562927247
114,114,1607639890.113661,49358,-132.93142700195312,-152.1743706512451
115,115,1607639894.273664,49803,-157.32762145996094,-152.5617861175537
116,116,1607639898.549337,50233,-121.44520568847656,-152.47205177307129
117,117,1607639907.0195286,51143,-161.68394470214844,-152.8878736114502
118,118,1607639909.319539,51438,-147.572509765625,-153.0621671295166
119,119,1607639913.906802,51958,-129.28028869628906,-152.64181449890137
120,120,1607639916.1429286,52138,-160.06570434570312,-153.14454246520995
121,121,1607639918.826838,52483,-132.73223876953122,-153.4011907196045
122,122,1607639921.2553241,52703,-144.832275390625,-154.09299194335938
123,123,1607639926.978346,53373,-99.9646453857422,-150.4737532043457
124,124,1607639928.5729911,53493,-108.0782699584961,-150.0500043487549
125,125,1607639934.217169,54163,-105.58961486816406,-149.6524243927002
126,126,1607639937.178645,54543,-145.9936065673828,-149.61211219787597
127,127,1607639940.3691509,54913,-95.59391784667969,-148.85559593200685
128,128,1607639945.365314,55548,-112.41160583496094,-148.94925064086914
129,129,1607639950.9901938,56165,-109.85237884521484,-148.5842436981201
130,130,1607639953.730256,56500,-167.48184204101562,-146.06227256774903
131,131,1607639958.30039,56985,-104.4626922607422,-145.82794380187988
132,132,1607639959.887733,57150,-145.90318298339844,-145.64473625183106
133,133,1607639961.91215,57355,-168.1697235107422,-146.1174730682373
134,134,1607639965.149596,57705,-167.13323974609375,-146.43335411071777
135,135,1607639972.456875,58560,-164.01504516601562,-146.63109535217285
136,136,1607639973.264279,58660,-93.61519622802734,-146.6260757446289
137,137,1607639978.7075589,59245,-155.38563537597656,-143.91605514526367
138,138,1607639980.554521,59455,-178.2372589111328,-144.2717073059082
139,139,1607639981.360509,59555,-94.69108581542969,-143.95417778015135
140,140,1607639997.614155,61385,-120.05406951904295,-140.8293135070801
141,141,1607640004.5893214,62180,-123.10070037841795,-140.55215431213378
142,142,1607640015.97718,63490,-127.2355499267578,-140.88145614624023
143,143,1607640017.24619,63600,-102.28064727783205,-140.01148124694825
144,144,1607640025.152201,64435,-110.42121124267578,-139.13837173461914
145,145,1607640027.062932,64645,-191.22964477539062,-139.78377899169922
146,146,1607640030.531464,65065,-200.35693359375,-139.99553268432618
147,147,1607640033.698082,65420,-128.50633239746094,-139.75555755615235
148,148,1607640039.2576618,66060,-188.2208251953125,-140.37313514709473
149,149,1607640051.33565,67340,-96.18085479736328,-139.97892349243165
150,150,1607640055.277519,67755,-190.43109130859366,-140.70322677612305
151,151,1607640056.783277,67915,-132.44355773925778,-140.55246948242188
152,152,1607640061.612518,68390,-96.56288146972656,-140.3768502044678
153,153,1607640070.5990946,69300,-107.27316284179688,-139.63768699645996
154,154,1607640084.034374,70600,-131.90048217773438,-138.982064743042
155,155,1607640085.51753,70745,-98.8092041015625,-138.994328994751
156,156,1607640086.884845,70905,-148.22625732421875,-138.60526130676269
157,157,1607640089.565841,71185,-104.22056579589844,-138.4324227142334
158,158,1607640090.922786,71360,-128.9542236328125,-138.67108543395997
159,159,1607640095.191593,71825,-129.38218688964844,-138.40215476989746
160,160,1607640095.992853,71930,-100.07254791259766,-138.20712219238283
161,161,1607640104.042584,72765,-123.08580017089844,-138.5807553100586
162,162,1607640105.590677,72955,-150.72195434570312,-138.62774383544922
163,163,1607640118.17254,74430,-98.50242614746094,-138.6752502441406
164,164,1607640122.251137,74880,-136.02265930175778,-139.02407196044922
165,165,1607640123.810096,75070,-162.0157012939453,-139.37873306274415
166,166,1607640126.675375,75395,-122.2835464477539,-139.2911028289795
167,167,1607640129.286923,75670,-116.6126708984375,-138.5224179840088
168,168,1607640132.915507,76075,-128.85971069335938,-138.69064697265625
169,169,1607640149.132457,77795,-96.16571044921876,-138.33539337158203
170,170,1607640153.818636,78330,-98.39004516601562,-137.56345886230469
171,171,1607640154.629997,78430,-90.84508514404295,-137.55093208312988
172,172,1607640158.094397,78790,-124.9039077758789,-136.97659255981446
173,173,1607640162.1160538,79245,-127.88482666015624,-136.933934173584
174,174,1607640164.291859,79495,-98.50455474853516,-136.28356575012208
175,175,1607640172.602698,80305,-145.94981384277344,-136.0153115081787
176,176,1607640173.596391,80430,-113.44599151611328,-136.11577041625978
177,177,1607640181.841729,81445,-172.90147399902344,-136.90358947753907
178,178,1607640184.852888,81785,-173.03285217285156,-137.6015662384033
179,179,1607640185.617091,81885,-88.32530975341797,-136.80978591918947
180,180,1607640189.012817,82255,-137.29397583007812,-136.7044062805176
181,181,1607640190.618015,82455,-124.9452667236328,-137.0630319213867
182,182,1607640192.619115,82605,-102.65953063964844,-136.5064877319336
183,183,1607640194.8697221,82890,-102.38772583007812,-135.64476119995118
184,184,1607640197.897288,83185,-97.93807983398438,-135.04462982177733
185,185,1607640204.2454472,83850,-61.02661895751953,-133.99029243469238
186,186,1607640205.53476,83965,-92.24600219726562,-133.4224097442627
187,187,1607640207.379798,84130,-138.78448486328122,-133.92099014282226
188,188,1607640211.215401,84525,-174.77865600585938,-134.06450622558594
189,189,1607640218.1387439,85105,-112.92279052734376,-133.60940322875976
190,190,1607640221.0143359,85355,-100.41767120361328,-132.86907020568847
191,191,1607640223.409447,85615,-101.8948211669922,-132.13748329162598
192,192,1607640230.5913222,86345,-142.8747100830078,-132.304130859375
193,193,1607640232.688276,86555,-185.90342712402344,-132.3623066711426
194,194,1607640233.787785,86655,-93.57994079589844,-131.48997161865233
195,195,1607640240.4300554,87220,-133.98594665527344,-131.6839321899414
196,196,1607640247.62846,87985,-139.46369934082028,-131.8417638397217
197,197,1607640248.406741,88085,-85.5628890991211,-130.9567449951172
198,198,1607640252.7086759,88570,-167.422119140625,-130.72939483642577
199,199,1607640256.040259,88925,-155.45201110839844,-130.77433944702148
200,200,1607640257.220667,89070,-113.61194610595705,-130.2820174407959
201,201,1607640258.187944,89175,-62.387611389160156,-129.3333255004883
202,202,1607640259.854753,89310,-109.75032043457031,-129.33494018554688
203,203,1607640261.0955858,89470,-114.7076416015625,-129.08047576904298
204,204,1607640261.937505,89570,-85.70590209960938,-128.01246948242186
205,205,1607640264.427844,89800,-95.14564514160156,-127.71365631103515
206,206,1607640265.9341881,89980,-149.0267333984375,-127.51255111694336
207,207,1607640274.061066,90780,-118.12054443359376,-127.72609733581542
208,208,1607640275.011843,90900,-108.52340698242188,-127.63773872375488
209,209,1607640280.112751,91470,-116.54955291748048,-126.90704849243164
210,210,1607640282.322145,91680,-134.97511291503906,-127.01603485107422
211,211,1607640286.100893,92095,-105.72012329101562,-127.08523460388183
212,212,1607640288.5819054,92405,-110.08602905273438,-126.3456502532959
213,213,1607640296.830817,93360,-150.04241943359375,-126.54660484313965
214,214,1607640299.3390741,93635,-129.71047973632812,-126.5143953704834
215,215,1607640301.077058,93862,-98.1820297241211,-125.922939453125
216,216,1607640304.3684,94234,-75.8248291015625,-125.46673568725586
217,217,1607640308.920737,94759,-117.7213134765625,-125.027109375
218,218,1607640310.097234,94909,-126.65225982666016,-124.81790687561035
219,219,1607640313.307522,95239,-117.02847290039062,-124.69538871765137
220,220,1607640318.987023,95844,-185.9449005126953,-124.95418067932128
221,221,1607640332.3391109,97294,-105.02565002441406,-124.67711479187011
222,222,1607640342.0179632,98369,-179.24949645996094,-125.02128700256348
223,223,1607640343.801728,98589,-177.96617126464844,-125.80130226135253
224,224,1607640346.36189,98834,-105.30751037597656,-125.77359466552734
225,225,1607640347.541751,98994,-123.47029113769531,-125.95240142822266
226,226,1607640348.376111,99104,-87.4803695678711,-125.36726905822754
227,227,1607640350.137575,99269,-145.45828247070312,-125.86591270446777
228,228,1607640352.219924,99549,-117.12621307373048,-125.91305877685546
229,229,1607640357.485526,100017,-504.3746337890625,-129.85828132629393
230,230,1607640363.069447,100657,-143.867919921875,-129.62214210510254
231,231,1607640364.6533446,100822,-110.1055679321289,-129.6785708618164
232,232,1607640370.545142,101402,-172.80982971191406,-129.94763732910155
233,233,1607640375.398229,101847,-109.24559783935548,-129.3583960723877
234,234,1607640381.659681,102467,-109.04976654052734,-128.77756134033203
235,235,1607640385.191674,102837,-110.79357147216795,-128.24534660339356
236,236,1607640386.441292,102992,-127.6007843017578,-128.58520248413086
237,237,1607640387.821882,103107,-59.73968505859375,-127.62874298095703
238,238,1607640389.205617,103277,-105.54656982421876,-126.9018360900879
239,239,1607640390.475257,103452,-121.5105972290039,-127.17003120422363
240,240,1607640393.671217,103807,-118.15555572509766,-127.15104606628418
241,241,1607640395.135208,104007,-133.13978576660156,-127.25143692016601
242,242,1607640397.2964098,104197,-149.05908203125,-127.46967224121094
243,243,1607640399.5222812,104497,-96.64915466308594,-127.41335731506348
244,244,1607640400.7220366,104612,-99.41683197021484,-127.30331352233887
245,245,1607640402.508398,104822,-131.64932250976562,-126.70751029968261
246,246,1607640403.443491,104947,-100.95343780517578,-125.71347534179688
247,247,1607640406.139673,105227,-114.77500915527344,-125.576162109375
248,248,1607640409.300057,105617,-156.4568328857422,-125.2585221862793
249,249,1607640410.870366,105807,-129.3360595703125,-125.5900742340088
250,250,1607640420.535655,107006,-143.11277770996094,-125.11689109802246
251,251,1607640425.344439,107581,-129.08148193359378,-125.08327033996582
252,252,1607640428.2446961,107886,-136.66743469238278,-125.48431587219238
253,253,1607640430.8880699,108191,-151.77574157714844,-125.9293416595459
254,254,1607640434.863375,108666,-110.2513656616211,-125.71285049438477
255,255,1607640438.107115,109016,-128.99409484863278,-126.01469940185547
256,256,1607640441.0827901,109316,-90.81359100341795,-125.44057273864746
257,257,1607640446.864429,109956,-116.95196533203124,-125.5678867340088
258,258,1607640454.538922,110716,-114.8821029663086,-125.42716552734375
259,259,1607640458.669209,111156,-91.79930877685548,-125.05133674621582
260,260,1607640459.653344,111291,-70.11431121826172,-124.75175437927246
261,261,1607640460.363977,111391,-52.47136688232422,-124.04561004638671
262,262,1607640462.4508018,111606,-139.32142639160156,-123.93160476684571
263,263,1607640463.2628288,111706,-81.0370864868164,-123.75695137023926
264,264,1607640471.7777882,112691,-172.0010986328125,-124.1167357635498
265,265,1607640478.823395,113541,-63.98633575439453,-123.1364421081543
266,266,1607640481.3115132,113826,-111.18419647216795,-123.02544860839843
267,267,1607640482.15225,113941,-54.57586288452149,-122.40508052825928
268,268,1607640483.302317,114066,-63.86566543579102,-121.7551400756836
269,269,1607640487.037008,114506,-81.13345336914062,-121.60481750488282
270,270,1607640490.598839,114886,-73.30964660644531,-121.35401351928711
271,271,1607640492.5206141,115096,-156.57388305664062,-122.01130149841309
272,272,1607640497.586259,115621,-137.5950927734375,-122.13821334838867
273,273,1607640499.501675,115821,-116.53446197509766,-122.02470970153809
274,274,1607640500.9744859,116011,-152.97840881347656,-122.5694482421875
275,275,1607640504.28835,116366,-73.53941345214844,-121.84534423828126
276,276,1607640507.08089,116675,-85.84162139892578,-121.56930053710937
277,277,1607640516.705568,117720,-76.09735107421875,-120.60125930786133
278,278,1607640520.162582,118156,-98.50584411621094,-119.85598922729493
279,279,1607640521.5167198,118261,-55.68214416503906,-119.52955757141113
280,280,1607640525.74674,118746,-100.60883331298828,-119.16270614624024
281,281,1607640527.216934,118931,-124.7841567993164,-119.16109504699708
282,282,1607640528.772609,119141,-531.9774780273439,-123.45427452087402
283,283,1607640531.6884189,119464,-90.65909576416016,-123.33698822021485
284,284,1607640532.7079911,119604,-90.01447296142578,-123.25775215148926
285,285,1607640542.9239528,120569,-165.10504150390625,-124.29853637695312
286,286,1607640549.563651,121264,-106.91585540771484,-124.44523490905762
287,287,1607640550.651596,121394,-85.60347747802734,-123.91342483520508
288,288,1607640553.826499,121699,-81.87517547607422,-122.98439002990723
289,289,1607640557.7515981,122054,-133.52821350097656,-123.19044425964356
290,290,1607640560.936382,122404,-85.3327407836914,-123.03959495544433
291,291,1607640562.282123,122539,-68.25389099121094,-122.70318565368652
292,292,1607640564.034185,122704,-116.28182220458984,-122.43725677490234
293,293,1607640565.462286,122874,-92.85460662841795,-121.50676856994629
294,294,1607640567.3446481,123074,-110.3466339111328,-121.67443550109863
295,295,1607640570.247302,123419,-85.8517074584961,-121.19309310913086
296,296,1607640572.961058,123699,-75.19818115234375,-120.5504379272461
297,297,1607640575.007273,123969,-72.61934661865234,-120.42100250244141
298,298,1607640579.221091,124437,-491.05810546875,-123.65736236572266
299,299,1607640581.999613,124727,-96.30510711669922,-123.06589332580566
300,300,1607640583.145571,124872,-93.89057159423828,-122.86867958068848
301,301,1607640584.752811,125071,-539.4612426757811,-127.63941589355468
302,302,1607640590.338711,125661,-70.03905487060547,-127.24230323791504
303,303,1607640592.494597,125951,-83.32171630859375,-126.92844398498535
304,304,1607640593.800389,126114,-92.23632049560548,-126.99374816894532
305,305,1607640596.126367,126399,-65.61843109130861,-126.69847602844239
306,306,1607640599.624574,126799,-66.94020843505861,-125.87761077880859
307,307,1607640604.421546,127359,-94.66532135009766,-125.64305854797364
308,308,1607640609.010186,127899,-111.48008728027344,-125.67262535095215
309,309,1607640613.1749349,128349,-89.32659912109375,-125.40039581298828
310,310,1607640614.6842446,128539,-114.16434478759766,-125.19228813171387
311,311,1607640617.2587779,128769,-60.27592468261719,-124.73784614562989
312,312,1607640619.578007,129049,-71.87745666503906,-124.35576042175293
313,313,1607640622.946373,129389,-77.56478881835938,-123.63098411560058
314,314,1607640633.0589669,130299,-92.54896545410156,-123.25936897277832
315,315,1607640637.965558,130855,-106.52912139892578,-123.34283988952637
316,316,1607640640.27755,131080,-94.3765640258789,-123.52835723876953
317,317,1607640645.1033301,131604,-534.7392578125,-127.6985366821289
318,318,1607640655.027201,132794,-81.4173355102539,-127.24618743896484
319,319,1607640655.855053,132909,-45.287071228027344,-126.52877342224122
320,320,1607640660.089086,133394,-111.95191955566406,-125.7888436126709
321,321,1607640665.703718,134059,-181.6439514160156,-126.55502662658691
322,322,1607640669.394325,134419,-102.7138442993164,-125.78967010498047
323,323,1607640671.4867382,134614,-145.2024383544922,-125.46203277587891
324,324,1607640679.098133,135394,-76.53233337402344,-125.17428100585937
325,325,1607640681.5983448,135674,-95.58370971679688,-124.89541519165039
326,326,1607640683.515583,135889,-114.54467010498048,-125.16605819702148
327,327,1607640687.7242134,136334,-96.11196899414062,-124.67259506225587
328,328,1607640689.5910509,136564,-63.2204704284668,-124.13353763580322
329,329,1607640692.105998,136814,-74.76614379882812,-119.83745273590088
330,330,1607640697.336755,137419,-132.11772155761722,-119.7199507522583
331,331,1607640701.171024,137829,-107.22429656982422,-119.69113803863526
332,332,1607640702.812025,138049,-127.94931030273438,-119.24253284454346
333,333,1607640705.7387722,138334,-88.24640655517578,-119.03254093170166
334,334,1607640706.8224812,138479,-64.40603637695311,-118.58610363006592
335,335,1607640710.915735,138964,-49.94391632080078,-117.97760707855224
336,336,1607640714.7293859,139404,-87.20812225341797,-117.57368045806885
337,337,1607640716.182775,139617,-90.53726959228516,-117.88165630340576
338,338,1607640728.6304948,140577,-69.67144775390625,-117.52290508270264
339,339,1607640730.954602,140782,-104.60702514648438,-117.35386936187744
340,340,1607640733.019632,140977,-123.61611938476562,-117.40847499847412
341,341,1607640734.4213018,141082,-58.15083312988281,-116.65858547210694
342,342,1607640736.7893,141374,-86.90377807617188,-116.03703243255615
343,343,1607640738.498171,141514,-73.39093017578125,-115.8044501876831
344,344,1607640742.427609,141904,-81.14598083496094,-115.62174167633057
345,345,1607640744.293631,142084,-130.35160827636722,-115.60876453399658
346,346,1607640745.34037,142199,-48.535240173339844,-115.08458255767822
347,347,1607640750.1309712,142664,-82.26187133789062,-114.7594511795044
348,348,1607640752.1140866,142869,-92.37899017333984,-114.11867275238038
349,349,1607640753.374704,143027,-481.5463562011719,-117.64077571868897
350,350,1607640755.156332,143182,-78.64520263671875,-116.99609996795654
351,351,1607640756.952957,143417,-61.2945785522461,-116.31823093414306
352,352,1607640764.997562,144312,-126.89501190185548,-116.2205067062378
353,353,1607640766.284872,144477,-117.47013854980469,-115.87745067596435
354,354,1607640770.2632804,144932,-112.43244934082031,-115.89926151275635
355,355,1607640780.885472,146117,-70.6668472290039,-115.31598903656005
356,356,1607640785.7095401,146657,-84.61722564697266,-115.25402538299561
357,357,1607640797.679431,147993,-92.61136627197266,-115.01061939239501
358,358,1607640798.4905686,148098,-78.57221221923828,-114.64752048492431
359,359,1607640799.9076939,148228,-88.03962707519531,-114.60992366790771
360,360,1607640802.305626,148523,-61.30652618408203,-114.52184581756592
361,361,1607640803.2618039,148638,-88.91473388671875,-114.88627948760987
362,362,1607640804.9667358,148788,-101.38168334960938,-114.50688205718994
363,363,1607640808.4140382,149203,-51.22361755371094,-114.20874736785889
364,364,1607640810.784628,149350,-81.33912658691406,-113.3021276473999
365,365,1607640813.6183279,149710,-83.16451263427734,-113.49390941619873
366,366,1607640818.8453212,150070,-101.18331909179688,-113.39390064239502
367,367,1607640820.096951,150210,-71.91297912597656,-113.56727180480956
368,368,1607640826.343846,150855,-132.26568603515622,-114.25127201080322
369,369,1607640828.331633,151040,-89.26216125488281,-114.33255908966065
370,370,1607640834.343457,151610,-45.24322128295898,-114.05189483642579
371,371,1607640835.24967,151735,-63.70288848876953,-113.12318489074707
372,372,1607640836.725518,151940,-156.23916625976562,-113.30962562561035
373,373,1607640838.6914961,152115,-105.51620483398438,-113.19944305419922
374,374,1607640846.464419,152725,-108.60516357421876,-112.75571060180664
375,375,1607640847.881182,152865,-90.5451431274414,-112.92576789855957
376,376,1607640849.270042,152990,-100.18536376953124,-113.06920532226563
377,377,1607640853.8648539,153455,-105.78058624267578,-113.36603767395019
378,378,1607640855.471465,153615,-75.3035659790039,-113.13401489257812
379,379,1607640866.476346,154795,-75.64689636230469,-113.33366241455079
380,380,1607640871.592026,155300,-60.36994934082031,-112.9312735748291
381,381,1607640875.53149,155735,-121.8785400390625,-112.90221740722656
382,382,1607640878.145293,156060,-117.13865661621094,-108.75382919311524
383,383,1607640880.226457,156260,-154.94873046875,-109.39672554016113
384,384,1607640884.7155519,156760,-92.61972045898438,-109.42277801513671
385,385,1607640885.5944,156875,-46.58866882324219,-108.23761428833008
386,386,1607640888.798583,157235,-149.31195068359375,-108.66157524108887
387,387,1607640889.962879,157385,-70.91930389404297,-108.51473350524903
388,388,1607640890.71889,157490,-45.035987854003906,-108.14634162902831
389,389,1607640892.422569,157682,-113.28268432617188,-107.94388633728028
390,390,1607640896.484601,158192,-83.47129821777344,-107.9252719116211
391,391,1607640910.7564962,159537,-95.2948760986328,-108.19568176269532
392,392,1607640914.118779,159872,-56.63534545898438,-107.59921699523926
393,393,1607640918.328312,160136,-57.09250259399414,-107.24159595489502
394,394,1607640921.599446,160466,-72.18453979492188,-106.8599750137329
395,395,1607640922.7450259,160616,-62.54959106445313,-106.62695384979249
396,396,1607640924.29477,160776,-89.9315185546875,-106.77428722381592
397,397,1607640927.6012778,161061,-53.884849548339844,-106.5869422531128
398,398,1607640932.263227,161411,-515.3947143554689,-106.83030834197999
399,399,1607640934.694091,161567,-86.14723205566406,-106.72872959136963
400,400,1607640936.87359,161737,-110.74398803710938,-106.89726375579833
401,401,1607640942.38845,162297,-85.17538452148438,-102.35440517425538
402,402,1607640945.152159,162582,-111.91452026367188,-102.77315982818604
403,403,1607640956.0105991,163652,-125.1614990234375,-103.19155765533448
404,404,1607640957.372104,163762,-83.16808319091797,-103.1008752822876
405,405,1607640963.570628,164217,-95.10987854003906,-103.3957897567749
406,406,1607640966.998766,164522,-70.64723205566406,-103.43285999298095
407,407,1607640978.641558,165437,-71.13276672363281,-103.1975344467163
408,408,1607640980.9446778,165617,-58.85055541992188,-102.67123912811279
409,409,1607640984.447674,165942,-61.74296188354492,-102.39540275573731
410,410,1607640988.291985,166252,-54.83426284790039,-101.80210193634034
411,411,1607640995.975,166886,-511.1895751953125,-106.31123844146728
412,412,1607641003.693872,167531,-88.52642059326172,-106.47772808074951
413,413,1607641007.643634,167821,-65.33761596679689,-106.35545635223389
414,414,1607641011.337917,168181,-118.75572967529295,-106.6175239944458
415,415,1607641014.579116,168601,-74.1108169555664,-106.29334095001221
416,416,1607641015.887732,168721,-55.71794891357422,-105.90675479888915
417,417,1607641018.079534,168926,-121.4430160522461,-101.77379238128663
418,418,1607641033.112653,170090,-70.51470947265625,-101.66476612091064
419,419,1607641034.471893,170200,-84.1615982055664,-102.05351139068604
420,420,1607641047.86937,171313,-83.49203491210938,-101.76891254425048
421,421,1607641052.160119,171656,-88.99139404296875,-100.84238697052002
422,422,1607641054.44356,171926,-52.79339981079102,-100.34318252563476
423,423,1607641057.089944,172121,-66.90559387207031,-99.56021408081055
424,424,1607641058.039734,172236,-48.50614547729492,-99.27995220184326
425,425,1607641071.102848,173681,-35.148685455322266,-98.67560195922852
426,426,1607641073.056887,173956,-54.81633758544922,-98.07831863403321
427,427,1607641076.3628778,174331,-54.23976135253906,-97.65959655761719
428,428,1607641082.483371,174976,-94.5869369506836,-97.97326122283935
429,429,1607641085.86817,175361,-76.56021118164062,-97.99120189666748
430,430,1607641087.132607,175526,-92.64757537841795,-97.5965004348755
431,431,1607641092.979935,176146,-114.87261962890624,-97.6729836654663
432,432,1607641094.4649901,176301,-94.56185150146484,-97.33910907745361
433,433,1607641097.892128,176666,-57.78191757202149,-97.03446418762206
434,434,1607641099.1980288,176796,-84.5462875366211,-97.23586669921875
435,435,1607641100.328948,176926,-65.40096282958984,-97.39043716430665
436,436,1607641104.486241,177361,-51.19442749023438,-97.0303002166748
437,437,1607641106.032015,177561,-127.09452056884766,-97.39587272644043
438,438,1607641120.86099,179106,-107.86036682128906,-97.77776191711426
439,439,1607641123.820256,179391,-66.44187927246094,-97.39611045837403
440,440,1607641125.02186,179541,-64.11749267578125,-96.80112419128417
441,441,1607641132.6518571,180161,-92.01646423339844,-97.13978050231934
442,442,1607641134.6100366,180357,-505.9146728515625,-101.32988945007324
443,443,1607641135.735636,180517,-66.01712036132811,-101.25615135192871
444,444,1607641140.993103,181054,-497.2452087402344,-105.41714363098144
445,445,1607641142.1269028,181169,-87.7677001953125,-104.9913045501709
446,446,1607641143.630057,181369,-127.15186309814452,-105.77747077941895
447,447,1607641164.411475,183587,-80.40694427490234,-105.75892150878906
448,448,1607641167.858734,183957,-63.668739318847656,-105.47181900024414
449,449,1607641171.073675,184192,-83.15516662597656,-101.4879071044922
450,450,1607641172.8825526,184347,-71.18343353271484,-101.41328941345215
451,451,1607641176.6051269,184697,-89.90460205078125,-101.6993896484375
452,452,1607641178.1025946,184872,-72.10743713378906,-101.15151390075684
453,453,1607641183.821509,185462,-50.499244689941406,-100.48180496215821
454,454,1607641187.307765,185842,-58.42361450195313,-99.94171661376953
455,455,1607641188.7646382,186022,-88.68428039550781,-100.12189094543457
456,456,1607641190.920801,186237,-102.18710327148438,-100.29758972167969
457,457,1607641191.632975,186337,-42.70503616333008,-99.79852642059326
458,458,1607641194.441188,186667,-73.91426086425781,-99.75194690704346
459,459,1607641196.82369,186977,-72.4586181640625,-99.59613681793213
460,460,1607641200.0060651,187289,-79.89016723632812,-99.78197322845459
461,461,1607641202.472483,187554,-92.56761169433594,-99.81850200653076
462,462,1607641203.8975391,187699,-86.60175323486328,-99.6707027053833
463,463,1607641205.756886,187924,-42.737831115722656,-99.58584484100342
464,464,1607641208.555038,188229,-127.64261627197266,-100.04887973785401
465,465,1607641211.33477,188579,-93.61660766601562,-100.15340068817139
466,466,1607641212.599109,188709,-61.69667053222656,-99.75853420257569
467,467,1607641214.558367,188924,-100.0444793701172,-100.03984920501709
468,468,1607641215.702069,189074,-60.32086181640625,-99.3204009628296
469,469,1607641218.001905,189279,-98.4145050048828,-99.4119244003296
470,470,1607641235.9916446,190949,-81.44868469238281,-99.77397903442383
471,471,1607641242.691712,191649,-69.61976623535156,-99.83314781188965
472,472,1607641248.796139,192349,-109.61237335205078,-99.3668798828125
473,473,1607641249.8768039,192474,-56.09759521484375,-98.8726937866211
474,474,1607641251.08581,192579,-53.13459777832031,-98.31798812866211
475,475,1607641254.023356,192974,-107.95899963378906,-98.49212669372558
476,476,1607641257.8072634,193409,-95.48192596435548,-98.44509231567383
477,477,1607641263.072263,193953,-504.5185852050781,-102.43247230529785
478,478,1607641265.924294,194273,-38.38666534423828,-102.06330329895019
479,479,1607641269.6945732,194653,-58.79035949707031,-101.89473793029785
480,480,1607641271.935601,194928,-60.82565307617188,-101.89929496765137
481,481,1607641277.107099,195468,-51.97037887573242,-101.20021335601807
482,482,1607641279.390444,195628,-113.0802001953125,-101.15962879180908
483,483,1607641280.6505132,195733,-37.746376037597656,-99.98760524749756
484,484,1607641283.336278,196073,-77.94734191894531,-99.84088146209717
485,485,1607641284.962048,196208,-88.59835815429688,-100.26097835540772
486,486,1607641289.441984,196697,-58.09690856933594,-99.34882793426513
487,487,1607641291.298257,196802,-48.92916870117188,-99.12892658233642
488,488,1607641292.627611,196967,-95.78115844726562,-99.63637828826904
489,489,1607641293.507458,197067,-78.42276000976562,-99.28777904510498
490,490,1607641296.352701,197357,-77.55915069580078,-99.22865756988526
491,491,1607641304.915984,198277,-73.26954650878906,-99.00840427398681
492,492,1607641309.072272,198767,-74.47212219238281,-99.18677204132081
493,493,1607641315.306566,199542,-80.78238677978516,-99.42367088317872
494,494,1607641318.58367,199897,-61.38738250732422,-99.31569931030273
495,495,1607641325.7405212,200457,-47.36939239501953,-99.1638973236084
496,496,1607641328.403722,200752,-84.68254852294922,-99.11140762329102
497,497,1607641333.2282991,201272,-75.5206527709961,-99.32776565551758
498,498,1607641334.271369,201412,-69.54756164550781,-94.86929412841796
499,499,1607641336.369718,201582,-85.99213409423828,-94.86774314880371
500,500,1607641337.784682,201767,-88.11582946777344,-94.64146156311035
501,501,1607641340.018846,202012,-43.64485168457031,-94.22615623474121
502,502,1607641346.057698,202617,-115.58441162109376,-94.26285514831542
503,503,1607641347.38203,202787,-60.14113235473633,-93.61265148162842
504,504,1607641349.352167,203027,-38.449127197265625,-93.1654619216919
505,505,1607641351.437683,203157,-46.35466766357422,-92.67790981292724
506,506,1607641362.439391,204407,-65.39255523681639,-92.62536304473878
507,507,1607641364.754932,204647,-52.76698303222656,-92.44170520782471
508,508,1607641365.898966,204767,-43.354530334472656,-92.28674495697021
509,509,1607641368.706482,205082,-56.9785041809082,-92.23910037994385
510,510,1607641370.119453,205217,-99.18888092041016,-92.68264656066894
511,511,1607641374.969094,205747,-104.0584487915039,-88.61133529663086
512,512,1607641375.692589,205847,-48.21062088012695,-88.20817729949951
513,513,1607641382.479178,206582,-73.90743255615234,-88.29387546539307
514,514,1607641384.010295,206722,-56.0418815612793,-87.66673698425294
515,515,1607641384.7149642,206822,-38.860511779785156,-87.31423393249511
516,516,1607641389.412692,207350,-106.78008270263672,-87.82485527038574
517,517,1607641391.727667,207645,-36.39088821411133,-86.97433399200439
518,518,1607641393.008085,207755,-44.5378303527832,-86.71456520080567
519,519,1607641394.625626,207970,-116.1428680419922,-87.03437789916993
520,520,1607641396.374786,208160,-101.0239028930664,-87.20969657897949
521,521,1607641398.266642,208335,-92.8518295288086,-87.2483009338379
522,522,1607641399.7750561,208530,-97.34172821044922,-87.69378421783448
523,523,1607641408.841963,209530,-134.9122314453125,-88.3738505935669
524,524,1607641420.669723,210410,-79.8538818359375,-88.68732795715331
525,525,1607641421.869828,210555,-64.18944549560547,-88.97773555755616
526,526,1607641423.810389,210765,-127.24286651611328,-89.70200084686279
527,527,1607641431.618044,211640,-60.919700622558594,-89.76880023956299
528,528,1607641436.127969,212180,-51.85045623779297,-89.34143543243408
529,529,1607641438.957054,212545,-72.05500793457031,-89.29638339996337
530,530,1607641440.691278,212645,-46.37813949584961,-88.83368904113769
531,531,1607641444.927993,213140,-64.03363037109375,-88.32529914855957
532,532,1607641450.12593,213755,-94.65289306640624,-88.32620956420898
533,533,1607641460.837114,214915,-483.64447021484375,-92.58483509063721
534,534,1607641463.506308,215175,-77.3747787475586,-92.51312000274658
535,535,1607641466.848498,215575,-82.964111328125,-92.68875148773193
536,536,1607641471.305779,215970,-125.07418823242188,-93.42754909515381
537,537,1607641473.408603,216186,-501.5638427734375,-97.1722423171997
538,538,1607641477.374485,216646,-76.46395874023438,-96.85827823638915
539,539,1607641478.806725,216791,-65.81179809570311,-96.85197742462158
540,540,1607641481.416568,217111,-75.33914947509766,-96.96419399261475
541,541,1607641483.2152429,217274,-49.5701789855957,-96.53973114013672
542,542,1607641487.767842,217789,-87.30096435546875,-92.35359405517578
543,543,1607641512.641932,220304,-88.62670135498047,-92.5796898651123
544,544,1607641514.233542,220504,-102.76962280273438,-88.6349340057373
545,545,1607641515.976746,220714,-95.95399475097656,-88.71679695129394
546,546,1607641517.922834,220924,-136.45895385742188,-88.80986785888672
547,547,1607641524.900408,221629,-97.51446533203124,-88.98094306945801
548,548,1607641528.5959132,222064,-48.73757934570313,-88.83163146972656
549,549,1607641534.711096,222659,-76.71759033203125,-88.76725570678711
550,550,1607641536.527117,222874,-127.03068542480469,-89.325728225708
551,551,1607641537.54775,222994,-53.91353225708008,-88.965817527771
552,552,1607641544.33372,223659,-76.50708770751953,-89.0098140335083
553,553,1607641545.414049,223799,-55.31482315063477,-89.05796981811524
554,554,1607641546.675215,223954,-64.94098663330078,-89.12314353942871
555,555,1607641549.664912,224274,-76.71112060546875,-89.00341194152833
556,556,1607641551.3765721,224509,-42.00101852416992,-88.40155109405518
557,557,1607641553.967418,224794,-29.29598045349121,-88.26746053695679
558,558,1607641556.022034,225049,-51.52281951904297,-88.04354612350464
559,559,1607641567.0304348,226104,-66.07678985595703,-87.97972784042358
560,560,1607641569.798888,226359,-59.73680877685547,-87.77819425582885
561,561,1607641577.436641,227104,-62.49001693725586,-87.47741830825805
562,562,1607641579.18642,227229,-64.92710876464844,-87.26067186355591
563,563,1607641591.178259,228500,-48.685752868652344,-87.3201510810852
564,564,1607641592.505398,228665,-60.59434509277344,-86.64966836929321
565,565,1607641611.124234,230367,-57.91671752929688,-86.29266946792603
566,566,1607641616.519582,231032,-73.00635528564453,-86.4057663154602
567,567,1607641618.079005,231197,-106.07632446289062,-86.46608476638794
568,568,1607641623.07936,231692,-118.76302337646484,-87.05050638198853
569,569,1607641624.105031,231827,-98.39844512939452,-87.05034578323364
570,570,1607641628.030911,232272,-55.26520538330078,-86.78851099014283
571,571,1607641632.09269,232702,-119.64935302734376,-87.28880685806274
572,572,1607641633.327014,232862,-90.60791778564452,-87.09876230239868
573,573,1607641635.3013859,233077,-87.30793762207031,-87.41086572647094
574,574,1607641646.5828,234192,-80.36445617675781,-87.68316431045533
575,575,1607641648.230927,234402,-107.0768051147461,-87.67434236526489
576,576,1607641649.511856,234557,-98.5491180419922,-87.70501428604126
577,577,1607641651.840913,234717,-81.53450012207031,-83.47517343521118
578,578,1607641656.853358,235262,-107.23575592041016,-84.1636643409729
579,579,1607641659.226742,235562,-113.22463989257812,-84.70800714492798
580,580,1607641661.389364,235755,-114.1614990234375,-85.24136560440064
581,581,1607641662.833123,235945,-110.24552154541016,-85.82411703109742
582,582,1607641664.222126,236100,-83.13787078857422,-85.52469373703003
583,583,1607641670.1746562,236750,-55.06953430175781,-85.69792531967163
584,584,1607641672.1476312,237030,-82.62894439697266,-85.74474134445191
585,585,1607641678.025626,237698,-34.63751602172852,-85.20513292312621
586,586,1607641679.32394,237848,-68.72555541992189,-85.31141939163209
587,587,1607641683.654999,238263,-64.57706451416016,-85.46789834976197
588,588,1607641691.538485,239193,-86.51033782958984,-85.3751901435852
589,589,1607641694.503333,239523,-59.64356231689453,-85.1873981666565
590,590,1607641713.728483,241213,-71.04570007324219,-85.1222636604309
591,591,1607641716.728451,241563,-93.16502380371094,-85.32121843338012
592,592,1607641718.8181481,241778,-81.86048889160156,-85.39510210037231
593,593,1607641722.521743,242118,-63.03245162963867,-85.21760274887085
594,594,1607641724.242719,242323,-104.20591735839844,-85.6457880973816
595,595,1607641727.171486,242628,-80.21286010742188,-85.97422277450562
596,596,1607641728.529803,242758,-74.1573257446289,-85.86897054672241
597,597,1607641738.126866,243758,-108.7933578491211,-86.20169759750367
598,598,1607641738.9982119,243873,-38.050872802734375,-85.88673070907593
599,599,1607641748.211123,244839,-89.00821685791016,-85.91689153671264
600,600,1607641749.9224641,245048,-513.3261108398439,-90.16899435043335
601,601,1607641763.264129,246521,-97.62004852294922,-90.70874631881713
602,602,1607641769.716766,247226,-80.74410247802734,-90.36034322738648
603,603,1607641772.902768,247540,-493.1833190917969,-94.69076509475708
604,604,1607641779.013324,248215,-88.84722137451172,-95.19474603652954
605,605,1607641788.365183,249270,-111.81452941894531,-95.84934465408325
606,606,1607641792.8876526,249795,-89.59187316894531,-96.09133783340454
607,607,1607641798.543284,250158,-102.42726135253906,-96.58794061660767
608,608,1607641803.567398,250673,-105.36471557617188,-97.20804246902466
609,609,1607641806.090672,250973,-66.64141845703125,-97.30467161178589
610,610,1607641807.231301,251073,-36.43177795410156,-96.6771005821228
611,611,1607641813.1890152,251767,-82.46473693847656,-96.46116346359253
612,612,1607641814.199857,251897,-60.04037094116211,-96.57946096420288
613,613,1607641817.07623,252187,-98.79730987548828,-96.82835973739624
614,614,1607641818.595271,252377,-80.1722412109375,-97.06966333389282
615,615,1607641821.070255,252622,-63.77182388305664,-97.31877645492554
616,616,1607641824.599702,253048,-484.0951232910156,-101.09192686080932
617,617,1607641825.8949358,253158,-81.94823455810547,-101.54750032424927
618,618,1607641826.8360279,253288,-88.5064697265625,-101.98718671798706
619,619,1607641832.3706632,253832,-50.09281921386719,-101.32668622970581
620,620,1607641834.9465814,254112,-75.55780792236328,-101.07202527999878
621,621,1607641836.14185,254232,-61.48245239257813,-100.75833150863647
622,622,1607641836.958647,254347,-43.55168914794922,-100.22043111801148
623,623,1607641840.209597,254707,-93.41029357910156,-99.80541173934937
624,624,1607641843.080647,255062,-101.72932434082031,-100.0241661643982
625,625,1607641846.716463,255457,-115.48632049560548,-100.5371349143982
626,626,1607641851.134975,255957,-64.60175323486328,-99.91072378158569
627,627,1607641854.529353,256319,-87.05664825439453,-100.17209325790405
628,628,1607641855.879634,256504,-105.80729675292969,-100.71166166305542
629,629,1607641857.656465,256689,-79.10398864746094,-100.78215147018433
630,630,1607641862.772366,257154,-74.346923828125,-101.06183931350708
631,631,1607641866.2464461,257534,-100.8371810913086,-101.42987482070923
632,632,1607641868.381382,257739,-85.58321380615234,-101.33917802810669
633,633,1607641872.897352,258224,-61.0181655883789,-97.11291498184204
634,634,1607641873.93433,258329,-83.75341033935547,-97.17670129776
635,635,1607641878.549876,258769,-80.90631103515625,-97.15612329483032
636,636,1607641883.790865,259349,-91.67393493652344,-96.82212076187133
637,637,1607641884.6681302,259459,-48.83464813232422,-92.2948288154602
638,638,1607641885.766258,259599,-93.89928436279295,-92.4691820716858
639,639,1607641899.054434,260684,-50.4587516784668,-92.31565160751343
640,640,1607641901.584506,260959,-97.2451629638672,-92.53471174240113
641,641,1607641903.497853,261139,-83.83050537109375,-92.8773150062561
642,642,1607641904.3319411,261244,-82.19407653808594,-92.82624612808227
643,643,1607641908.305378,261664,-88.68882751464844,-92.82686738967895
644,644,1607641909.1964939,261774,-53.51825714111328,-92.33435373306274
645,645,1607641911.143713,262014,-33.90647125244141,-91.71387849807739
646,646,1607641917.033006,262668,-69.13229370117189,-91.04061189651489
647,647,1607641917.974625,262798,-100.0335693359375,-91.06580293655395
648,648,1607641919.7494214,263003,-132.18421936035156,-91.90026933670043
649,649,1607641924.420597,263460,-500.9557495117188,-96.14265092849732
650,650,1607641929.648645,264030,-57.49881362915039,-95.44733221054076
651,651,1607641931.344841,264180,-56.99688339233398,-95.4781657218933
652,652,1607641934.275598,264550,-96.00904083251952,-95.67318525314332
653,653,1607641935.5261278,264655,-38.61438751220703,-95.50618089675903
654,654,1607641936.8500528,264815,-93.17388153076172,-95.78850984573364
655,655,1607641938.137135,264975,-73.50066375732422,-95.7564052772522
656,656,1607641941.818228,265350,-82.15664672851562,-96.15796155929566
657,657,1607641945.960527,265790,-47.19049072265625,-96.3369066619873
658,658,1607641946.930082,265910,-87.76719665527344,-96.69935043334961
659,659,1607641947.812889,266020,-46.70003509521485,-96.50558288574219
660,660,1607641948.9896321,266130,-82.44961547851562,-96.7327109527588
661,661,1607641955.614477,266775,-70.25843048095703,-96.8103950881958
662,662,1607641956.691953,266900,-68.2764892578125,-96.84388889312744
663,663,1607641963.17024,267596,-100.46916198730469,-97.36172298431397
664,664,1607641966.033665,267876,-62.05731964111328,-97.37635272979736
665,665,1607641966.902138,267991,-55.94902801513672,-97.35667583465576
666,666,1607641968.529916,268166,-94.22398376464844,-97.56885211944581
667,667,1607641974.075943,268773,-485.5333862304688,-101.36342273712158
668,668,1607641977.697219,269209,-59.33798217773438,-100.76917232513428
669,669,1607641982.027451,269619,-521.1035766601561,-104.9962236404419
670,670,1607641989.840673,270112,-82.5179443359375,-105.26875102996826
671,671,1607641992.18014,270327,-116.89329528808594,-105.24119045257568
672,672,1607641993.020066,270437,-85.87732696533203,-105.19388454437257
673,673,1607641994.404312,270622,-102.84081268310548,-105.34921329498292
674,674,1607641995.4711812,270727,-38.89713668823242,-104.93454010009765
675,675,1607641999.40397,271112,-67.08050537109375,-104.53457710266113
676,676,1607642001.7986882,271402,-36.51880645751953,-103.91427398681641
677,677,1607642005.417484,271772,-56.301513671875,-103.66194412231445
678,678,1607642006.705635,271932,-77.38528442382812,-103.36343940734864
679,679,1607642009.724304,272234,-113.1937255859375,-103.36313026428223
680,680,1607642012.071125,272424,-82.35428619384766,-103.04505813598632
681,681,1607642013.978437,272604,-92.14659118652344,-102.86406883239746
682,682,1607642018.009124,273062,-94.31559753417969,-102.97584609985351
683,683,1607642020.993714,273402,-83.68477630615234,-103.26199851989746
684,684,1607642021.986454,273522,-59.10924530029297,-103.02680152893066
685,685,1607642024.155126,273722,-86.8361587524414,-103.54878795623779
686,686,1607642034.0475721,274884,-92.96134948730469,-103.79114589691162
687,687,1607642035.558968,275074,-97.22767639160156,-104.11765201568603
688,688,1607642039.474433,275549,-35.812862396240234,-103.61067726135254
689,689,1607642047.886693,276439,-44.0401611328125,-103.45464324951172
690,690,1607642054.342653,277144,-59.448143005371094,-103.338667678833
691,691,1607642063.644041,278149,-92.55599975585938,-103.33257743835449
692,692,1607642065.640922,278344,-103.7332534790039,-103.55130508422852
693,693,1607642068.433058,278669,-81.68650817871094,-103.73784564971923
694,694,1607642073.8919392,279174,-79.4546890258789,-103.49033336639404
695,695,1607642075.183942,279279,-53.5491943359375,-103.2236967086792
696,696,1607642076.5222108,279444,-57.84443664550781,-103.06056781768798
697,697,1607642079.10036,279719,-60.71329116821289,-102.57976715087891
698,698,1607642080.558337,279864,-69.25560760498047,-102.89181449890137
699,699,1607642085.8186991,280079,-101.74676513671876,-103.01919998168945
700,700,1607642092.128145,280809,-61.97568130493164,-98.50569568634033
701,701,1607642097.9501731,281504,-106.33245086669922,-98.59281970977783
702,702,1607642100.534344,281724,-52.29040908813477,-98.30828277587891
703,703,1607642102.400181,281934,-93.69893646240234,-94.31343894958496
704,704,1607642113.499731,283169,-110.42579650878906,-94.52922470092773
705,705,1607642114.480922,283289,-56.18274688720703,-93.97290687561035
706,706,1607642119.0181801,283799,-105.07118225097656,-94.12769996643067
707,707,1607642123.537086,284272,-73.41831970214844,-93.83761054992675
708,708,1607642129.863472,284997,-74.37771606445312,-93.52774055480957
709,709,1607642133.4788132,285307,-37.3271369934082,-93.23459774017334
710,710,1607642140.0483394,286042,-116.93157958984376,-94.03959575653076
711,711,1607642148.245249,286927,-82.72332763671875,-94.04218166351319
712,712,1607642150.139892,287147,-109.68147277832031,-94.53859268188477
713,713,1607642155.97755,287797,-84.06749725341797,-94.39129455566406
714,714,1607642157.243404,287962,-87.35089874267578,-94.46308113098145
715,715,1607642162.4750562,288436,-50.89627075195313,-94.33432559967041
716,716,1607642163.782982,288603,-100.01181030273438,-90.4934924697876
717,717,1607642165.4036589,288753,-60.076622009277344,-90.27477634429931
718,718,1607642171.054384,289278,-53.13067245483398,-89.92101837158204
719,719,1607642175.235064,289703,-55.88133239746094,-89.97890350341797
720,720,1607642177.439224,289858,-92.0099105834961,-90.1434245300293
721,721,1607642184.647572,290203,-64.46878814697266,-90.17328788757324
722,722,1607642186.922294,290423,-39.65137100219727,-90.13428470611572
723,723,1607642188.3499,290613,-514.9278564453125,-94.34946033477783
724,724,1607642189.32351,290718,-78.29090118408203,-94.11507610321046
725,725,1607642200.957313,291959,-112.4184341430664,-94.08439723968506
726,726,1607642203.9015381,292274,-95.8445053100586,-94.39682476043701
727,727,1607642205.2248974,292439,-495.0044250488281,-98.47630252838135
728,728,1607642213.734844,293429,-70.39590454101562,-98.12218860626221
729,729,1607642215.421993,293599,-80.94244384765625,-98.14057315826416
730,730,1607642216.997624,293799,-103.39461517333984,-98.43105007171631
731,731,1607642218.293955,293984,-82.61314392089844,-98.2488097000122
732,732,1607642220.063666,294144,-83.88204956054688,-98.23179805755615
733,733,1607642222.968116,294449,-87.00868225097656,-98.49170322418213
734,734,1607642227.47753,294984,-94.36053466796876,-98.59777446746826
735,735,1607642238.2646642,296154,-66.05052185058594,-98.44921657562256
736,736,1607642239.368433,296269,-52.43104934692383,-98.05678771972656
737,737,1607642240.1424801,296369,-52.00722122192383,-98.08851345062256
738,738,1607642254.655076,297899,-94.82791900634766,-98.0977997970581
739,739,1607642260.474713,298584,-48.64197540283203,-98.07963203430175
740,740,1607642265.27359,299109,-51.44570922851562,-97.62163749694824
741,741,1607642267.488374,299329,-133.53863525390622,-98.11871879577637
742,742,1607642268.760383,299496,-94.92832946777344,-98.24606132507324
743,743,1607642270.462358,299696,-91.24640655517578,-98.27163711547851
744,744,1607642278.574496,300211,-96.5556182861328,-98.7020107269287
745,745,1607642280.95815,300356,-75.2352066040039,-99.11529808044433
746,746,1607642282.001981,300491,-60.813194274902344,-99.03210708618164
747,747,1607642283.099688,300646,-93.7439956665039,-98.96921134948731
748,748,1607642287.999685,301187,-24.531761169433594,-97.89268676757813
749,749,1607642289.658781,301397,-100.76353454589844,-93.89076461791993
750,750,1607642292.032974,301617,-102.61075592041016,-94.34188404083253
751,751,1607642296.736707,302147,-71.70222473144531,-94.48893745422363
752,752,1607642299.068048,302439,-481.289306640625,-98.34174011230469
753,753,1607642302.479399,302794,-73.65167236328125,-98.69211296081544
754,754,1607642305.123728,303079,-50.18771743774414,-98.26225131988525
755,755,1607642306.329224,303214,-99.30634307861328,-98.52030811309814
756,756,1607642307.771437,303409,-98.2607421875,-98.68134906768799
757,757,1607642311.879697,303789,-69.79075622558594,-98.90735172271728
758,758,1607642312.991655,303944,-65.04384613037111,-98.68011821746826
759,759,1607642320.655211,304684,-89.28504180908203,-99.10596828460693
760,760,1607642324.549599,305129,-68.84748840332031,-98.96994701385498
761,761,1607642327.669075,305509,-103.83186340332031,-99.30568134307862
762,762,1607642331.104196,305879,-40.85274887084961,-99.03144393920898
763,763,1607642335.0694401,306339,-109.46719360351562,-99.1214242553711
764,764,1607642336.199966,306499,-53.18923950195313,-99.03274345397949
765,765,1607642338.540852,306724,-50.27228164672852,-98.97597599029541
766,766,1607642341.8646429,307054,-89.1500015258789,-98.92523616790771
767,767,1607642349.104954,307884,-74.03423309326172,-94.81024463653564
768,768,1607642350.3255231,308044,-55.70475769042969,-94.77391239166259
769,769,1607642353.398921,308339,-95.06925964355469,-90.51356922149658
770,770,1607642357.090723,308734,-93.80443572998048,-90.62643413543701
771,771,1607642373.692385,310132,-43.8406867980957,-89.89590805053712
772,772,1607642375.87795,310337,-133.62344360351562,-90.37336921691895
773,773,1607642377.074061,310492,-82.63911437988281,-90.17135223388672
774,774,1607642378.02179,310607,-35.08700180053711,-90.13325088500977
775,775,1607642394.470974,312512,-82.52357482910156,-90.28768157958984
776,776,1607642397.231523,312826,-489.0096435546875,-94.81258995056152
777,777,1607642400.646523,313146,-77.56356811523438,-95.02521049499512
778,778,1607642403.169181,313441,-69.55252075195311,-94.94688285827637
779,779,1607642408.965589,314079,-75.46542358398438,-94.56959983825683
780,780,1607642410.550666,314249,-67.33650970458984,-94.41942207336426
781,781,1607642411.349669,314359,-42.980934143066406,-93.92776550292969
782,782,1607642412.670413,314524,-78.07630157470703,-93.76537254333496
783,783,1607642414.325512,314669,-60.61737823486328,-93.53469856262207
784,784,1607642415.485357,314829,-56.5811767578125,-93.50941787719727
785,785,1607642419.4050062,315239,-119.42947387695312,-93.83535102844239
786,786,1607642420.630601,315390,-90.80833435058594,-93.8138208770752
787,787,1607642421.4257052,315495,-85.87165832519531,-93.70026069641114
788,788,1607642424.423206,315805,-53.47268676757813,-93.8768589401245
789,789,1607642432.764319,316605,-61.54358673095703,-94.05189319610595
790,790,1607642436.927226,317070,-58.7423210144043,-94.04483497619628
791,791,1607642439.76668,317356,-492.0274963378906,-98.0395499420166
792,792,1607642440.873359,317506,-55.29141235351562,-97.55513153076171
793,793,1607642443.730085,317791,-63.9072265625,-97.3773387145996
794,794,1607642448.355923,318326,-139.5999755859375,-97.9787915802002
795,795,1607642453.407588,318931,-91.67023468017578,-98.36000198364258
796,796,1607642456.502079,319276,-87.66008758544922,-98.658158493042
797,797,1607642459.197294,319631,-43.072166442871094,-98.48174724578857
798,798,1607642468.012375,320091,-62.82313537597656,-98.41742252349853
799,799,1607642469.761595,320246,-66.73426818847656,-98.06729755401611
800,800,1607642473.6370661,320676,-82.48041534423828,-98.27234489440917
801,801,1607642478.405485,321076,-101.88186645507812,-98.22783905029297
802,802,1607642479.61182,321201,-55.5225944519043,-98.26016090393067
803,803,1607642491.90959,322346,-98.81503295898438,-98.31132186889648
804,804,1607642493.1184,322481,-89.67412567138672,-98.10380516052246
805,805,1607642496.941165,322876,-109.94019317626952,-98.64137962341309
806,806,1607642505.4295769,323710,-509.8802795410156,-102.68947059631347
807,807,1607642512.192899,324450,-103.4210205078125,-102.98949760437011
808,808,1607642514.1911821,324635,-91.32491302490234,-103.15896957397462
809,809,1607642515.667823,324790,-100.38064575195312,-103.78950466156006
810,810,1607642517.969218,325055,-49.19412612915039,-103.11213012695312
811,811,1607642520.001514,325230,-84.0262222290039,-103.12515907287597
812,812,1607642523.384198,325550,-79.86659240722656,-102.82701026916504
813,813,1607642525.930109,325805,-101.51812744140624,-103.00151657104492
814,814,1607642530.9513302,326235,-49.81325149536133,-102.62614009857178
815,815,1607642532.351791,326390,-73.87681579589844,-102.85594554901122
816,816,1607642538.049467,327000,-106.92521667480469,-102.92507961273193
817,817,1607642547.481076,327915,-85.29633331298828,-103.17727672576905
818,818,1607642552.2713099,328290,-92.5096664428711,-103.57106666564941
819,819,1607642563.37116,329455,-108.17835998535156,-104.09403694152832
820,820,1607642564.640283,329600,-72.09825134277344,-103.8949203491211
821,821,1607642565.881769,329705,-35.54467010498047,-103.60567916870117
822,822,1607642567.667159,329885,-90.49456787109376,-104.11411113739014
823,823,1607642573.1216538,330041,-93.0488510131836,-99.89532108306885
824,824,1607642577.0968199,330466,-72.4009017944336,-99.83642108917236
825,825,1607642580.955738,330816,-107.31159210205078,-99.7853526687622
826,826,1607642585.586652,331316,-96.75833129882812,-99.7944909286499
827,827,1607642586.650891,331431,-83.14026641845703,-95.6758493423462
828,828,1607642592.4930599,331973,-118.90717315673828,-96.16096202850342
829,829,1607642595.7883801,332278,-78.23779296875,-96.13391551971435
830,830,1607642598.555643,332553,-84.83442687988281,-95.94831363677979
831,831,1607642600.3221786,332708,-80.16188049316406,-95.92380100250244
832,832,1607642601.949174,332888,-103.89924621582031,-96.12397296905517
833,833,1607642608.4083722,333523,-91.31358337402344,-96.16702198028564
834,834,1607642615.8593788,334168,-52.22495651245117,-95.74566619873048
835,835,1607642617.339894,334343,-85.68049621582031,-95.94196594238281
836,836,1607642618.551892,334493,-73.43682861328125,-96.15202373504638
837,837,1607642624.846041,335148,-100.66887664794922,-96.63864028930664
838,838,1607642626.4252589,335324,-96.30967712402344,-96.6534578704834
839,839,1607642628.371098,335559,-70.21343994140625,-96.86917251586914
840,840,1607642630.356064,335749,-107.74742889404295,-97.43218971252442
841,841,1607642632.722077,336064,-93.7853546142578,-97.03465690612794
842,842,1607642634.453874,336224,-57.77984619140625,-96.66317207336425
843,843,1607642635.557808,336369,-50.76141738891602,-96.25832218170166
844,844,1607642637.718982,336629,-63.60825729370117,-95.92884857177734
845,845,1607642639.109943,336764,-64.84214019775389,-95.82491790771485
846,846,1607642641.617047,336984,-111.3449935913086,-96.3302359008789
847,847,1607642642.756391,337109,-61.49200439453125,-96.00771598815918
848,848,1607642647.171226,337604,-122.0361557006836,-96.98275993347168
849,849,1607642650.492172,337932,-64.64369964599611,-96.62156158447266
850,850,1607642651.844969,338087,-81.9106674194336,-96.4145606994629
851,851,1607642662.198621,339091,-67.35630035400389,-96.37110145568847
852,852,1607642664.0472028,339251,-75.90377044677734,-92.31724609375
853,853,1607642665.1989632,339371,-50.01466369628906,-92.08087600708008
854,854,1607642676.455752,340005,-70.29187774658203,-92.28191761016846
855,855,1607642680.777682,340410,-77.90082550048828,-92.06786243438721
856,856,1607642684.736289,340805,-84.92960357666016,-91.9345510482788
857,857,1607642691.265116,341475,-57.16716003417969,-91.80831508636474
858,858,1607642705.395493,342700,-53.01166152954102,-91.68799324035645
859,859,1607642710.892319,343241,-90.31551361083984,-91.69829795837403
860,860,1607642713.479581,343526,-67.63764953613281,-91.68619956970215
861,861,1607642717.058768,343861,-55.26482391357422,-91.20052917480469
862,862,1607642718.334187,343996,-93.62408447265624,-91.72824253082275
863,863,1607642722.4311118,344391,-95.4749755859375,-91.58832035064697
864,864,1607642725.834065,344711,-104.7767562866211,-92.10419551849365
865,865,1607642728.863761,345056,-98.0672607421875,-92.58214530944824
866,866,1607642731.5369608,345211,-90.47401428222656,-92.59538543701171
867,867,1607642733.117774,345406,-130.53068542480472,-93.16034996032715
868,868,1607642738.417074,345940,-74.85787963867188,-93.35188117980957
869,869,1607642739.470212,346040,-42.54127502441406,-92.82660133361816
870,870,1607642744.32787,346490,-65.00605010986328,-92.53861747741699
871,871,1607642745.882414,346635,-92.5059814453125,-93.02527042388915
872,872,1607642750.051017,347085,-110.7330093383789,-92.79636608123779
873,873,1607642754.3985438,347535,-59.76477432250977,-92.56762268066406
874,874,1607642759.039408,348034,-83.10433959960938,-93.04779605865478
875,875,1607642768.397584,348998,-94.59852600097656,-93.16854557037354
876,876,1607642769.831518,349158,-67.39923095703125,-88.95244144439697
877,877,1607642774.05122,349598,-58.85863494873047,-88.76539211273193
878,878,1607642775.171976,349698,-49.22702026367188,-88.56213710784913
879,879,1607642783.016359,350046,-99.3545150756836,-88.80102802276612
880,880,1607642786.057987,350361,-74.5558090209961,-88.87322101593017
881,881,1607642787.2529118,350511,-71.8774642944336,-89.16218631744385
882,882,1607642790.637474,350800,-490.4466552734375,-93.28588985443115
883,883,1607642792.875011,350989,-493.9920959472656,-97.61963703155517
884,884,1607642795.770958,351274,-63.949134826660156,-97.69331661224365
885,885,1607642797.962573,351494,-107.96595001220705,-97.5786813735962
886,886,1607642799.723967,351679,-73.69876861572266,-97.40758571624755
887,887,1607642800.955252,351822,-87.6664047241211,-97.42553318023681
888,888,1607642803.766313,352097,-79.26415252685547,-97.68344783782959
889,889,1607642807.447024,352527,-85.09831237792969,-97.91899509429932
890,890,1607642809.149569,352702,-64.83328247070311,-97.9799047088623
891,891,1607642813.780064,353232,-70.51738739013672,-93.76480361938476
892,892,1607642814.820234,353382,-58.11389923095703,-93.79302848815918
893,893,1607642818.104422,353732,-67.46715545654297,-93.82862777709961
894,894,1607642823.152174,354157,-70.03599548339844,-93.13298797607422
895,895,1607642825.672122,354502,-110.39105224609376,-93.3201961517334
896,896,1607642830.371842,354992,-54.77369689941406,-92.99133224487305
897,897,1607642839.083041,355852,-59.79411315917969,-93.15855171203613
898,898,1607642849.780217,356869,-485.3641052246094,-97.38396141052246
899,899,1607642857.165188,357554,-65.62107086181639,-97.37282943725586
900,900,1607642861.443648,357989,-72.47663879394531,-97.27279167175293
901,901,1607642869.844088,358869,-108.88516235351562,-97.34282463073731
902,902,1607642871.797026,359120,-492.5401611328125,-101.71300029754639
903,903,1607642876.0916,359621,-61.18195343017578,-101.3366695022583
904,904,1607642890.979776,360686,-49.7833480834961,-100.93776172637939
905,905,1607642893.036516,360856,-93.85601043701172,-100.77691989898682
906,906,1607642896.8458214,361191,-59.9305419921875,-96.27742252349853
907,907,1607642900.978644,361651,-54.33171844482422,-95.78652950286865
908,908,1607642905.6979358,362186,-112.9161148071289,-96.00244152069092
909,909,1607642907.2255108,362386,-75.078857421875,-95.74942363739014
910,910,1607642908.962539,362559,-489.2095031738281,-100.14957740783692
911,911,1607642924.502229,364184,-106.69547271728516,-100.37626991271972
912,912,1607642925.465538,364319,-65.54884338378906,-100.23309242248536
913,913,1607642926.606925,364479,-82.04722595214844,-100.03838340759278
914,914,1607642927.948098,364614,-75.36740112304688,-100.29392490386962
915,915,1607642930.8951962,364984,-75.41691589355469,-100.30932590484619
916,916,1607642933.307487,365239,-43.09320831298828,-99.67100582122802
917,917,1607642937.1866848,365707,-53.87069702148438,-99.35674945831299
918,918,1607642938.465884,365882,-110.14136505126952,-99.53306644439698
919,919,1607642944.970973,366562,-39.564109802246094,-98.84692394256592
920,920,1607642947.647531,366837,-71.32071685791016,-98.83914859771728
921,921,1607642949.346834,367057,-99.48371124267578,-99.47853900909423
922,922,1607642950.546666,367172,-49.47200775146485,-99.06831340789795
923,923,1607642952.300016,367372,-91.16941833496094,-99.04951908111572
924,924,1607642961.5737698,368408,-73.92247772216797,-99.06473484039307
925,925,1607642972.538936,369578,-51.3868408203125,-98.50548732757568
926,926,1607642975.8487,369903,-50.65825271606445,-98.04448654174804
927,927,1607642985.0773811,370407,-60.766761779785156,-97.82075149536132
928,928,1607642991.825301,371211,-509.357177734375,-101.7252515411377
929,929,1607642996.085077,371730,-63.184532165527344,-101.57471893310547
930,930,1607642997.095466,371875,-67.22841644287111,-101.39865882873535
931,931,1607643001.583674,372310,-78.10142517089844,-101.3780542755127
932,932,1607643002.876017,372475,-98.60743713378906,-101.32513618469238
933,933,1607643006.822334,372925,-79.52342987060547,-101.2072346496582
934,934,1607643011.548475,373440,-66.9796142578125,-101.35478122711181
935,935,1607643014.132072,373690,-56.32197570800781,-101.0611960220337
936,936,1607643017.635352,374075,-120.5060043334961,-101.53188777923584
937,937,1607643020.928857,374480,-59.73670959472656,-101.12256610870361
938,938,1607643025.202741,374960,-82.77371215820312,-100.98720645904541
939,939,1607643026.7768214,375125,-69.18901824951172,-100.97696224212646
940,940,1607643028.312053,375280,-75.56551361083984,-100.65514308929443
941,941,1607643031.883049,375605,-98.92961883544922,-100.70658573150635
942,942,1607643044.1785052,376985,-59.76264953613281,-100.72641376495362
943,943,1607643047.750558,377360,-63.82154083251953,-100.85701499938965
944,944,1607643050.4586349,377670,-79.25372314453125,-101.01346965789794
945,945,1607643053.293872,378030,-86.86060333251953,-101.2336542892456
946,946,1607643059.849117,378780,-108.11592864990234,-101.20136363983154
947,947,1607643068.034328,379669,-111.85332489013672,-101.7049768447876
948,948,1607643077.909852,380174,-99.96540832519531,-101.48426937103271
949,949,1607643082.796877,380689,-60.85181427001953,-101.44635051727295
950,950,1607643083.8843071,380789,-55.72148895263672,-101.18445873260498
951,951,1607643085.082043,380939,-95.0859832763672,-101.46175556182861
952,952,1607643092.071197,381624,-55.35016632080078,-101.25621952056885
953,953,1607643093.662978,381836,-516.6458129882811,-105.92253101348876
954,954,1607643094.990597,381996,-83.30378723144531,-106.0526501083374
955,955,1607643096.8088028,382166,-85.39048767089844,-106.1275467300415
956,956,1607643102.1962118,382776,-119.92675018310548,-106.47751819610596
957,957,1607643109.460204,383591,-60.48465347290039,-106.51069313049317
958,958,1607643112.671406,384016,-79.76837158203125,-106.77826023101807
959,959,1607643116.002169,384411,-100.88134765625,-106.88391857147217
960,960,1607643122.555724,385101,-116.21984100341795,-107.36974048614502
961,961,1607643123.960327,385251,-103.5306167602539,-107.85239841461181
962,962,1607643125.022216,385411,-64.53362274169922,-107.56149379730225
963,963,1607643125.984297,385536,-45.679481506347656,-107.06353885650634
964,964,1607643128.738116,385806,-85.40705871582031,-106.86984188079833
965,965,1607643131.479765,386121,-65.28564453125,-106.54202571868896
966,966,1607643135.77459,386604,-496.696533203125,-110.60425090789795
967,967,1607643139.508157,387014,-55.16057586669922,-109.8505498123169
968,968,1607643140.49025,387124,-48.30986404418945,-109.58506965637207
969,969,1607643144.102441,387534,-122.83511352539062,-110.38800804138184
970,970,1607643147.6202052,387909,-124.14934539794922,-110.97944099426269
971,971,1607643157.028814,388889,-70.71485900878906,-110.76152976989746
972,972,1607643162.006721,389439,-91.67711639404295,-110.5709708404541
973,973,1607643163.169317,389588,-89.61363220214844,-110.86945941925049
974,974,1607643165.921403,389860,-45.86461639404297,-110.49706218719483
975,975,1607643173.667945,390206,-80.70645141601562,-110.35814144134521
976,976,1607643176.870437,390536,-60.44978713989258,-110.28864700317382
977,977,1607643178.4513311,390711,-80.79401397705078,-110.50800079345703
978,978,1607643183.1930509,391096,-117.17642211914062,-111.18749481201172
979,979,1607643187.2359734,391521,-59.37960815429688,-110.78774574279785
980,980,1607643191.6734571,391936,-86.16661834716797,-110.90385383605957
981,981,1607643197.412801,392471,-65.34894561767578,-110.83856864929199
982,982,1607643200.542337,392741,-58.50590133666992,-106.51916110992431
983,983,1607643206.045917,393231,-114.00678253173828,-102.71930797576904
984,984,1607643207.8232179,393441,-150.2016143798828,-103.58183277130126
985,985,1607643209.6056259,393616,-96.43678283691406,-103.46654109954834
986,986,1607643224.247228,395121,-40.140663146972656,-103.13096004486084
987,987,1607643225.387257,395246,-55.786865234375,-102.81216464996338
988,988,1607643227.978455,395571,-97.15909576416016,-102.99111408233642
989,989,1607643229.66873,395731,-91.90052795410156,-103.05913623809815
990,990,1607643231.155732,395941,-99.62542724609376,-103.40705768585205
991,991,1607643233.262266,396146,-93.78130340576172,-103.6396968460083
992,992,1607643237.810818,396676,-99.01854705810548,-104.04874332427978
993,993,1607643238.999259,396826,-50.96491622924805,-103.88372093200684
994,994,1607643242.099079,397111,-87.12533569335938,-104.05461433410645
995,995,1607643246.401177,397621,-92.49079132080078,-103.87561172485351
996,996,1607643250.074125,398021,-82.74961853027344,-104.1553709411621
997,997,1607643252.950897,398296,-76.13525390625,-104.31878234863281
998,998,1607643256.099783,398621,-65.51443481445311,-100.12028564453125


==> figures/reward_1_11.csv <==
,Unnamed: 0,Wall time,Step,Value,Smoothed Value
0,0,1607582936.063435,946,-10.0,-10.0
1,1,1607582948.057374,1611,-10.0,-10.0
2,2,1607582950.922091,1969,-10.0,-10.0
3,3,1607582953.132387,2169,-10.0,-10.0
4,4,1607582955.506696,2435,0.0,-8.0
5,5,1607582964.825339,3385,-10.0,-8.333333333333334
6,6,1607582981.492901,5118,0.0,-7.142857142857143
7,7,1607582987.08601,5659,-10.0,-7.5
8,8,1607582990.0542688,6004,-10.0,-7.777777777777778
9,9,1607582992.592651,6242,-10.0,-8.0
10,10,1607582992.998357,6289,0.0,-7.2727272727272725
11,11,1607582995.299948,6564,-10.0,-7.5
12,12,1607583003.3183699,7424,-10.0,-7.6923076923076925
13,13,1607583004.451382,7569,-10.0,-7.857142857142857
14,14,1607583006.546974,7769,-10.0,-8.0
15,15,1607583008.087356,7884,-10.0,-8.125
16,16,1607583018.795082,9010,0.0,-7.647058823529412
17,17,1607583023.894667,9510,-10.0,-7.777777777777778
18,18,1607583029.188548,10010,-10.0,-7.894736842105263
19,19,1607583030.107114,10120,-10.0,-8.0
20,20,1607583031.786057,10280,-10.0,-8.095238095238095
21,21,1607583032.3478134,10321,0.0,-7.7272727272727275
22,22,1607583036.14012,10737,0.0,-7.391304347826087
23,23,1607583047.400776,11813,-10.0,-7.5
24,24,1607583048.029427,11880,0.0,-7.2
25,25,1607583055.846908,12725,-10.0,-7.3076923076923075
26,26,1607583062.9678721,13505,-10.0,-7.407407407407407
27,27,1607583065.4589481,13751,0.0,-7.142857142857143
28,28,1607583066.7934554,13921,-10.0,-7.241379310344827
29,29,1607583077.419414,14945,-10.0,-7.333333333333333
30,30,1607583084.343283,15590,-10.0,-7.419354838709677
31,31,1607583094.390837,16662,-10.0,-7.5
32,32,1607583097.924398,17034,-10.0,-7.575757575757576
33,33,1607583099.2726474,17179,-10.0,-7.647058823529412
34,34,1607583109.442832,18280,-10.0,-7.714285714285714
35,35,1607583111.249506,18525,-10.0,-7.777777777777778
36,36,1607583111.482959,18563,0.0,-7.5675675675675675
37,37,1607583112.978157,18738,-10.0,-7.631578947368421
38,38,1607583119.872617,19587,0.0,-7.435897435897436
39,39,1607583124.708693,20121,-10.0,-7.5
40,40,1607583128.125578,20461,-10.0,-7.560975609756097
41,41,1607583129.745825,20681,-10.0,-7.619047619047619
42,42,1607583135.121116,21271,-10.0,-7.674418604651163
43,43,1607583139.176792,21696,0.0,-7.5
44,44,1607583140.606152,21881,-10.0,-7.555555555555555
45,45,1607583143.964452,22236,-10.0,-7.608695652173913
46,46,1607583147.780416,22641,0.0,-7.446808510638298
47,47,1607583148.244833,22687,0.0,-7.291666666666667
48,48,1607583150.021916,22912,-10.0,-7.346938775510204
49,49,1607583152.810287,23206,-10.0,-7.4
50,50,1607583155.1823778,23511,-10.0,-7.450980392156863
51,51,1607583156.844795,23656,-10.0,-7.5
52,52,1607583159.19314,23895,0.0,-7.3584905660377355
53,53,1607583162.059523,24205,-10.0,-7.407407407407407
54,54,1607583163.150823,24345,-10.0,-7.454545454545454
55,55,1607583174.004807,25616,-10.0,-7.5
56,56,1607583181.427473,26504,-10.0,-7.543859649122807
57,57,1607583183.167945,26704,-10.0,-7.586206896551724
58,58,1607583184.3796391,26844,-10.0,-7.627118644067797
59,59,1607583189.90495,27451,0.0,-7.5
60,60,1607583201.299425,28735,0.0,-7.377049180327869
61,61,1607583201.643681,28759,0.0,-7.258064516129032
62,62,1607583203.9715116,29034,-10.0,-7.301587301587301
63,63,1607583210.0223598,29714,-10.0,-7.34375
64,64,1607583215.8432028,30319,-10.0,-7.384615384615385
65,65,1607583217.0691571,30484,-10.0,-7.424242424242424
66,66,1607583218.307945,30584,-10.0,-7.462686567164179
67,67,1607583222.953192,31080,0.0,-7.352941176470588
68,68,1607583237.442137,32752,-10.0,-7.391304347826087
69,69,1607583246.193203,33661,62.833213806152344,-6.388096945626395
70,70,1607583250.803209,34146,-10.0,-6.438968819631657
71,71,1607583253.0429661,34401,-10.0,-6.4884275860256615
72,72,1607583254.368737,34561,0.0,-6.399545016354078
73,73,1607583257.171787,34840,-10.0,-6.4481998134303735
74,74,1607583263.168366,35505,-10.0,-6.495557149251302
75,75,1607583267.417517,35970,-10.0,-6.541668239392732
76,76,1607583270.7296,36325,-10.0,-6.586581638881138
77,77,1607583276.774476,36970,-10.0,-6.630343412741636
78,78,1607583296.854626,39135,-10.0,-6.672997293593008
79,79,1607583304.1297,39986,0.0,-6.589584827423096
80,80,1607583305.912075,40156,-10.0,-6.631688718442564
81,81,1607583313.216424,40921,-10.0,-6.672765685290825
82,82,1607583314.36372,41036,-10.0,-6.7128528457090075
83,83,1607583320.320685,41621,-10.0,-6.751985549926758
84,84,1607583322.092832,41836,-10.0,-6.790197484633502
85,85,1607583324.701261,42111,-10.0,-6.827520769695903
86,86,1607583329.310163,42631,-10.0,-6.863986048205145
87,87,1607583334.974144,43318,-10.0,-6.899622570384633
88,88,1607583336.5398116,43523,-10.0,-6.934458271840985
89,89,1607583338.711096,43668,-10.0,-6.968519846598308
90,90,1607583345.316261,44498,-10.0,-7.001832815317007
91,91,1607583346.803112,44648,-10.0,-7.0344215890635615
92,92,1607583348.0616212,44793,-10.0,-7.066309528966104
93,93,1607583351.977396,45238,-10.0,-7.097519002062209
94,94,1607583362.654583,46578,-10.0,-7.128071433619449
95,95,1607583365.4198186,46873,-10.0,-7.157987356185913
96,96,1607583375.000234,47918,-10.0,-7.187286455606677
97,97,1607583393.054846,49963,-10.0,-7.215987614222935
98,98,1607583397.1587029,50333,-10.0,-7.244108951453007
99,99,1607583402.664233,50968,-10.0,-7.271667861938477
100,100,1607583408.1231,51580,-10.0,-7.271667861938477
101,101,1607583410.705871,51915,-10.0,-7.271667861938477
102,102,1607583414.68688,52400,-10.0,-7.271667861938477
103,103,1607583416.057927,52565,-10.0,-7.271667861938477
104,104,1607583417.620558,52738,0.0,-7.271667861938477
105,105,1607583420.412168,53088,-10.0,-7.271667861938477
106,106,1607583426.6578689,53856,-10.0,-7.371667861938477
107,107,1607583432.7847462,54541,-10.0,-7.371667861938477
108,108,1607583434.7946858,54751,-10.0,-7.371667861938477
109,109,1607583459.0372634,57476,-10.0,-7.371667861938477
110,110,1607583470.5511599,58786,-10.0,-7.471667861938476
111,111,1607583478.028959,59731,-10.0,-7.471667861938476
112,112,1607583479.7992349,59941,-10.0,-7.471667861938476
113,113,1607583485.275034,60361,-10.0,-7.471667861938476
114,114,1607583494.200339,61356,-10.0,-7.471667861938476
115,115,1607583505.549921,62636,-10.0,-7.471667861938476
116,116,1607583508.896918,63051,-10.0,-7.571667861938477
117,117,1607583510.449332,63211,-10.0,-7.571667861938477
118,118,1607583514.682413,63686,-10.0,-7.571667861938477
119,119,1607583523.27625,64596,-10.0,-7.571667861938477
120,120,1607583534.912586,65956,-10.0,-7.571667861938477
121,121,1607583535.983376,66101,-10.0,-7.671667861938476
122,122,1607583539.617872,66541,-10.0,-7.771667861938477
123,123,1607583541.348675,66716,-10.0,-7.771667861938477
124,124,1607583553.753052,68121,-10.0,-7.871667861938477
125,125,1607583555.842334,68311,-10.0,-7.871667861938477
126,126,1607583569.811332,69786,-10.0,-7.871667861938477
127,127,1607583574.3966134,70236,-10.0,-7.971667861938476
128,128,1607583576.215308,70426,-10.0,-7.971667861938476
129,129,1607583579.577434,70751,-10.0,-7.971667861938476
130,130,1607583581.883424,71026,-10.0,-7.971667861938476
131,131,1607583600.396219,73151,-10.0,-7.971667861938476
132,132,1607583605.776937,73786,-10.0,-7.971667861938476
133,133,1607583609.498332,74146,-10.0,-7.971667861938476
134,134,1607583613.381623,74601,-10.0,-7.971667861938476
135,135,1607583615.693934,74851,-10.0,-7.971667861938476
136,136,1607583623.234369,75661,-10.0,-8.071667861938476
137,137,1607583624.51011,75786,-10.0,-8.071667861938476
138,138,1607583633.697413,76801,-10.0,-8.171667861938477
139,139,1607583636.550674,77141,-10.0,-8.171667861938477
140,140,1607583638.128817,77241,-10.0,-8.171667861938477
141,141,1607583641.016163,77611,-10.0,-8.171667861938477
142,142,1607583643.1299288,77811,-10.0,-8.171667861938477
143,143,1607583646.885527,78246,-10.0,-8.271667861938477
144,144,1607583649.260155,78541,-10.0,-8.271667861938477
145,145,1607583654.737973,79206,-10.0,-8.271667861938477
146,146,1607583655.9355571,79321,-10.0,-8.371667861938477
147,147,1607583668.885631,80711,-10.0,-8.471667861938476
148,148,1607583671.201016,80971,-10.0,-8.471667861938476
149,149,1607583678.447644,81701,-10.0,-8.471667861938476
150,150,1607583680.1059802,81911,-10.0,-8.471667861938476
151,151,1607583680.9827108,82011,-10.0,-8.471667861938476
152,152,1607583686.4515688,82576,-10.0,-8.571667861938476
153,153,1607583693.0258539,83341,-10.0,-8.571667861938476
154,154,1607583693.83888,83441,-10.0,-8.571667861938476
155,155,1607583698.866501,83926,-10.0,-8.571667861938476
156,156,1607583702.161248,84281,-10.0,-8.571667861938476
157,157,1607583704.1981401,84531,-10.0,-8.571667861938476
158,158,1607583705.6673481,84666,-10.0,-8.571667861938476
159,159,1607583707.096858,84826,-10.0,-8.671667861938477
160,160,1607583707.878356,84926,-10.0,-8.771667861938477
161,161,1607583709.953126,85156,-10.0,-8.871667861938477
162,162,1607583711.5410259,85336,-10.0,-8.871667861938477
163,163,1607583718.5164368,86136,-10.0,-8.871667861938477
164,164,1607583719.777075,86256,-10.0,-8.871667861938477
165,165,1607583730.863942,87451,-10.0,-8.871667861938477
166,166,1607583733.906419,87761,-10.0,-8.871667861938477
167,167,1607583742.848481,88716,-10.0,-8.971667861938476
168,168,1607583745.414902,88991,-10.0,-8.971667861938476
169,169,1607583752.000307,89722,-10.0,-9.7
170,170,1607583760.019867,90397,-10.0,-9.7
171,171,1607583762.791524,90727,-10.0,-9.7
172,172,1607583780.63204,92782,-10.0,-9.8
173,173,1607583790.279336,93857,-10.0,-9.8
174,174,1607583792.262353,94077,-10.0,-9.8
175,175,1607583794.675523,94322,-10.0,-9.8
176,176,1607583796.005177,94482,-10.0,-9.8
177,177,1607583797.17587,94592,-10.0,-9.8
178,178,1607583798.942692,94757,-10.0,-9.8
179,179,1607583801.253783,95037,-10.0,-9.9
180,180,1607583805.789789,95507,-10.0,-9.9
181,181,1607583811.588049,96147,-10.0,-9.9
182,182,1607583813.122492,96312,-10.0,-9.9
183,183,1607583818.9144,96892,-10.0,-9.9
184,184,1607583823.016439,97337,-10.0,-9.9
185,185,1607583828.5279038,97957,-10.0,-9.9
186,186,1607583831.833714,98327,-10.0,-9.9
187,187,1607583833.045232,98482,-10.0,-9.9
188,188,1607583835.578074,98767,-10.0,-9.9
189,189,1607583836.981497,98942,-10.0,-9.9
190,190,1607583840.155303,99297,-10.0,-9.9
191,191,1607583841.662243,99497,-10.0,-9.9
192,192,1607583843.109645,99687,-10.0,-9.9
193,193,1607583849.304888,100102,-10.0,-9.9
194,194,1607583851.604439,100312,-10.0,-9.9
195,195,1607583852.678798,100437,-10.0,-9.9
196,196,1607583855.146575,100717,-10.0,-9.9
197,197,1607583859.258204,101107,-10.0,-9.9
198,198,1607583860.938189,101297,-10.0,-9.9
199,199,1607583872.718316,102552,-10.0,-9.9
200,200,1607583879.078485,103127,-10.0,-9.9
201,201,1607583884.973042,103737,-10.0,-9.9
202,202,1607583889.51246,104212,-10.0,-9.9
203,203,1607583892.333045,104562,-10.0,-9.9
204,204,1607583895.240859,104862,-10.0,-10.0
205,205,1607583901.03066,105502,-10.0,-10.0
206,206,1607583908.854236,106262,-10.0,-10.0
207,207,1607583913.240782,106696,-10.0,-10.0
208,208,1607583914.50331,106831,-10.0,-10.0
209,209,1607583915.32669,106931,-10.0,-10.0
210,210,1607583917.140457,107146,-10.0,-10.0
211,211,1607583927.9111118,108200,-10.0,-10.0
212,212,1607583935.816477,109050,-10.0,-10.0
213,213,1607583939.439109,109335,-10.0,-10.0
214,214,1607583940.361491,109450,-10.0,-10.0
215,215,1607583947.577959,110015,-10.0,-10.0
216,216,1607583951.372296,110395,-10.0,-10.0
217,217,1607583953.0272481,110605,-10.0,-10.0
218,218,1607583958.100222,111130,-10.0,-10.0
219,219,1607583959.6870134,111330,-10.0,-10.0
220,220,1607583961.474684,111520,-10.0,-10.0
221,221,1607583965.376256,111875,-10.0,-10.0
222,222,1607583969.595863,112187,-10.0,-10.0
223,223,1607583980.869226,113204,-10.0,-10.0
224,224,1607583985.468568,113714,-10.0,-10.0
225,225,1607583986.3109539,113819,-10.0,-10.0
226,226,1607583990.406672,114291,-10.0,-10.0
227,227,1607583991.845333,114476,-10.0,-10.0
228,228,1607583994.1637142,114691,-10.0,-10.0
229,229,1607583996.7087278,115020,62.26666641235352,-9.277333335876465
230,230,1607583998.708994,115160,-10.0,-9.277333335876465
231,231,1607584006.943615,116130,-10.0,-9.277333335876465
232,232,1607584012.920177,116825,-10.0,-9.277333335876465
233,233,1607584013.77837,116955,-10.0,-9.277333335876465
234,234,1607584016.501412,117260,-10.0,-9.277333335876465
235,235,1607584019.0898411,117628,-10.0,-9.277333335876465
236,236,1607584021.930031,117978,-10.0,-9.277333335876465
237,237,1607584022.892994,118113,-10.0,-9.277333335876465
238,238,1607584024.6319199,118278,-10.0,-9.277333335876465
239,239,1607584025.816947,118448,-10.0,-9.277333335876465
240,240,1607584027.446809,118648,-10.0,-9.277333335876465
241,241,1607584031.058451,118993,-10.0,-9.277333335876465
242,242,1607584033.5788894,119273,-10.0,-9.277333335876465
243,243,1607584035.829997,119543,-10.0,-9.277333335876465
244,244,1607584041.846914,120023,-10.0,-9.277333335876465
245,245,1607584044.618689,120313,-10.0,-9.277333335876465
246,246,1607584045.8655019,120458,-10.0,-9.277333335876465
247,247,1607584047.457016,120658,-10.0,-9.277333335876465
248,248,1607584055.406149,121537,-10.0,-9.277333335876465
249,249,1607584056.940495,121704,-10.0,-9.277333335876465
250,250,1607584059.523232,121989,-10.0,-9.277333335876465
251,251,1607584063.126391,122389,-10.0,-9.277333335876465
252,252,1607584067.910333,122949,-10.0,-9.277333335876465
253,253,1607584072.524843,123489,-10.0,-9.277333335876465
254,254,1607584076.261818,123939,-10.0,-9.277333335876465
255,255,1607584077.9212961,124115,-10.0,-9.277333335876465
256,256,1607584079.664978,124345,-10.0,-9.277333335876465
257,257,1607584082.0507698,124625,-10.0,-9.277333335876465
258,258,1607584084.602808,124965,-10.0,-9.277333335876465
259,259,1607584092.9931571,125875,-10.0,-9.277333335876465
260,260,1607584097.862072,126427,-10.0,-9.277333335876465
261,261,1607584099.942298,126652,-10.0,-9.277333335876465
262,262,1607584120.6741312,128982,-10.0,-9.277333335876465
263,263,1607584126.16954,129647,-10.0,-9.277333335876465
264,264,1607584131.268769,130007,-10.0,-9.277333335876465
265,265,1607584132.756432,130202,-10.0,-9.277333335876465
266,266,1607584138.647079,130921,-10.0,-9.277333335876465
267,267,1607584141.236719,131201,-10.0,-9.277333335876465
268,268,1607584146.432318,131840,-10.0,-9.277333335876465
269,269,1607584149.002351,132070,-10.0,-9.277333335876465
270,270,1607584151.026616,132325,-10.0,-9.277333335876465
271,271,1607584156.2735882,132930,-10.0,-9.277333335876465
272,272,1607584160.0201151,133340,-10.0,-9.277333335876465
273,273,1607584161.815749,133560,-10.0,-9.277333335876465
274,274,1607584164.678446,133845,-10.0,-9.277333335876465
275,275,1607584170.096052,134475,-10.0,-9.277333335876465
276,276,1607584176.049071,135135,-10.0,-9.277333335876465
277,277,1607584185.044267,136095,-10.0,-9.277333335876465
278,278,1607584187.102875,136300,-10.0,-9.277333335876465
279,279,1607584188.690224,136495,-10.0,-9.277333335876465
280,280,1607584189.537926,136600,-10.0,-9.277333335876465
281,281,1607584192.419125,136940,-10.0,-9.277333335876465
282,282,1607584196.438857,137411,-10.0,-9.277333335876465
283,283,1607584197.6210802,137591,-10.0,-9.277333335876465
284,284,1607584198.832698,137706,-10.0,-9.277333335876465
285,285,1607584202.532944,138171,-10.0,-9.277333335876465
286,286,1607584203.839102,138300,-10.0,-9.277333335876465
287,287,1607584205.284353,138515,-10.0,-9.277333335876465
288,288,1607584206.593621,138670,-10.0,-9.277333335876465
289,289,1607584217.257996,139800,-10.0,-9.277333335876465
290,290,1607584218.536884,139965,-10.0,-9.277333335876465
291,291,1607584224.883812,140420,-10.0,-9.277333335876465
292,292,1607584235.322511,141605,-10.0,-9.277333335876465
293,293,1607584240.6745849,142145,-10.0,-9.277333335876465
294,294,1607584254.518565,143584,-10.0,-9.277333335876465
295,295,1607584256.1686769,143714,-10.0,-9.277333335876465
296,296,1607584258.484868,144009,-10.0,-9.277333335876465
297,297,1607584259.755908,144124,-10.0,-9.277333335876465
298,298,1607584261.282852,144274,-10.0,-9.277333335876465
299,299,1607584265.210349,144689,-10.0,-9.277333335876465
300,300,1607584266.508051,144842,-10.0,-9.277333335876465
301,301,1607584270.763883,145207,-10.0,-9.277333335876465
302,302,1607584273.8824868,145567,-10.0,-9.277333335876465
303,303,1607584282.170754,146352,-10.0,-9.277333335876465
304,304,1607584283.907466,146537,-10.0,-9.277333335876465
305,305,1607584289.721431,147107,-10.0,-9.277333335876465
306,306,1607584291.308801,147232,-10.0,-9.277333335876465
307,307,1607584292.91258,147437,-10.0,-9.277333335876465
308,308,1607584294.22646,147612,-10.0,-9.277333335876465
309,309,1607584301.0737221,148222,-10.0,-9.277333335876465
310,310,1607584302.6685,148362,-10.0,-9.277333335876465
311,311,1607584303.861887,148487,-10.0,-9.277333335876465
312,312,1607584308.529416,148952,-10.0,-9.277333335876465
313,313,1607584309.797323,149112,-10.0,-9.277333335876465
314,314,1607584322.889548,150250,-10.0,-9.277333335876465
315,315,1607584328.6757634,150755,-10.0,-9.277333335876465
316,316,1607584333.175559,151190,-10.0,-9.277333335876465
317,317,1607584336.50115,151515,-10.0,-9.277333335876465
318,318,1607584338.968757,151715,-10.0,-9.277333335876465
319,319,1607584344.1078188,152215,-10.0,-9.277333335876465
320,320,1607584350.431285,152840,-10.0,-9.277333335876465
321,321,1607584351.337462,152945,-10.0,-9.277333335876465
322,322,1607584353.880185,153150,-10.0,-9.277333335876465
323,323,1607584359.531631,153650,-10.0,-9.277333335876465
324,324,1607584372.8764,154995,-10.0,-9.277333335876465
325,325,1607584376.098717,155330,-10.0,-9.277333335876465
326,326,1607584380.9996061,155921,-10.0,-9.277333335876465
327,327,1607584382.083109,156071,-10.0,-9.277333335876465
328,328,1607584385.860349,156516,-10.0,-9.277333335876465
329,329,1607584389.448097,156866,-10.0,-10.0
330,330,1607584392.2537339,157186,-10.0,-10.0
331,331,1607584400.1471,158116,-10.0,-10.0
332,332,1607584409.908081,159186,-10.0,-10.0
333,333,1607584411.1780849,159296,-10.0,-10.0
334,334,1607584414.656132,159729,-10.0,-10.0
335,335,1607584419.444756,160034,-10.0,-10.0
336,336,1607584427.526459,160949,-10.0,-10.0
337,337,1607584429.4728491,161129,-10.0,-10.0
338,338,1607584431.8590882,161454,-10.0,-10.0
339,339,1607584434.682885,161764,-10.0,-10.0
340,340,1607584439.749419,162399,-10.0,-10.0
341,341,1607584445.309123,163044,-10.0,-10.0
342,342,1607584448.287778,163334,-10.0,-10.0
343,343,1607584455.517078,164114,-10.0,-10.0
344,344,1607584456.765798,164234,-10.0,-10.0
345,345,1607584457.981838,164391,-10.0,-10.0
346,346,1607584468.131391,165556,-10.0,-10.0
347,347,1607584469.363557,165666,-10.0,-10.0
348,348,1607584479.4394882,166745,-10.0,-10.0
349,349,1607584484.921765,167363,-10.0,-10.0
350,350,1607584486.38126,167558,-10.0,-10.0
351,351,1607584487.547446,167673,-10.0,-10.0
352,352,1607584499.093201,169095,-10.0,-10.0
353,353,1607584501.7132301,169370,-10.0,-10.0
354,354,1607584504.7696311,169745,-10.0,-10.0
355,355,1607584516.8107,170775,-10.0,-10.0
356,356,1607584518.206917,170940,-10.0,-10.0
357,357,1607584524.044782,171555,40.11074447631836,-9.498892555236816
358,358,1607584528.859758,172075,-10.0,-9.498892555236816
359,359,1607584529.9496071,172205,-10.0,-9.498892555236816
360,360,1607584530.920428,172335,-10.0,-9.498892555236816
361,361,1607584550.31209,174507,-10.0,-9.498892555236816
362,362,1607584554.011925,174942,-10.0,-9.498892555236816
363,363,1607584559.135292,175562,-10.0,-9.498892555236816
364,364,1607584561.323128,175767,-10.0,-9.498892555236816
365,365,1607584562.415051,175927,-10.0,-9.498892555236816
366,366,1607584566.956068,176467,-10.0,-9.498892555236816
367,367,1607584568.3972812,176582,-10.0,-9.498892555236816
368,368,1607584570.552868,176782,-10.0,-9.498892555236816
369,369,1607584593.9230301,179372,-10.0,-9.498892555236816
370,370,1607584595.7928214,179607,-10.0,-9.498892555236816
371,371,1607584597.528261,179762,-10.0,-9.498892555236816
372,372,1607584602.712925,180092,-10.0,-9.498892555236816
373,373,1607584604.512792,180267,-10.0,-9.498892555236816
374,374,1607584612.947469,181237,-10.0,-9.498892555236816
375,375,1607584614.300483,181417,-10.0,-9.498892555236816
376,376,1607584617.187495,181732,-10.0,-9.498892555236816
377,377,1607584619.920823,182062,-10.0,-9.498892555236816
378,378,1607584622.419378,182372,-10.0,-9.498892555236816
379,379,1607584625.126106,182661,-10.0,-9.498892555236816
380,380,1607584628.6493359,183041,-10.0,-9.498892555236816
381,381,1607584630.927332,183266,-10.0,-9.498892555236816
382,382,1607584633.600883,183571,-10.0,-9.498892555236816
383,383,1607584636.270915,183848,-10.0,-9.498892555236816
384,384,1607584639.75208,184193,-10.0,-9.498892555236816
385,385,1607584642.676409,184548,-10.0,-9.498892555236816
386,386,1607584658.065717,186170,-10.0,-9.498892555236816
387,387,1607584664.61554,186870,-10.0,-9.498892555236816
388,388,1607584670.578782,187570,-10.0,-9.498892555236816
389,389,1607584671.8152974,187695,-10.0,-9.498892555236816
390,390,1607584672.88253,187800,-10.0,-9.498892555236816
391,391,1607584676.162631,188195,-10.0,-9.498892555236816
392,392,1607584679.385262,188587,-10.0,-9.498892555236816
393,393,1607584684.025572,189132,-10.0,-9.498892555236816
394,394,1607584687.05481,189452,-10.0,-9.498892555236816
395,395,1607584691.2807019,189832,-10.0,-9.498892555236816
396,396,1607584701.286954,190647,-10.0,-9.498892555236816
397,397,1607584703.749969,190912,-10.0,-9.498892555236816
398,398,1607584706.988036,191252,-10.0,-9.498892555236816
399,399,1607584708.128541,191387,-10.0,-9.498892555236816
400,400,1607584712.6110039,191877,-10.0,-9.498892555236816
401,401,1607584713.419296,191982,-10.0,-9.498892555236816
402,402,1607584715.140627,192121,-10.0,-9.498892555236816
403,403,1607584719.020108,192511,-10.0,-9.498892555236816
404,404,1607584731.521755,193918,-10.0,-9.498892555236816
405,405,1607584739.025167,194693,-10.0,-9.498892555236816
406,406,1607584741.6283019,195048,-10.0,-9.498892555236816
407,407,1607584749.9355528,195903,-10.0,-9.498892555236816
408,408,1607584754.52744,196423,-10.0,-9.498892555236816
409,409,1607584755.613343,196563,-10.0,-9.498892555236816
410,410,1607584757.532953,196733,-10.0,-9.498892555236816
411,411,1607584758.917475,196895,-10.0,-9.498892555236816
412,412,1607584768.34882,197915,-10.0,-9.498892555236816
413,413,1607584771.845684,198285,-10.0,-9.498892555236816
414,414,1607584784.215157,199535,-10.0,-9.498892555236816
415,415,1607584786.694498,199775,-10.0,-9.498892555236816
416,416,1607584792.739327,200210,-10.0,-9.498892555236816
417,417,1607584794.1459599,200345,-10.0,-9.498892555236816
418,418,1607584798.277808,200875,-10.0,-9.498892555236816
419,419,1607584805.348181,201710,-10.0,-9.498892555236816
420,420,1607584807.021729,201950,-10.0,-9.498892555236816
421,421,1607584811.611597,202399,-10.0,-9.498892555236816
422,422,1607584815.4060118,202804,-10.0,-9.498892555236816
423,423,1607584817.186509,203019,-10.0,-9.498892555236816
424,424,1607584819.573946,203232,36.48402786254883,-9.034052276611328
425,425,1607584820.9973269,203407,-10.0,-9.034052276611328
426,426,1607584823.096421,203602,-10.0,-9.034052276611328
427,427,1607584832.419584,204602,-10.0,-9.034052276611328
428,428,1607584842.114953,205627,-10.0,-9.034052276611328
429,429,1607584851.868066,206712,-10.0,-9.034052276611328
430,430,1607584858.971116,207605,-10.0,-9.034052276611328
431,431,1607584864.0738802,208200,-10.0,-9.034052276611328
432,432,1607584870.120215,208820,-10.0,-9.034052276611328
433,433,1607584880.436576,209947,-10.0,-9.034052276611328
434,434,1607584885.525659,210207,-10.0,-9.034052276611328
435,435,1607584889.10582,210607,-10.0,-9.034052276611328
436,436,1607584892.566914,211002,-10.0,-9.034052276611328
437,437,1607584894.687245,211222,-10.0,-9.034052276611328
438,438,1607584899.234369,211652,-10.0,-9.034052276611328
439,439,1607584900.375212,211797,-10.0,-9.034052276611328
440,440,1607584903.601855,212117,-10.0,-9.034052276611328
441,441,1607584905.009865,212287,-10.0,-9.034052276611328
442,442,1607584909.667243,212802,-10.0,-9.034052276611328
443,443,1607584931.9638991,215317,-10.0,-9.034052276611328
444,444,1607584933.463856,215517,-10.0,-9.034052276611328
445,445,1607584935.6838381,215727,-10.0,-9.034052276611328
446,446,1607584943.976994,216642,-10.0,-9.034052276611328
447,447,1607584948.0475981,217077,-10.0,-9.034052276611328
448,448,1607584953.513712,217672,-10.0,-9.034052276611328
449,449,1607584955.546492,217887,-10.0,-9.034052276611328
450,450,1607584956.557637,218007,-10.0,-9.034052276611328
451,451,1607584963.0086858,218672,-10.0,-9.034052276611328
452,452,1607584964.573323,218812,-10.0,-9.034052276611328
453,453,1607584965.8229802,218967,-10.0,-9.034052276611328
454,454,1607584968.771802,219287,-10.0,-9.034052276611328
455,455,1607584970.626667,219522,-10.0,-9.034052276611328
456,456,1607584973.3158119,219807,-10.0,-9.034052276611328
457,457,1607584978.062338,220062,-10.0,-9.535159721374512
458,458,1607584990.536307,221372,-10.0,-9.535159721374512
459,459,1607584997.717428,222117,-10.0,-9.535159721374512
460,460,1607584998.7782214,222242,-10.0,-9.535159721374512
461,461,1607585010.4673991,223517,-10.0,-9.535159721374512
462,462,1607585012.372452,223682,-10.0,-9.535159721374512
463,463,1607585027.7511618,225344,-10.0,-9.535159721374512
464,464,1607585038.9422169,226669,-10.0,-9.535159721374512
465,465,1607585040.266129,226804,-10.0,-9.535159721374512
466,466,1607585044.066228,227249,-10.0,-9.535159721374512
467,467,1607585047.493985,227679,-10.0,-9.535159721374512
468,468,1607585049.460883,227839,-10.0,-9.535159721374512
469,469,1607585061.554558,229169,-10.0,-9.535159721374512
470,470,1607585063.7033179,229379,-10.0,-9.535159721374512
471,471,1607585064.9879286,229534,-10.0,-9.535159721374512
472,472,1607585066.330451,229694,-10.0,-9.535159721374512
473,473,1607585074.709656,230239,-10.0,-9.535159721374512
474,474,1607585077.538965,230539,-10.0,-9.535159721374512
475,475,1607585079.837951,230729,-10.0,-9.535159721374512
476,476,1607585081.498965,230919,-10.0,-9.535159721374512
477,477,1607585091.365947,232004,-10.0,-9.535159721374512
478,478,1607585097.719624,232674,-10.0,-9.535159721374512
479,479,1607585099.0742302,232824,-10.0,-9.535159721374512
480,480,1607585103.174946,233197,-10.0,-9.535159721374512
481,481,1607585113.2371972,234127,-10.0,-9.535159721374512
482,482,1607585116.644792,234457,-10.0,-9.535159721374512
483,483,1607585134.829235,236122,-10.0,-9.535159721374512
484,484,1607585145.049506,237027,-10.0,-9.535159721374512
485,485,1607585147.408829,237220,-10.0,-9.535159721374512
486,486,1607585150.370605,237525,-10.0,-9.535159721374512
487,487,1607585151.598278,237655,-10.0,-9.535159721374512
488,488,1607585160.828007,238655,-10.0,-9.535159721374512
489,489,1607585171.926932,239740,-10.0,-9.535159721374512
490,490,1607585174.141029,239960,-10.0,-9.535159721374512
491,491,1607585191.68418,241403,-10.0,-9.535159721374512
492,492,1607585199.8716712,242108,-10.0,-9.535159721374512
493,493,1607585202.474598,242423,-10.0,-9.535159721374512
494,494,1607585209.371331,243085,-10.0,-9.535159721374512
495,495,1607585224.035784,244645,-10.0,-9.535159721374512
496,496,1607585227.6400301,245031,-10.0,-9.535159721374512
497,497,1607585233.529634,245546,-10.0,-9.535159721374512
498,498,1607585236.775331,245846,-10.0,-9.535159721374512
499,499,1607585237.7361429,245946,-10.0,-9.535159721374512
500,500,1607585246.069885,246776,-10.0,-9.535159721374512
501,501,1607585250.893441,247240,-10.0,-9.535159721374512
502,502,1607585256.96368,247920,-10.0,-9.535159721374512
503,503,1607585259.544744,248160,-10.0,-9.535159721374512
504,504,1607585264.473867,248685,-10.0,-9.535159721374512
505,505,1607585267.179198,248965,-10.0,-9.535159721374512
506,506,1607585268.234798,249085,-10.0,-9.535159721374512
507,507,1607585269.3871849,249200,-10.0,-9.535159721374512
508,508,1607585276.1138241,249915,-10.0,-9.535159721374512
509,509,1607585287.71415,250810,-10.0,-9.535159721374512
510,510,1607585292.318075,251163,-10.0,-9.535159721374512
511,511,1607585295.9483411,251533,-10.0,-9.535159721374512
512,512,1607585300.442792,251998,-10.0,-9.535159721374512
513,513,1607585305.931073,252583,-10.0,-9.535159721374512
514,514,1607585311.225342,253173,-10.0,-9.535159721374512
515,515,1607585321.001847,254189,-10.0,-9.535159721374512
516,516,1607585321.785645,254299,-10.0,-9.535159721374512
517,517,1607585322.847612,254439,-10.0,-9.535159721374512
518,518,1607585332.660897,255524,-10.0,-9.535159721374512
519,519,1607585335.2259278,255799,-10.0,-9.535159721374512
520,520,1607585337.380677,256084,-10.0,-9.535159721374512
521,521,1607585340.796319,256504,-10.0,-9.535159721374512
522,522,1607585341.679975,256614,-10.0,-9.535159721374512
523,523,1607585349.9482698,257512,-10.0,-9.535159721374512
524,524,1607585351.045514,257642,-10.0,-10.0
525,525,1607585362.0714948,258877,-10.0,-10.0
526,526,1607585365.974916,259341,-10.0,-10.0
527,527,1607585366.693263,259446,-10.0,-10.0
528,528,1607585367.9546561,259617,-10.0,-10.0
529,529,1607585369.546358,259777,-10.0,-10.0
530,530,1607585376.031516,260152,-10.0,-10.0
531,531,1607585380.229394,260592,-10.0,-10.0
532,532,1607585388.8258722,261577,-10.0,-10.0
533,533,1607585389.842877,261702,-10.0,-10.0
534,534,1607585395.3492439,262393,-10.0,-10.0
535,535,1607585398.42429,262673,-10.0,-10.0
536,536,1607585399.4095821,262788,-10.0,-10.0
537,537,1607585400.994736,262963,-10.0,-10.0
538,538,1607585416.259263,264464,-10.0,-10.0
539,539,1607585423.27798,265195,41.31507110595703,-9.48684928894043
540,540,1607585425.50438,265490,-10.0,-9.48684928894043
541,541,1607585426.50536,265595,-10.0,-9.48684928894043
542,542,1607585430.343589,265980,-10.0,-9.48684928894043
543,543,1607585436.735774,266640,-10.0,-9.48684928894043
544,544,1607585438.735155,266800,-10.0,-9.48684928894043
545,545,1607585440.997998,267094,-10.0,-9.48684928894043
546,546,1607585443.127835,267284,-10.0,-9.48684928894043
547,547,1607585444.570026,267464,-10.0,-9.48684928894043
548,548,1607585448.7377641,267896,-10.0,-9.48684928894043
549,549,1607585451.885464,268236,-10.0,-9.48684928894043
550,550,1607585454.546864,268556,-10.0,-9.48684928894043
551,551,1607585466.805439,269878,-10.0,-9.48684928894043
552,552,1607585475.0583231,270352,-10.0,-9.48684928894043
553,553,1607585491.330036,271947,-10.0,-9.48684928894043
554,554,1607585501.6336286,272925,-10.0,-9.48684928894043
555,555,1607585503.834323,273120,-10.0,-9.48684928894043
556,556,1607585510.492975,273950,-10.0,-9.48684928894043
557,557,1607585511.339185,274055,-10.0,-9.48684928894043
558,558,1607585513.083092,274220,-10.0,-9.48684928894043
559,559,1607585514.970205,274495,-10.0,-9.48684928894043
560,560,1607585524.0349472,275585,-10.0,-9.48684928894043
561,561,1607585532.2033381,276430,-10.0,-9.48684928894043
562,562,1607585534.121547,276640,-10.0,-9.48684928894043
563,563,1607585545.2069,277875,-10.0,-9.48684928894043
564,564,1607585546.115192,277995,-10.0,-9.48684928894043
565,565,1607585550.2242188,278480,-10.0,-9.48684928894043
566,566,1607585554.399086,278954,-10.0,-9.48684928894043
567,567,1607585560.347719,279639,-10.0,-9.48684928894043
568,568,1607585563.293705,279949,-10.0,-9.48684928894043
569,569,1607585572.843867,280684,-10.0,-9.48684928894043
570,570,1607585582.338963,281789,-10.0,-9.48684928894043
571,571,1607585587.567856,282408,-10.0,-9.48684928894043
572,572,1607585589.687055,282573,-10.0,-9.48684928894043
573,573,1607585593.878316,283058,-10.0,-9.48684928894043
574,574,1607585601.574243,283892,-10.0,-9.48684928894043
575,575,1607585606.617286,284472,-10.0,-9.48684928894043
576,576,1607585609.879129,284817,-10.0,-9.48684928894043
577,577,1607585611.523943,285037,-10.0,-9.48684928894043
578,578,1607585613.561558,285227,-10.0,-9.48684928894043
579,579,1607585614.345956,285332,-10.0,-9.48684928894043
580,580,1607585625.492527,286563,-10.0,-9.48684928894043
581,581,1607585628.413305,286878,-10.0,-9.48684928894043
582,582,1607585629.540869,287043,-10.0,-9.48684928894043
583,583,1607585638.174799,288033,-10.0,-9.48684928894043
584,584,1607585640.1426,288203,-10.0,-9.48684928894043
585,585,1607585641.506429,288342,-10.0,-9.48684928894043
586,586,1607585644.627429,288687,-10.0,-9.48684928894043
587,587,1607585647.507634,288992,-10.0,-9.48684928894043
588,588,1607585670.065985,290860,-10.0,-9.48684928894043
589,589,1607585683.087111,292283,42.18989562988281,-8.964950332641601
590,590,1607585689.378775,292968,-10.0,-8.964950332641601
591,591,1607585695.868243,293626,-10.0,-8.964950332641601
592,592,1607585697.394315,293792,-10.0,-8.964950332641601
593,593,1607585704.318622,294555,-10.0,-8.964950332641601
594,594,1607585706.126994,294690,-10.0,-8.964950332641601
595,595,1607585707.210534,294827,-10.0,-8.964950332641601
596,596,1607585713.176631,295352,-10.0,-8.964950332641601
597,597,1607585715.071265,295562,-10.0,-8.964950332641601
598,598,1607585724.407064,296489,-10.0,-8.964950332641601
599,599,1607585729.119277,297045,-10.0,-8.964950332641601
600,600,1607585730.367595,297180,-10.0,-8.964950332641601
601,601,1607585732.114533,297375,-10.0,-8.964950332641601
602,602,1607585735.4313688,297755,-10.0,-8.964950332641601
603,603,1607585736.6163619,297910,-10.0,-8.964950332641601
604,604,1607585743.318947,298650,-10.0,-8.964950332641601
605,605,1607585747.676207,299095,-10.0,-8.964950332641601
606,606,1607585751.167221,299426,-10.0,-8.964950332641601
607,607,1607585754.603048,299796,-10.0,-8.964950332641601
608,608,1607585763.0222,300256,-10.0,-8.964950332641601
609,609,1607585766.295547,300641,-10.0,-8.964950332641601
610,610,1607585769.2084384,300891,-10.0,-8.964950332641601
611,611,1607585778.424071,301721,-10.0,-8.964950332641601
612,612,1607585779.708091,301881,-10.0,-8.964950332641601
613,613,1607585782.677542,302176,-10.0,-8.964950332641601
614,614,1607585786.37385,302571,-10.0,-8.964950332641601
615,615,1607585800.950453,303971,-10.0,-8.964950332641601
616,616,1607585802.941889,304176,-10.0,-8.964950332641601
617,617,1607585804.2072,304331,-10.0,-8.964950332641601
618,618,1607585805.086491,304446,-10.0,-8.964950332641601
619,619,1607585824.140717,306595,19.692119598388672,-8.668029136657715
620,620,1607585831.674959,307210,-10.0,-8.668029136657715
621,621,1607585838.202091,307875,-10.0,-8.668029136657715
622,622,1607585839.639431,308045,-10.0,-8.668029136657715
623,623,1607585843.7378778,308465,-10.0,-8.668029136657715
624,624,1607585845.1111,308625,-10.0,-8.668029136657715
625,625,1607585849.290587,309035,-10.0,-8.668029136657715
626,626,1607585851.70605,309263,-10.0,-8.668029136657715
627,627,1607585854.468388,309573,-10.0,-8.668029136657715
628,628,1607585866.74332,310373,-10.0,-8.668029136657715
629,629,1607585870.8395119,310838,-10.0,-8.668029136657715
630,630,1607585873.883888,311148,-10.0,-8.668029136657715
631,631,1607585875.055284,311298,-10.0,-8.668029136657715
632,632,1607585877.6730402,311583,-10.0,-8.668029136657715
633,633,1607585882.347234,312091,46.88315200805664,-8.099197616577149
634,634,1607585887.956953,312696,-10.0,-8.099197616577149
635,635,1607585892.021961,313041,-10.0,-8.099197616577149
636,636,1607585895.6884608,313396,-10.0,-8.099197616577149
637,637,1607585901.106761,313856,-10.0,-8.099197616577149
638,638,1607585902.404829,314011,-10.0,-8.099197616577149
639,639,1607585906.2712538,314441,-10.0,-8.612348327636719
640,640,1607585910.870714,314966,-10.0,-8.612348327636719
641,641,1607585921.513348,316111,-10.0,-8.612348327636719
642,642,1607585923.083756,316246,-10.0,-8.612348327636719
643,643,1607585926.6218462,316641,-10.0,-8.612348327636719
644,644,1607585933.6170099,317476,-10.0,-8.612348327636719
645,645,1607585939.4779394,318195,-10.0,-8.612348327636719
646,646,1607585941.139067,318380,-10.0,-8.612348327636719
647,647,1607585942.2077641,318534,37.95633316040039,-8.132784996032715
648,648,1607585944.705751,318799,-10.0,-8.132784996032715
649,649,1607585945.98109,318974,-10.0,-8.132784996032715
650,650,1607585949.3396132,319294,-10.0,-8.132784996032715
651,651,1607585951.190773,319534,-10.0,-8.132784996032715
652,652,1607585955.09385,319964,-10.0,-8.132784996032715
653,653,1607585960.692867,320119,-10.0,-8.132784996032715
654,654,1607585966.284509,320729,-10.0,-8.132784996032715
655,655,1607585974.432726,321644,-10.0,-8.132784996032715
656,656,1607585977.645062,322019,-10.0,-8.132784996032715
657,657,1607585988.367544,323108,-10.0,-8.132784996032715
658,658,1607585989.6769302,323253,-10.0,-8.132784996032715
659,659,1607585990.49406,323358,-10.0,-8.132784996032715
660,660,1607585991.959723,323538,-10.0,-8.132784996032715
661,661,1607585993.3105118,323661,-10.0,-8.132784996032715
662,662,1607585996.594782,324086,-10.0,-8.132784996032715
663,663,1607585999.483133,324436,-10.0,-8.132784996032715
664,664,1607586003.7595394,324946,-10.0,-8.132784996032715
665,665,1607586004.628759,325061,-10.0,-8.132784996032715
666,666,1607586009.932836,325606,-10.0,-8.132784996032715
667,667,1607586012.763819,325911,-10.0,-8.132784996032715
668,668,1607586015.417097,326186,-10.0,-8.132784996032715
669,669,1607586016.8200731,326341,-10.0,-8.132784996032715
670,670,1607586018.273027,326521,-10.0,-8.132784996032715
671,671,1607586022.913188,327032,-10.0,-8.132784996032715
672,672,1607586028.895492,327677,-10.0,-8.132784996032715
673,673,1607586030.6100938,327852,-10.0,-8.132784996032715
674,674,1607586031.73549,328002,-10.0,-8.132784996032715
675,675,1607586037.6238382,328651,29.29853820800781,-7.739799613952637
676,676,1607586039.688936,328794,-10.0,-7.739799613952637
677,677,1607586041.446382,329029,-10.0,-7.739799613952637
678,678,1607586043.352367,329219,-10.0,-7.739799613952637
679,679,1607586046.145252,329534,-10.0,-7.739799613952637
680,680,1607586047.564441,329694,-10.0,-7.739799613952637
681,681,1607586049.140154,329839,-10.0,-7.739799613952637
682,682,1607586055.296266,330099,-10.0,-7.739799613952637
683,683,1607586056.695584,330234,-10.0,-7.739799613952637
684,684,1607586059.396004,330579,-10.0,-7.739799613952637
685,685,1607586064.014708,331074,-10.0,-7.739799613952637
686,686,1607586066.586308,331404,-10.0,-7.739799613952637
687,687,1607586068.472462,331559,-10.0,-7.739799613952637
688,688,1607586078.3534038,332544,-10.0,-7.739799613952637
689,689,1607586079.900802,332704,-10.0,-8.261698570251465
690,690,1607586080.925982,332824,-10.0,-8.261698570251465
691,691,1607586086.15506,333393,-10.0,-8.261698570251465
692,692,1607586090.128952,333798,-10.0,-8.261698570251465
693,693,1607586093.849946,334193,-10.0,-8.261698570251465
694,694,1607586099.596287,334804,-10.0,-8.261698570251465
695,695,1607586110.369541,336011,-10.0,-8.261698570251465
696,696,1607586115.288869,336562,38.23197937011719,-7.779378776550293
697,697,1607586118.230259,336847,-10.0,-7.779378776550293
698,698,1607586121.198026,337182,-10.0,-7.779378776550293
699,699,1607586122.4569118,337317,-10.0,-7.779378776550293
700,700,1607586128.980173,338032,-10.0,-7.779378776550293
701,701,1607586132.341368,338377,-10.0,-7.779378776550293
702,702,1607586133.521032,338532,-10.0,-7.779378776550293
703,703,1607586135.464082,338727,-10.0,-7.779378776550293
704,704,1607586140.552852,339272,-10.0,-7.779378776550293
705,705,1607586144.862971,339743,-10.0,-7.779378776550293
706,706,1607586146.223954,339888,-10.0,-7.779378776550293
707,707,1607586156.052606,340338,-10.0,-7.779378776550293
708,708,1607586160.502362,340788,-10.0,-7.779378776550293
709,709,1607586173.7773519,342258,-10.0,-7.779378776550293
710,710,1607586174.945637,342418,-10.0,-7.779378776550293
711,711,1607586179.3174038,342858,-10.0,-7.779378776550293
712,712,1607586180.182672,342958,-10.0,-7.779378776550293
713,713,1607586183.760243,343295,-10.0,-7.779378776550293
714,714,1607586189.3401608,343760,-10.0,-7.779378776550293
715,715,1607586192.615052,344055,-10.0,-7.779378776550293
716,716,1607586194.8567634,344250,-10.0,-7.779378776550293
717,717,1607586197.661906,344535,-10.0,-7.779378776550293
718,718,1607586199.966244,344713,-10.0,-7.779378776550293
719,719,1607586201.405209,344898,-10.0,-8.07629997253418
720,720,1607586202.565813,345034,-10.0,-8.07629997253418
721,721,1607586205.514984,345309,-10.0,-8.07629997253418
722,722,1607586209.664113,345701,-10.0,-8.07629997253418
723,723,1607586211.238312,345876,-10.0,-8.07629997253418
724,724,1607586216.577267,346406,-10.0,-8.07629997253418
725,725,1607586218.052487,346556,-10.0,-8.07629997253418
726,726,1607586221.943884,346906,-10.0,-8.07629997253418
727,727,1607586226.0508358,347331,-10.0,-8.07629997253418
728,728,1607586233.743681,348166,-10.0,-8.07629997253418
729,729,1607586256.78533,350036,-10.0,-8.07629997253418
730,730,1607586262.834869,350721,-10.0,-8.07629997253418
731,731,1607586267.101537,351156,-10.0,-8.07629997253418
732,732,1607586274.008586,351970,-10.0,-8.07629997253418
733,733,1607586276.664699,352225,-10.0,-8.645131492614746
734,734,1607586281.680705,352714,-10.0,-8.645131492614746
735,735,1607586290.618645,353727,-10.0,-8.645131492614746
736,736,1607586291.8611288,353897,-10.0,-8.645131492614746
737,737,1607586294.971267,354232,-10.0,-8.645131492614746
738,738,1607586298.517549,354656,-10.0,-8.645131492614746
739,739,1607586303.028723,355189,22.64976501464844,-8.318633842468262
740,740,1607586304.37174,355389,-10.0,-8.318633842468262
741,741,1607586305.688949,355564,-10.0,-8.318633842468262
742,742,1607586319.1164038,357010,-10.0,-8.318633842468262
743,743,1607586320.5056,357145,-10.0,-8.318633842468262
744,744,1607586322.236577,357305,-10.0,-8.318633842468262
745,745,1607586323.37766,357440,-10.0,-8.318633842468262
746,746,1607586326.95626,357810,-10.0,-8.318633842468262
747,747,1607586328.926664,358065,-10.0,-8.798197174072266
748,748,1607586332.363983,358443,-10.0,-8.798197174072266
749,749,1607586340.796731,359298,-10.0,-8.798197174072266
750,750,1607586342.878047,359573,-10.0,-8.798197174072266
751,751,1607586344.055146,359701,-10.0,-8.798197174072266
752,752,1607586345.4810214,359816,-10.0,-8.798197174072266
753,753,1607586351.78849,360016,-10.0,-8.798197174072266
754,754,1607586360.291377,361035,-10.0,-8.798197174072266
755,755,1607586370.831064,362198,-10.0,-8.798197174072266
756,756,1607586378.06388,363023,-10.0,-8.798197174072266
757,757,1607586390.51791,364350,-10.0,-8.798197174072266
758,758,1607586391.5802062,364495,-10.0,-8.798197174072266
759,759,1607586395.62609,364930,-10.0,-8.798197174072266
760,760,1607586401.436152,365545,-10.0,-8.798197174072266
761,761,1607586406.125828,366060,-10.0,-8.798197174072266
762,762,1607586412.023272,366695,-10.0,-8.798197174072266
763,763,1607586415.097102,367100,-10.0,-8.798197174072266
764,764,1607586419.038091,367579,-10.0,-8.798197174072266
765,765,1607586420.8807962,367744,-10.0,-8.798197174072266
766,766,1607586422.019259,367899,-10.0,-8.798197174072266
767,767,1607586424.826598,368224,-10.0,-8.798197174072266
768,768,1607586436.956233,369609,-10.0,-8.798197174072266
769,769,1607586440.553851,369984,-10.0,-8.798197174072266
770,770,1607586448.647983,370294,-10.0,-8.798197174072266
771,771,1607586451.4399061,370654,-10.0,-8.798197174072266
772,772,1607586458.068443,371404,-10.0,-8.798197174072266
773,773,1607586466.645873,372237,-10.0,-8.798197174072266
774,774,1607586475.181813,373257,-10.0,-8.798197174072266
775,775,1607586475.893036,373357,-10.0,-9.191182556152343
776,776,1607586477.101393,373507,-10.0,-9.191182556152343
777,777,1607586483.279576,374192,-10.0,-9.191182556152343
778,778,1607586487.9011722,374737,-10.0,-9.191182556152343
779,779,1607586493.177081,375256,-10.0,-9.191182556152343
780,780,1607586504.259882,376472,-10.0,-9.191182556152343
781,781,1607586508.02303,376851,-10.0,-9.191182556152343
782,782,1607586513.719564,377506,-10.0,-9.191182556152343
783,783,1607586515.073709,377656,-10.0,-9.191182556152343
784,784,1607586516.8501134,377816,-10.0,-9.191182556152343
785,785,1607586517.8209,377941,-10.0,-9.191182556152343
786,786,1607586520.8176491,378211,-10.0,-9.191182556152343
787,787,1607586523.65952,378526,-10.0,-9.191182556152343
788,788,1607586528.2590349,379016,16.74996566772461,-8.923682899475098
789,789,1607586536.644447,379946,-10.0,-8.923682899475098
790,790,1607586545.727207,380321,-10.0,-8.923682899475098
791,791,1607586555.305366,381301,-10.0,-8.923682899475098
792,792,1607586560.898975,381917,-10.0,-8.923682899475098
793,793,1607586563.628164,382182,-10.0,-8.923682899475098
794,794,1607586569.591398,382849,-10.0,-8.923682899475098
795,795,1607586571.0581071,383024,-10.0,-8.923682899475098
796,796,1607586574.390444,383409,-10.0,-9.40600269317627
797,797,1607586578.990596,383834,-10.0,-9.40600269317627
798,798,1607586582.8993368,384234,-10.0,-9.40600269317627
799,799,1607586587.952796,384769,-10.0,-9.40600269317627
800,800,1607586589.897622,385025,-10.0,-9.40600269317627
801,801,1607586593.93465,385515,-10.0,-9.40600269317627
802,802,1607586596.0627651,385725,-10.0,-9.40600269317627
803,803,1607586597.3633552,385900,-10.0,-9.40600269317627
804,804,1607586610.651365,387396,-10.0,-9.40600269317627
805,805,1607586611.577957,387521,-10.0,-9.40600269317627
806,806,1607586614.779063,387846,-10.0,-9.40600269317627
807,807,1607586616.019942,388006,-10.0,-9.40600269317627
808,808,1607586618.307608,388216,-10.0,-9.40600269317627
809,809,1607586620.079482,388421,-10.0,-9.40600269317627
810,810,1607586625.128432,388951,-10.0,-9.40600269317627
811,811,1607586626.3303962,389101,-10.0,-9.40600269317627
812,812,1607586629.1835618,389386,-10.0,-9.40600269317627
813,813,1607586633.614721,389896,-10.0,-9.40600269317627
814,814,1607586641.6397982,390223,-10.0,-9.40600269317627
815,815,1607586644.3270528,390498,-10.0,-9.40600269317627
816,816,1607586647.309275,390823,-10.0,-9.40600269317627
817,817,1607586659.4133608,392219,-10.0,-9.40600269317627
818,818,1607586665.118457,392944,-10.0,-9.40600269317627
819,819,1607586667.7268212,393214,-10.0,-9.40600269317627
820,820,1607586670.682073,393539,-10.0,-9.40600269317627
821,821,1607586672.9063,393764,-10.0,-9.40600269317627
822,822,1607586675.358001,394074,-10.0,-9.40600269317627
823,823,1607586676.989675,394224,-10.0,-9.40600269317627
824,824,1607586681.787076,394734,-10.0,-9.40600269317627
825,825,1607586690.436013,395642,-10.0,-9.40600269317627
826,826,1607586692.072493,395827,-10.0,-9.40600269317627
827,827,1607586697.572125,396415,-10.0,-9.40600269317627
828,828,1607586702.110904,396825,-10.0,-9.40600269317627
829,829,1607586707.121696,397355,-10.0,-9.40600269317627
830,830,1607586709.194769,397625,-10.0,-9.40600269317627
831,831,1607586710.612423,397730,-10.0,-9.40600269317627
832,832,1607586717.536159,398362,-10.0,-9.40600269317627
833,833,1607586724.082421,398976,-10.0,-9.40600269317627
834,834,1607586731.023524,399591,-10.0,-9.40600269317627
835,835,1607586732.649612,399731,-10.0,-9.40600269317627
836,836,1607586734.652457,399921,-10.0,-9.40600269317627


==> figures/reward_1_12.csv <==
,Wall time,Step,Value,Smoothed Value
0,1629539552.289237,901,-10.0,-10.0
1,1629539567.8731382,1580,-10.0,-10.0
2,1629539574.8410811,2096,0.0,-6.666666666666667
3,1629539576.108046,2195,-10.0,-7.5
4,1629539583.374094,2684,-10.0,-8.0
5,1629539591.165499,3285,29.41390609741211,-1.7643489837646484
6,1629539607.0217712,4486,0.0,-1.5122991289411272
7,1629539612.355858,4820,38.77675247192383,3.523832321166992
8,1629539616.968048,5145,29.41390609741211,6.400507185194227
9,1629539619.441761,5345,-10.0,4.760456466674805
10,1629539620.679543,5444,-10.0,3.418596787886186
11,1629539621.209532,5484,0.0,3.133713722229004
12,1629539627.2655349,5918,-10.0,2.1234280512883115
13,1629539629.981674,6133,-10.0,1.2574689047677177
14,1629539631.80527,6248,-10.0,0.5069709777832031
15,1629539633.198834,6363,29.41390609741211,2.3136544227600098
16,1629539648.98353,7519,34.213905334472656,4.1901397705078125
17,1629539652.742515,7763,76.66666412353516,8.216613345675999
18,1629539659.778305,8298,-10.0,7.257844222219367
19,1629539660.973422,8403,-10.0,6.394952011108399
20,1629539661.650356,8457,0.0,6.090430486769903
21,1629539661.9300869,8477,0.0,5.8135927373712715
22,1629539664.2666821,8668,0.0,5.560827835746434
23,1629539677.916485,9628,0.0,5.329126675923665
24,1629539684.283397,10092,-10.0,4.715961608886719
25,1629539696.126307,10985,-10.0,4.1499630854679985
26,1629539702.860232,11440,-10.0,3.6258903785988137
27,1629539705.852693,11625,-10.0,3.1392514365059987
28,1629539720.052285,12665,-10.0,2.6861738007644127
29,1629539728.188556,13282,0.0,2.5966346740722654
30,1629539737.356768,13904,-10.0,2.1902916200699343
31,1629539742.655448,14264,-10.0,1.809345006942749
32,1629539743.937634,14369,-10.0,1.4514860673384233
33,1629539756.646687,15328,-10.0,1.1146776535931755
34,1629539762.337276,15703,-10.0,0.7971154349190849
35,1629539764.901582,15913,-10.0,0.497195561726888
36,1629539766.597809,16053,-10.0,0.21348757357210726
37,1629539780.7846491,17118,-10.0,-0.055288415206106084
38,1629539792.459332,17908,-10.0,-0.31028101994441104
39,1629539797.181652,18233,-10.0,-0.5525239944458008
40,1629539799.645436,18438,-10.0,-0.782950238483708
41,1629539808.228106,19088,-10.0,-1.002403804234096
42,1629539818.873703,19848,-10.0,-1.2116502273914427
43,1629539821.056848,19988,-10.0,-1.4113854494961826
44,1629539828.7791631,20533,-10.0,-1.6022435506184896
45,1629539841.964393,21523,-10.0,-1.784803473431131
46,1629539843.887985,21623,-10.0,-1.9595948888900432
47,1629539847.79204,21948,-10.0,-2.127103328704834
48,1629539854.656467,22383,-10.0,-2.287774689343511
49,1629539858.788075,22693,-10.0,-2.442019195556641
50,1629539861.228333,22898,-10.0,-2.59021489760455
51,1629539865.4165359,23163,-10.0,-2.7327107649583082
52,1629539868.415603,23403,29.41390609741211,-2.1261708241588666
53,1629539870.459215,23553,-10.0,-2.2719824755633318
54,1629539887.2141821,24683,-10.0,-2.412491885098544
55,1629539903.106776,25873,-10.0,-2.54798310143607
56,1629539904.839272,26028,-10.0,-2.678720240007367
57,1629539907.937897,26228,-10.0,-2.8049492013865502
58,1629539916.5025811,26808,-10.0,-2.9268992149223716
59,1629539939.6773849,28568,-10.0,-3.0447842280069985
60,1629539942.566594,28713,-10.0,-3.1588041586954088
61,1629539947.865185,29138,-10.0,-3.269146027103547
62,1629539956.437461,29738,29.41390609741211,-2.750367421952505
63,1629539963.348822,30223,-10.0,-2.863642930984497
64,1629539966.419307,30433,-10.0,-2.9734330397385818
65,1629539968.861467,30628,-10.0,-3.079896175500118
66,1629539976.509684,31118,-10.0,-3.1831813072090718
67,1629540003.437687,33068,-10.0,-3.2834286409265854
68,1629540015.55207,34008,-10.0,-3.3807702548262
69,1629540022.788367,34543,-10.0,-3.4753306797572545
70,1629540026.627445,34798,-10.0,-3.567227430746589
71,1629540028.00101,34908,-10.0,-3.6565714942084417
72,1629540033.5777268,35253,-10.0,-3.743467775109696
73,1629540040.8380358,35778,-10.0,-3.828015507878484
74,1629540049.886959,36478,-10.0,-3.910308634440104
75,1629540053.7335858,36723,-10.0,-3.9904361524079976
76,1629540063.555268,37428,-10.0,-4.068482436142959
77,1629540096.461097,39783,-10.0,-4.144527533115485
78,1629540108.8938491,40683,-10.0,-4.218647437759593
79,1629540110.659466,40788,29.41390609741211,-3.7982405185699464
80,1629540119.5778189,41448,-10.0,-3.874805450439453
81,1629540122.508767,41588,-10.0,-3.949502944946289
82,1629540131.3016849,42268,-10.0,-4.022400499826454
83,1629540132.6394231,42373,-10.0,-4.093562398638044
84,1629540136.74598,42643,-10.0,-4.163049899830538
85,1629540143.548869,43148,-10.0,-4.230921412623206
86,1629540153.630783,43858,29.41390609741211,-3.8441992573354438
87,1629540155.377291,44003,29.41390609741211,-3.466266241940585
88,1629540158.131231,44168,-10.0,-3.5396789807951854
89,1629540172.287148,45228,-10.0,-3.6114603254530167
90,1629540174.6278632,45433,-10.0,-3.681664058140346
91,1629540176.792674,45608,-10.0,-3.750341622725777
92,1629540182.305645,45968,29.41390609741211,-3.393736808530746
93,1629540203.610172,47523,-10.0,-3.464016204184674
94,1629540207.617975,47778,-10.0,-3.532816033614309
95,1629540223.175447,48853,-10.0,-3.60018253326416
96,1629540252.370794,50893,-10.0,-3.6661600329212307
97,1629540259.0512948,51383,-10.0,-3.730791052993463
98,1629540265.700943,51873,-10.0,-3.794116395892519
99,1629540274.923548,52528,-10.0,-3.8561752319335936
100,1629540279.313501,52833,-10.0,-3.8561752319335936
101,1629540287.671666,53463,29.41390609741211,-3.4620361709594727
102,1629540290.6982849,53653,-10.0,-3.562036170959473
103,1629540293.300484,53858,29.41390609741211,-3.1678971099853515
104,1629540299.20401,54278,-10.0,-3.1678971099853515
105,1629540310.930101,55093,-10.0,-3.562036170959473
106,1629540322.044497,55868,-10.0,-3.662036170959473
107,1629540324.105792,56053,-10.0,-4.1498036956787105
108,1629540360.4582698,58533,-10.0,-4.543942756652832
109,1629540375.954735,59608,-10.0,-4.543942756652832
110,1629540388.1375132,60408,-10.0,-4.543942756652832
111,1629540389.3736029,60508,29.41390609741211,-4.249803695678711
112,1629540393.646958,60763,-10.0,-4.249803695678711
113,1629540407.067137,61748,-10.0,-4.249803695678711
114,1629540424.852355,63013,-10.0,-4.249803695678711
115,1629540429.289614,63318,-10.0,-4.643942756652832
116,1629540430.59873,63428,29.41390609741211,-4.691942749023437
117,1629540435.8325632,63783,-10.0,-5.558609390258789
118,1629540450.238602,64848,29.41390609741211,-5.164470329284668
119,1629540470.1029391,66248,29.41390609741211,-4.770331268310547
120,1629540472.089982,66428,29.41390609741211,-4.4761922073364255
121,1629540479.2957141,66973,-10.0,-4.576192207336426
122,1629540482.228683,67143,-10.0,-4.676192207336426
123,1629540502.7529972,68648,-10.0,-4.776192207336425
124,1629540505.723524,68833,29.41390609741211,-4.3820531463623045
125,1629540533.191622,70753,-10.0,-4.3820531463623045
126,1629540538.90859,71163,-10.0,-4.3820531463623045
127,1629540540.092608,71263,-10.0,-4.3820531463623045
128,1629540544.602877,71533,-10.0,-4.3820531463623045
129,1629540548.8563359,71848,-10.0,-4.482053146362305
130,1629540581.044307,74108,-10.0,-4.482053146362305
131,1629540591.592272,74898,-10.0,-4.482053146362305
132,1629540596.304837,75213,29.41390609741211,-4.087914085388183
133,1629540602.541702,75628,-10.0,-4.087914085388183
134,1629540606.613666,75938,-10.0,-4.087914085388183
135,1629540618.0683188,76748,-10.0,-4.087914085388183
136,1629540620.270948,76938,-10.0,-4.087914085388183
137,1629540634.598642,77913,-10.0,-4.087914085388183
138,1629540639.72054,78273,-10.0,-4.087914085388183
139,1629540641.523709,78423,-10.0,-4.087914085388183
140,1629540645.9737618,78713,-10.0,-4.087914085388183
141,1629540647.588068,78843,-10.0,-4.087914085388183
142,1629540654.1079779,79323,-10.0,-4.087914085388183
143,1629540658.080617,79648,-10.0,-4.087914085388183
144,1629540671.748842,80483,-10.0,-4.087914085388183
145,1629540673.103323,80598,-10.0,-4.087914085388183
146,1629540689.9359288,81803,29.41390609741211,-3.6937750244140624
147,1629540696.289708,82213,-10.0,-3.6937750244140624
148,1629540705.648967,82923,29.41390609741211,-3.2996359634399415
149,1629540707.723633,83058,-10.0,-3.2996359634399415
150,1629540710.829695,83278,-10.0,-3.2996359634399415
151,1629540721.072687,84003,-10.0,-3.2996359634399415
152,1629540730.649516,84618,-10.0,-3.6937750244140624
153,1629540732.686006,84778,-10.0,-3.6937750244140624
154,1629540740.1096768,85328,-10.0,-3.6937750244140624
155,1629540744.724513,85653,-10.0,-3.6937750244140624
156,1629540747.668067,85883,29.41390609741211,-3.2996359634399415
157,1629540749.747237,86058,-10.0,-3.2996359634399415
158,1629540752.7692,86183,29.41390609741211,-2.90549690246582
159,1629540754.364536,86323,-10.0,-2.90549690246582
160,1629540758.016938,86623,-10.0,-2.90549690246582
161,1629540760.150944,86743,29.41390609741211,-2.5113578414916993
162,1629540771.538377,87633,-10.0,-2.90549690246582
163,1629540774.662844,87833,-10.0,-2.90549690246582
164,1629540788.0341609,88763,-10.0,-2.90549690246582
165,1629540792.458357,89118,-10.0,-2.90549690246582
166,1629540807.554655,90118,-10.0,-2.90549690246582
167,1629540813.166983,90448,-10.0,-2.90549690246582
168,1629540824.632096,91283,-10.0,-2.90549690246582
169,1629540837.045546,92168,-10.0,-2.90549690246582
170,1629540841.874397,92508,-10.0,-2.90549690246582
171,1629540868.974322,94523,-10.0,-2.90549690246582
172,1629540886.072737,95658,-10.0,-2.90549690246582
173,1629540887.667532,95793,-10.0,-2.90549690246582
174,1629540892.207247,96138,29.41390609741211,-2.5113578414916993
175,1629540895.0571609,96333,-10.0,-2.5113578414916993
176,1629540897.233118,96508,-10.0,-2.5113578414916993
177,1629540900.7240071,96698,-10.0,-2.5113578414916993
178,1629540904.3779,96948,29.41390609741211,-2.117218780517578
179,1629540912.34191,97548,-10.0,-2.5113578414916993
180,1629540922.712684,98273,-10.0,-2.5113578414916993
181,1629540925.16321,98468,-10.0,-2.5113578414916993
182,1629540935.216092,99168,-10.0,-2.5113578414916993
183,1629540941.1662061,99598,29.41390609741211,-2.117218780517578
184,1629540953.460047,100338,-10.0,-2.117218780517578
185,1629540958.932743,100758,29.41390609741211,-1.723079719543457
186,1629540962.370837,100978,-10.0,-2.117218780517578
187,1629540967.7531009,101368,-10.0,-2.5113578414916993
188,1629540969.1124089,101483,29.41390609741211,-2.117218780517578
189,1629540973.0040061,101728,29.41390609741211,-1.723079719543457
190,1629540974.591218,101868,-10.0,-1.723079719543457
191,1629540976.174113,102003,-10.0,-1.723079719543457
192,1629540981.645364,102403,-10.0,-2.117218780517578
193,1629540983.567749,102538,29.41390609741211,-1.723079719543457
194,1629540986.808038,102753,-10.0,-1.723079719543457
195,1629540993.2011108,103158,-10.0,-1.723079719543457
196,1629540996.0356722,103408,-10.0,-1.723079719543457
197,1629540997.9479449,103548,29.41390609741211,-1.328940658569336
198,1629541012.61556,104593,29.41390609741211,-0.9348015975952149
199,1629541017.924681,104998,-10.0,-0.9348015975952149
200,1629541028.409008,105663,-10.0,-0.9348015975952149
201,1629541034.552331,106123,-10.0,-1.328940658569336
202,1629541038.953093,106433,-10.0,-1.328940658569336
203,1629541043.032064,106703,29.41390609741211,-1.328940658569336
204,1629541052.509827,107358,-10.0,-1.328940658569336
205,1629541060.799476,107973,-10.0,-1.328940658569336
206,1629541066.513849,108398,-10.0,-1.328940658569336
207,1629541068.199352,108533,29.41390609741211,-0.9348015975952149
208,1629541071.558436,108743,-10.0,-0.9348015975952149
209,1629541074.2233071,108963,-10.0,-0.9348015975952149
210,1629541091.276459,110003,-10.0,-0.9348015975952149
211,1629541104.697884,110998,-10.0,-1.328940658569336
212,1629541108.7070289,111283,29.41390609741211,-0.9348015975952149
213,1629541110.108494,111403,29.41390609741211,-0.5406625366210938
214,1629541117.841395,111913,-10.0,-0.5406625366210938
215,1629541123.676934,112328,-10.0,-0.5406625366210938
216,1629541125.061343,112443,-10.0,-0.9348015975952149
217,1629541131.7134619,112903,-10.0,-0.9348015975952149
218,1629541133.231668,113023,-10.0,-1.328940658569336
219,1629541135.965225,113183,-10.0,-1.723079719543457
220,1629541138.98291,113448,29.41390609741211,-1.723079719543457
221,1629541144.769111,113803,-10.0,-1.723079719543457
222,1629541158.504479,114808,-10.0,-1.723079719543457
223,1629541165.534841,115313,-10.0,-1.723079719543457
224,1629541167.069955,115438,-10.0,-2.117218780517578
225,1629541174.733016,115953,29.41390609741211,-1.723079719543457
226,1629541178.149586,116173,-10.0,-1.723079719543457
227,1629541179.732528,116303,29.41390609741211,-1.328940658569336
228,1629541183.269125,116578,29.41390609741211,-0.9348015975952149
229,1629541186.069415,116743,-10.0,-0.9348015975952149
230,1629541200.690295,117783,-10.0,-0.9348015975952149
231,1629541209.625751,118428,-10.0,-0.9348015975952149
232,1629541211.4820788,118578,-10.0,-1.328940658569336
233,1629541216.791655,118943,-10.0,-1.328940658569336
234,1629541222.797101,119363,-10.0,-1.328940658569336
235,1629541227.359622,119718,-10.0,-1.328940658569336
236,1629541230.046387,119893,-10.0,-1.328940658569336
237,1629541234.13138,120023,-10.0,-1.328940658569336
238,1629541237.135625,120238,-10.0,-1.328940658569336
239,1629541238.8297698,120343,-10.0,-1.328940658569336
240,1629541245.269209,120833,-10.0,-1.328940658569336
241,1629541254.292078,121498,-10.0,-1.328940658569336
242,1629541260.5333462,121958,-10.0,-1.328940658569336
243,1629541265.996423,122303,-10.0,-1.328940658569336
244,1629541267.367478,122418,29.41390609741211,-0.9348015975952149
245,1629541270.3320632,122603,29.41390609741211,-0.5406625366210938
246,1629541282.838451,123558,-10.0,-0.9348015975952149
247,1629541285.293325,123713,-10.0,-0.9348015975952149
248,1629541287.946408,123928,29.41390609741211,-0.9348015975952149
249,1629541295.9396892,124498,29.41390609741211,-0.5406625366210938
250,1629541307.056612,125283,29.41390609741211,-0.14652347564697266
251,1629541313.72817,125753,-10.0,-0.14652347564697266
252,1629541318.541584,126133,-10.0,-0.14652347564697266
253,1629541320.358931,126253,-10.0,-0.14652347564697266
254,1629541324.440286,126533,-10.0,-0.14652347564697266
255,1629541329.543274,126873,-10.0,-0.14652347564697266
256,1629541333.088651,127143,-10.0,-0.5406625366210938
257,1629541344.468716,127968,29.41390609741211,-0.14652347564697266
258,1629541352.502868,128508,-10.0,-0.5406625366210938
259,1629541357.363458,128848,-10.0,-0.5406625366210938
260,1629541393.352638,131268,-10.0,-0.5406625366210938
261,1629541401.989124,131943,-10.0,-0.9348015975952149
262,1629541406.005401,132193,29.41390609741211,-0.5406625366210938
263,1629541407.319488,132303,29.41390609741211,-0.14652347564697266
264,1629541416.254448,132923,-10.0,-0.14652347564697266
265,1629541420.933949,133243,-10.0,-0.14652347564697266
266,1629541429.551981,133893,-10.0,-0.14652347564697266
267,1629541433.3164911,134133,-10.0,-0.14652347564697266
268,1629541437.062624,134448,-10.0,-0.14652347564697266
269,1629541443.148979,134823,-10.0,-0.14652347564697266
270,1629541446.5228949,135088,-10.0,-0.14652347564697266
271,1629541448.903732,135218,-10.0,-0.14652347564697266
272,1629541451.822247,135463,29.41390609741211,0.24761558532714845
273,1629541459.414463,136033,-10.0,0.24761558532714845
274,1629541468.9478939,136693,-10.0,-0.14652347564697266
275,1629541484.521866,137788,-10.0,-0.14652347564697266
276,1629541486.8697429,137983,-10.0,-0.14652347564697266
277,1629541489.8223288,138183,-10.0,-0.14652347564697266
278,1629541492.575792,138373,-10.0,-0.5406625366210938
279,1629541496.7540221,138683,-10.0,-0.5406625366210938
280,1629541503.4405801,139143,-10.0,-0.5406625366210938
281,1629541506.816017,139348,-10.0,-0.5406625366210938
282,1629541509.250351,139543,-10.0,-0.5406625366210938
283,1629541518.950911,140108,29.41390609741211,-0.5406625366210938
284,1629541521.299043,140263,29.41390609741211,-0.14652347564697266
285,1629541523.0267391,140393,-10.0,-0.5406625366210938
286,1629541525.640118,140613,-10.0,-0.5406625366210938
287,1629541544.0853848,141928,-10.0,-0.5406625366210938
288,1629541545.7519882,142033,29.41390609741211,-0.5406625366210938
289,1629541553.494451,142573,-10.0,-0.9348015975952149
290,1629541569.1616108,143698,-10.0,-0.9348015975952149
291,1629541575.82746,144183,-10.0,-0.9348015975952149
292,1629541593.178205,145313,29.41390609741211,-0.5406625366210938
293,1629541595.422152,145498,-10.0,-0.9348015975952149
294,1629541599.622421,145763,-10.0,-0.9348015975952149
295,1629541602.179606,145973,-10.0,-0.9348015975952149
296,1629541604.7211618,146153,29.41390609741211,-0.5406625366210938
297,1629541611.598781,146653,-10.0,-0.9348015975952149
298,1629541614.472244,146873,-10.0,-1.328940658569336
299,1629541620.077082,147263,-10.0,-1.328940658569336
300,1629541625.109541,147623,-10.0,-1.328940658569336
301,1629541636.557931,148448,29.41390609741211,-0.9348015975952149
302,1629541637.787595,148553,29.41390609741211,-0.5406625366210938
303,1629541647.178693,149203,-10.0,-0.9348015975952149
304,1629541650.1139472,149413,29.41390609741211,-0.5406625366210938
305,1629541653.4096632,149613,-10.0,-0.5406625366210938
306,1629541656.78372,149818,-10.0,-0.5406625366210938
307,1629541665.707351,150313,-10.0,-0.9348015975952149
308,1629541667.040767,150428,-10.0,-0.9348015975952149
309,1629541669.5814,150643,-10.0,-0.9348015975952149
310,1629541675.929554,151093,29.41390609741211,-0.5406625366210938
311,1629541678.485594,151303,-10.0,-0.5406625366210938
312,1629541695.67173,152528,-10.0,-0.9348015975952149
313,1629541704.8505552,153168,-10.0,-1.328940658569336
314,1629541708.165456,153448,29.41390609741211,-0.9348015975952149
315,1629541712.91739,153708,29.41390609741211,-0.5406625366210938
316,1629541714.359457,153843,-10.0,-0.5406625366210938
317,1629541720.909935,154313,-10.0,-0.5406625366210938
318,1629541729.874861,155003,-10.0,-0.5406625366210938
319,1629541732.863655,155178,-10.0,-0.5406625366210938
320,1629541734.230218,155298,-10.0,-0.9348015975952149
321,1629541742.186651,155823,29.41390609741211,-0.5406625366210938
322,1629541758.397633,157028,29.41390609741211,-0.14652347564697266
323,1629541763.096226,157368,-10.0,-0.14652347564697266
324,1629541773.2318769,158073,-10.0,-0.14652347564697266
325,1629541775.547082,158198,29.41390609741211,-0.14652347564697266
326,1629541782.4046109,158703,-10.0,-0.14652347564697266
327,1629541786.226487,159018,-10.0,-0.5406625366210938
328,1629541789.955332,159263,-10.0,-0.9348015975952149
329,1629541802.933369,160088,-10.0,-0.9348015975952149
330,1629541818.258471,161163,-10.0,-0.9348015975952149
331,1629541819.97985,161303,-10.0,-0.9348015975952149
332,1629541826.5783892,161778,-10.0,-0.9348015975952149
333,1629541833.117343,162198,-10.0,-0.9348015975952149
334,1629541845.148183,163088,-10.0,-0.9348015975952149
335,1629541846.922491,163223,-10.0,-0.9348015975952149
336,1629541850.347377,163503,-10.0,-0.9348015975952149
337,1629541855.970759,163923,-10.0,-0.9348015975952149
338,1629541864.896132,164543,29.41390609741211,-0.5406625366210938
339,1629541873.77154,165133,29.41390609741211,-0.14652347564697266
340,1629541876.512806,165353,-10.0,-0.14652347564697266
341,1629541885.4707901,166028,-10.0,-0.14652347564697266
342,1629541888.000309,166173,-10.0,-0.14652347564697266
343,1629541889.893142,166333,-10.0,-0.14652347564697266
344,1629541906.467537,167553,-10.0,-0.5406625366210938
345,1629541909.2709289,167728,29.41390609741211,-0.5406625366210938
346,1629541920.582901,168598,-10.0,-0.5406625366210938
347,1629541928.135295,169073,29.41390609741211,-0.14652347564697266
348,1629541931.538274,169288,-10.0,-0.5406625366210938
349,1629541933.800986,169483,-10.0,-0.9348015975952149
350,1629541956.710942,170918,-10.0,-1.328940658569336
351,1629541962.368572,171318,-10.0,-1.328940658569336
352,1629541968.35,171768,29.41390609741211,-0.9348015975952149
353,1629541983.074831,172788,-10.0,-0.9348015975952149
354,1629541985.076233,172958,-10.0,-0.9348015975952149
355,1629541991.686072,173448,-10.0,-0.9348015975952149
356,1629541999.3403552,174028,-10.0,-0.9348015975952149
357,1629542004.272094,174358,29.41390609741211,-0.9348015975952149
358,1629542035.839185,176598,29.41390609741211,-0.5406625366210938
359,1629542043.155296,177048,-10.0,-0.5406625366210938
360,1629542050.0577528,177538,29.41390609741211,-0.14652347564697266
361,1629542052.387269,177678,-10.0,-0.14652347564697266
362,1629542054.293418,177808,29.41390609741211,-0.14652347564697266
363,1629542061.260228,178298,29.41390609741211,-0.14652347564697266
364,1629542063.1827118,178463,-10.0,-0.14652347564697266
365,1629542065.143899,178633,-10.0,-0.14652347564697266
366,1629542109.8493938,181548,-10.0,-0.14652347564697266
367,1629542113.6933382,181853,-10.0,-0.14652347564697266
368,1629542115.01576,181963,-10.0,-0.14652347564697266
369,1629542119.2810981,182258,29.41390609741211,0.24761558532714845
370,1629542120.713077,182378,-10.0,0.24761558532714845
371,1629542133.5302382,183268,-10.0,0.24761558532714845
372,1629542135.592568,183438,29.41390609741211,0.24761558532714845
373,1629542139.209148,183678,-10.0,0.24761558532714845
374,1629542143.909791,184068,-10.0,0.24761558532714845
375,1629542147.77648,184338,29.41390609741211,0.6417546463012695
376,1629542152.665215,184673,-10.0,0.6417546463012695
377,1629542158.58881,185118,-10.0,0.6417546463012695
378,1629542163.959974,185478,-10.0,0.6417546463012695
379,1629542168.5649939,185788,-10.0,0.6417546463012695
380,1629542171.969493,186068,-10.0,0.6417546463012695
381,1629542175.899363,186328,29.41390609741211,1.0358937072753907
382,1629542180.756454,186673,-10.0,1.0358937072753907
383,1629542202.858463,188258,29.41390609741211,1.0358937072753907
384,1629542211.27581,188923,-10.0,0.6417546463012695
385,1629542218.719992,189473,-10.0,0.6417546463012695
386,1629542220.4864118,189623,29.41390609741211,1.0358937072753907
387,1629542223.558566,189743,29.41390609741211,1.4300327682495118
388,1629542230.93579,190128,-10.0,1.0358937072753907
389,1629542237.086507,190573,-10.0,1.0358937072753907
390,1629542243.1766589,191008,29.41390609741211,1.4300327682495118
391,1629542246.76345,191278,29.41390609741211,1.8241718292236329
392,1629542254.3228712,191768,29.41390609741211,1.8241718292236329
393,1629542266.817572,192708,-10.0,1.8241718292236329
394,1629542269.884006,192968,29.41390609741211,2.218310890197754
395,1629542275.947256,193398,-10.0,2.218310890197754
396,1629542277.628953,193533,29.41390609741211,2.218310890197754
397,1629542285.0411131,194008,-10.0,2.218310890197754
398,1629542287.202392,194118,29.41390609741211,2.612449951171875
399,1629542289.2201118,194288,-10.0,2.612449951171875
400,1629542295.579053,194743,-10.0,2.612449951171875
401,1629542313.526993,196043,-10.0,2.218310890197754
402,1629542323.9832401,196758,29.41390609741211,2.218310890197754
403,1629542326.8397212,197003,29.41390609741211,2.612449951171875
404,1629542339.977501,197983,-10.0,2.218310890197754
405,1629542348.4166222,198563,-10.0,2.218310890197754
406,1629542351.686712,198763,-10.0,2.218310890197754
407,1629542353.835537,198943,-10.0,2.218310890197754
408,1629542355.888616,199118,-10.0,2.218310890197754
409,1629542373.430241,200158,-10.0,2.218310890197754
410,1629542379.682347,200628,-10.0,1.8241718292236329
411,1629542394.93101,201723,-10.0,1.8241718292236329
412,1629542397.985568,201978,-10.0,1.8241718292236329
413,1629542407.722074,202583,-10.0,1.8241718292236329
414,1629542409.0662289,202693,-10.0,1.4300327682495118
415,1629542415.533036,203178,-10.0,1.0358937072753907
416,1629542429.9977279,204268,-10.0,1.0358937072753907
417,1629542435.836061,204623,-10.0,1.0358937072753907
418,1629542444.270771,205248,-10.0,1.0358937072753907
419,1629542450.098997,205678,-10.0,1.0358937072753907
420,1629542451.777522,205813,-10.0,1.0358937072753907
421,1629542453.020036,205913,29.41390609741211,1.0358937072753907
422,1629542455.271909,206103,-10.0,0.6417546463012695
423,1629542457.895924,206253,-10.0,0.6417546463012695
424,1629542472.985049,207308,-10.0,0.6417546463012695
425,1629542485.3807,208218,29.41390609741211,0.6417546463012695
426,1629542500.166542,209238,-10.0,0.6417546463012695
427,1629542514.610784,210113,29.41390609741211,1.0358937072753907
428,1629542526.1850839,210928,-10.0,1.0358937072753907
429,1629542533.776385,211488,-10.0,1.0358937072753907
430,1629542546.877955,212483,-10.0,1.0358937072753907
431,1629542552.502263,212818,-10.0,1.0358937072753907
432,1629542559.98979,213363,-10.0,1.0358937072753907
433,1629542565.30484,213723,-10.0,1.0358937072753907
434,1629542567.010317,213868,-10.0,1.0358937072753907
435,1629542573.41235,214338,-10.0,1.0358937072753907
436,1629542575.144666,214488,29.41390609741211,1.4300327682495118
437,1629542579.64331,214803,-10.0,1.4300327682495118
438,1629542583.053839,215013,-10.0,1.0358937072753907
439,1629542588.037015,215363,29.41390609741211,1.0358937072753907
440,1629542623.128418,217923,29.41390609741211,1.4300327682495118
441,1629542625.2531788,218113,29.41390609741211,1.8241718292236329
442,1629542628.430904,218298,-10.0,1.8241718292236329
443,1629542639.503569,219153,-10.0,1.8241718292236329
444,1629542649.101732,219748,-10.0,1.8241718292236329
445,1629542660.526674,220348,-10.0,1.4300327682495118
446,1629542662.126059,220493,-10.0,1.4300327682495118
447,1629542663.979947,220658,-10.0,1.0358937072753907
448,1629542673.8547,221308,29.41390609741211,1.4300327682495118
449,1629542676.098767,221493,-10.0,1.4300327682495118
450,1629542679.4749029,221703,-10.0,1.4300327682495118
451,1629542684.798682,222078,-10.0,1.4300327682495118
452,1629542688.759468,222408,-10.0,1.0358937072753907
453,1629542693.094349,222713,29.41390609741211,1.4300327682495118
454,1629542696.661012,223008,-10.0,1.4300327682495118
455,1629542714.87677,224238,-10.0,1.4300327682495118
456,1629542725.346831,225043,-10.0,1.4300327682495118
457,1629542728.057699,225193,29.41390609741211,1.4300327682495118
458,1629542747.1430259,226613,-10.0,1.0358937072753907
459,1629542750.354824,226833,-10.0,1.0358937072753907
460,1629542774.4132118,228618,-10.0,0.6417546463012695
461,1629542798.088615,230043,-10.0,0.6417546463012695
462,1629542801.258168,230253,-10.0,0.24761558532714845
463,1629542806.412004,230698,-10.0,-0.14652347564697266
464,1629542810.043166,230973,-10.0,-0.14652347564697266
465,1629542812.5266528,231113,-10.0,-0.14652347564697266
466,1629542831.3240461,232478,-10.0,-0.14652347564697266
467,1629542834.404583,232663,29.41390609741211,0.24761558532714845
468,1629542835.81785,232778,29.41390609741211,0.6417546463012695
469,1629542837.450553,232918,29.41390609741211,0.6417546463012695
470,1629542843.057456,233303,-10.0,0.6417546463012695
471,1629542847.517633,233608,-10.0,0.6417546463012695
472,1629542850.150236,233828,-10.0,0.24761558532714845
473,1629542852.673232,233968,-10.0,0.24761558532714845
474,1629542868.870751,235128,-10.0,0.24761558532714845
475,1629542879.746068,235948,-10.0,-0.14652347564697266
476,1629542882.167834,236073,29.41390609741211,0.24761558532714845
477,1629542887.867394,236498,29.41390609741211,0.6417546463012695
478,1629542904.213826,237693,-10.0,0.6417546463012695
479,1629542907.425448,237958,-10.0,0.6417546463012695
480,1629542933.1174881,239778,-10.0,0.6417546463012695
481,1629542949.377951,240698,-10.0,0.24761558532714845
482,1629542952.022495,240873,-10.0,0.24761558532714845
483,1629542956.884439,241203,-10.0,-0.14652347564697266
484,1629542958.365403,241318,-10.0,-0.14652347564697266
485,1629542970.36621,242173,-10.0,-0.14652347564697266
486,1629542987.028839,243358,-10.0,-0.5406625366210938
487,1629542988.392288,243468,29.41390609741211,-0.5406625366210938
488,1629543008.8961382,244913,29.41390609741211,-0.14652347564697266
489,1629543017.080383,245518,-10.0,-0.14652347564697266
490,1629543021.534959,245808,-10.0,-0.5406625366210938
491,1629543030.541283,246498,29.41390609741211,-0.5406625366210938
492,1629543052.25945,248088,29.41390609741211,-0.5406625366210938
493,1629543056.859195,248408,-10.0,-0.5406625366210938
494,1629543064.359475,248913,-10.0,-0.9348015975952149
495,1629543068.509709,249223,-10.0,-0.9348015975952149
496,1629543071.357318,249443,-10.0,-1.328940658569336
497,1629543087.400022,250328,-10.0,-1.328940658569336
498,1629543095.0244188,250858,-10.0,-1.723079719543457
499,1629543106.03954,251653,-10.0,-1.723079719543457
500,1629543110.6892278,252013,-10.0,-1.723079719543457
501,1629543123.476336,252873,-10.0,-1.723079719543457
502,1629543125.332921,253018,-10.0,-2.117218780517578
503,1629543128.648438,253228,-10.0,-2.5113578414916993
504,1629543137.655195,253928,-10.0,-2.5113578414916993
505,1629543150.249659,254838,-10.0,-2.5113578414916993
506,1629543157.556958,255293,29.41390609741211,-2.117218780517578
507,1629543160.539632,255538,-10.0,-2.117218780517578
508,1629543166.489175,255958,-10.0,-2.117218780517578
509,1629543173.785009,256498,29.41390609741211,-1.723079719543457
510,1629543182.923158,257093,-10.0,-1.723079719543457
511,1629543200.016991,258348,-10.0,-1.723079719543457
512,1629543202.1940439,258538,-10.0,-1.723079719543457
513,1629543205.509859,258748,-10.0,-1.723079719543457
514,1629543221.136833,259853,-10.0,-1.723079719543457
515,1629543227.677126,260078,-10.0,-1.723079719543457
516,1629543232.470413,260408,-10.0,-1.723079719543457
517,1629543239.190541,260938,-10.0,-1.723079719543457
518,1629543242.9438741,261128,-10.0,-1.723079719543457
519,1629543256.290294,262128,-10.0,-1.723079719543457
520,1629543258.209023,262288,-10.0,-1.723079719543457
521,1629543278.145492,263673,-10.0,-2.117218780517578
522,1629543285.6924589,264223,-10.0,-2.117218780517578
523,1629543288.205635,264433,-10.0,-2.117218780517578
524,1629543289.82124,264558,29.41390609741211,-1.723079719543457
525,1629543292.673583,264728,-10.0,-2.117218780517578
526,1629543298.187028,265153,-10.0,-2.117218780517578
527,1629543304.6137679,265598,29.41390609741211,-2.117218780517578
528,1629543319.642399,266668,-10.0,-2.117218780517578
529,1629543321.378104,266798,-10.0,-2.117218780517578
530,1629543332.336252,267568,-10.0,-2.117218780517578
531,1629543338.006531,267988,-10.0,-2.117218780517578
532,1629543339.457096,268108,29.41390609741211,-1.723079719543457
533,1629543342.0865211,268258,-10.0,-1.723079719543457
534,1629543359.717619,269588,29.41390609741211,-1.328940658569336
535,1629543372.704361,270173,29.41390609741211,-0.9348015975952149
536,1629543377.415953,270483,-10.0,-1.328940658569336
537,1629543379.273248,270623,-10.0,-1.328940658569336
538,1629543383.790526,270968,-10.0,-1.328940658569336
539,1629543395.563861,271758,29.41390609741211,-1.328940658569336
540,1629543397.567147,271933,-10.0,-1.723079719543457
541,1629543401.8519518,272203,-10.0,-2.117218780517578
542,1629543403.331959,272308,29.41390609741211,-1.723079719543457
543,1629543406.164707,272528,-10.0,-1.723079719543457
544,1629543414.750941,273108,-10.0,-1.723079719543457
545,1629543417.5822,273348,-10.0,-1.723079719543457
546,1629543423.214436,273683,-10.0,-1.723079719543457
547,1629543441.609405,275063,29.41390609741211,-1.328940658569336
548,1629543448.653021,275568,-10.0,-1.723079719543457
549,1629543469.810061,277048,29.41390609741211,-1.328940658569336
550,1629543484.54486,278058,29.41390609741211,-0.9348015975952149
551,1629543486.815422,278193,-10.0,-0.9348015975952149
552,1629543498.068639,279073,29.41390609741211,-0.5406625366210938
553,1629543499.75561,279188,29.41390609741211,-0.5406625366210938
554,1629543502.645954,279383,-10.0,-0.5406625366210938
555,1629543508.049175,279763,29.41390609741211,-0.14652347564697266
556,1629543524.153615,280663,-10.0,-0.14652347564697266
557,1629543539.343514,281743,-10.0,-0.5406625366210938
558,1629543541.4910538,281883,29.41390609741211,-0.14652347564697266
559,1629543560.612889,283223,-10.0,-0.14652347564697266
560,1629543562.199128,283353,-10.0,-0.14652347564697266
561,1629543568.586709,283828,-10.0,-0.14652347564697266
562,1629543576.545789,284368,-10.0,-0.14652347564697266
563,1629543584.40285,284973,-10.0,-0.14652347564697266
564,1629543589.3142538,285313,-10.0,-0.14652347564697266
565,1629543597.8102,285958,29.41390609741211,0.24761558532714845
566,1629543611.555444,286883,-10.0,0.24761558532714845
567,1629543620.725287,287548,29.41390609741211,0.24761558532714845
568,1629543623.472881,287703,-10.0,-0.14652347564697266
569,1629543630.375583,288213,-10.0,-0.5406625366210938
570,1629543643.710349,289173,29.41390609741211,-0.14652347564697266
571,1629543652.5735722,289778,-10.0,-0.14652347564697266
572,1629543660.833482,290083,-10.0,-0.14652347564697266
573,1629543666.886425,290448,29.41390609741211,0.24761558532714845
574,1629543671.020702,290743,-10.0,0.24761558532714845
575,1629543687.573711,292003,-10.0,0.24761558532714845
576,1629543692.6012552,292293,-10.0,-0.14652347564697266
577,1629543694.6902359,292468,-10.0,-0.5406625366210938
578,1629543707.943298,293433,29.41390609741211,-0.14652347564697266
579,1629543711.032321,293618,-10.0,-0.14652347564697266
580,1629543713.4262981,293818,-10.0,-0.14652347564697266
581,1629543716.513931,294063,-10.0,-0.14652347564697266
582,1629543720.667585,294353,-10.0,-0.14652347564697266
583,1629543749.6945288,296453,-10.0,-0.14652347564697266
584,1629543768.279428,297703,-10.0,-0.14652347564697266
585,1629543778.701621,298498,-10.0,-0.14652347564697266
586,1629543790.66112,299318,-10.0,-0.14652347564697266
587,1629543792.869132,299498,-10.0,-0.5406625366210938
588,1629543808.4533381,300293,-10.0,-0.9348015975952149
589,1629543810.165885,300443,-10.0,-0.9348015975952149
590,1629543812.6271849,300588,-10.0,-0.9348015975952149
591,1629543820.7919571,301163,29.41390609741211,-0.9348015975952149
592,1629543822.35514,301298,-10.0,-1.328940658569336
593,1629543835.817668,302278,-10.0,-1.328940658569336
594,1629543847.711746,303073,-10.0,-1.328940658569336
595,1629543849.065477,303178,29.41390609741211,-0.9348015975952149
596,1629543850.501353,303298,29.41390609741211,-0.5406625366210938
597,1629543855.297506,303628,29.41390609741211,-0.14652347564697266
598,1629543857.700381,303838,-10.0,-0.14652347564697266
599,1629543870.201325,304748,-10.0,-0.14652347564697266
600,1629543878.255947,305313,-10.0,-0.14652347564697266
601,1629543880.615398,305513,-10.0,-0.14652347564697266
602,1629543887.039643,305968,-10.0,-0.14652347564697266
603,1629543894.660772,306538,-10.0,-0.14652347564697266
604,1629543903.712386,307138,29.41390609741211,0.24761558532714845
605,1629543908.870452,307533,-10.0,0.24761558532714845
606,1629543926.350524,308783,-10.0,-0.14652347564697266
607,1629543928.691513,308993,29.41390609741211,0.24761558532714845
608,1629543933.775542,309288,29.41390609741211,0.6417546463012695
609,1629543958.129669,310738,-10.0,0.24761558532714845
610,1629543959.247441,310838,29.41390609741211,0.6417546463012695
611,1629543962.689322,311018,-10.0,0.6417546463012695
612,1629543964.8292608,311178,-10.0,0.6417546463012695
613,1629544000.182322,313728,-10.0,0.6417546463012695
614,1629544009.260857,314423,29.41390609741211,1.0358937072753907
615,1629544018.155625,315083,-10.0,1.0358937072753907
616,1629544020.3953419,315203,-10.0,1.0358937072753907
617,1629544028.0767949,315713,-10.0,1.0358937072753907
618,1629544029.380854,315823,29.41390609741211,1.4300327682495118
619,1629544035.349621,316253,-10.0,1.4300327682495118
620,1629544039.236615,316573,29.41390609741211,1.8241718292236329
621,1629544043.271233,316848,29.41390609741211,2.218310890197754
622,1629544054.072143,317593,-10.0,2.218310890197754
623,1629544060.132525,318033,-10.0,2.218310890197754
624,1629544064.6117802,318338,-10.0,1.8241718292236329
625,1629544066.215305,318473,-10.0,1.8241718292236329
626,1629544070.6031358,318768,-10.0,1.8241718292236329
627,1629544077.5084631,319318,-10.0,1.4300327682495118
628,1629544084.365438,319753,29.41390609741211,1.8241718292236329
629,1629544087.049251,319973,-10.0,1.8241718292236329
630,1629544099.065326,320488,-10.0,1.8241718292236329
631,1629544105.138545,320973,-10.0,1.8241718292236329
632,1629544107.874832,321138,-10.0,1.4300327682495118
633,1629544116.673721,321733,-10.0,1.4300327682495118
634,1629544123.037373,322198,-10.0,1.0358937072753907
635,1629544137.038085,323243,-10.0,0.6417546463012695
636,1629544139.440447,323438,-10.0,0.6417546463012695
637,1629544145.926922,323858,-10.0,0.6417546463012695
638,1629544156.912692,324653,-10.0,0.6417546463012695
639,1629544167.842498,325503,-10.0,0.24761558532714845
640,1629544169.479817,325608,-10.0,0.24761558532714845
641,1629544172.722115,325763,29.41390609741211,0.6417546463012695
642,1629544175.765724,326023,29.41390609741211,0.6417546463012695
643,1629544179.197794,326228,-10.0,0.6417546463012695
644,1629544185.108863,326663,-10.0,0.6417546463012695
645,1629544189.245913,326998,29.41390609741211,1.0358937072753907
646,1629544196.7709439,327563,-10.0,1.0358937072753907
647,1629544199.176533,327698,29.41390609741211,1.0358937072753907
648,1629544207.281786,328243,-10.0,1.0358937072753907
649,1629544220.0592132,329203,-10.0,0.6417546463012695
650,1629544224.0744052,329498,-10.0,0.24761558532714845
651,1629544242.897892,330483,-10.0,0.24761558532714845
652,1629544245.385973,330688,29.41390609741211,0.24761558532714845
653,1629544247.185812,330798,-10.0,-0.14652347564697266
654,1629544249.86762,331003,29.41390609741211,0.24761558532714845
655,1629544252.030939,331138,-10.0,-0.14652347564697266
656,1629544258.77429,331653,-10.0,-0.14652347564697266
657,1629544263.410403,331983,-10.0,-0.14652347564697266
658,1629544269.776378,332453,-10.0,-0.5406625366210938
659,1629544272.7733982,332633,-10.0,-0.5406625366210938
660,1629544279.9022222,333138,29.41390609741211,-0.14652347564697266
661,1629544283.957438,333488,-10.0,-0.14652347564697266
662,1629544288.209682,333778,29.41390609741211,0.24761558532714845
663,1629544290.641551,333968,-10.0,0.24761558532714845
664,1629544294.751935,334178,-10.0,0.24761558532714845
665,1629544303.143945,334798,29.41390609741211,0.24761558532714845
666,1629544312.617073,335523,-10.0,0.24761558532714845
667,1629544315.749151,335713,-10.0,-0.14652347564697266
668,1629544317.116588,335828,-10.0,-0.14652347564697266
669,1629544326.060473,336453,-10.0,-0.14652347564697266
670,1629544327.9703472,336608,-10.0,-0.5406625366210938
671,1629544332.58099,336938,29.41390609741211,-0.14652347564697266
672,1629544333.773553,337043,-10.0,-0.14652347564697266
673,1629544338.017981,337323,-10.0,-0.5406625366210938
674,1629544340.113657,337503,-10.0,-0.5406625366210938
675,1629544342.495277,337668,-10.0,-0.5406625366210938
676,1629544346.723623,337988,-10.0,-0.5406625366210938
677,1629544349.422213,338183,-10.0,-0.5406625366210938
678,1629544354.563175,338503,-10.0,-0.9348015975952149
679,1629544360.671753,338953,-10.0,-0.9348015975952149
680,1629544365.439509,339283,29.41390609741211,-0.5406625366210938
681,1629544367.976396,339503,-10.0,-0.5406625366210938
682,1629544387.26161,340473,-10.0,-0.5406625366210938
683,1629544388.485399,340578,29.41390609741211,-0.14652347564697266
684,1629544389.620955,340678,-10.0,-0.14652347564697266
685,1629544398.61204,341323,-10.0,-0.14652347564697266
686,1629544403.217988,341628,-10.0,-0.14652347564697266
687,1629544405.799314,341853,-10.0,-0.14652347564697266
688,1629544415.617746,342523,-10.0,-0.14652347564697266
689,1629544431.492124,343628,29.41390609741211,0.24761558532714845
690,1629544438.28673,344133,-10.0,0.24761558532714845
691,1629544442.816144,344448,-10.0,-0.14652347564697266
692,1629544448.045354,344803,-10.0,-0.14652347564697266
693,1629544449.365317,344913,-10.0,-0.14652347564697266
694,1629544458.833461,345608,-10.0,-0.14652347564697266
695,1629544462.447839,345853,-10.0,-0.5406625366210938
696,1629544463.859147,345968,-10.0,-0.9348015975952149
697,1629544465.445937,346093,-10.0,-1.328940658569336
698,1629544474.09074,346653,-10.0,-1.328940658569336
699,1629544482.098865,347223,-10.0,-1.328940658569336
700,1629544484.6460009,347438,-10.0,-1.328940658569336
701,1629544490.596667,347863,-10.0,-1.328940658569336
702,1629544496.6637769,348318,-10.0,-1.328940658569336
703,1629544519.245278,349913,-10.0,-1.328940658569336
704,1629544527.216798,350123,-10.0,-1.723079719543457
705,1629544533.754231,350533,-10.0,-1.723079719543457
706,1629544536.7329721,350743,-10.0,-1.723079719543457
707,1629544540.474342,351018,29.41390609741211,-1.723079719543457
708,1629544547.672701,351538,-10.0,-2.117218780517578
709,1629544551.912626,351873,-10.0,-2.117218780517578
710,1629544554.336154,352028,29.41390609741211,-2.117218780517578
711,1629544558.6638029,352353,-10.0,-2.117218780517578
712,1629544562.4541972,352558,-10.0,-2.117218780517578
713,1629544565.2940712,352773,-10.0,-2.117218780517578
714,1629544567.253526,352928,-10.0,-2.5113578414916993
715,1629544572.345937,353288,-10.0,-2.5113578414916993
716,1629544577.950993,353678,-10.0,-2.5113578414916993
717,1629544579.410433,353808,-10.0,-2.5113578414916993
718,1629544586.2987812,354313,-10.0,-2.90549690246582
719,1629544588.7699552,354518,-10.0,-2.90549690246582
720,1629544593.3021839,354753,-10.0,-3.2996359634399415
721,1629544599.955498,355248,-10.0,-3.6937750244140624
722,1629544610.7706392,356063,-10.0,-3.6937750244140624
723,1629544641.483613,358228,29.41390609741211,-3.2996359634399415
724,1629544649.510885,358803,-10.0,-3.2996359634399415
725,1629544656.478829,359238,-10.0,-3.2996359634399415
726,1629544673.4452732,360068,-10.0,-3.2996359634399415
727,1629544678.25732,360388,-10.0,-3.2996359634399415
728,1629544685.8082,360918,-10.0,-3.6937750244140624
729,1629544698.602495,361863,29.41390609741211,-3.2996359634399415
730,1629544700.607081,362013,-10.0,-3.2996359634399415
731,1629544706.457933,362438,-10.0,-3.2996359634399415
732,1629544713.794656,362898,29.41390609741211,-2.90549690246582
733,1629544721.606373,363478,-10.0,-2.90549690246582
734,1629544724.100724,363613,-10.0,-2.90549690246582
735,1629544725.6796598,363743,-10.0,-2.90549690246582
736,1629544745.622011,365138,-10.0,-2.90549690246582
737,1629544747.497717,365293,-10.0,-2.90549690246582
738,1629544748.702996,365393,29.41390609741211,-2.5113578414916993
739,1629544750.4770448,365538,-10.0,-2.5113578414916993
740,1629544756.171579,365948,-10.0,-2.5113578414916993
741,1629544761.0618289,366288,-10.0,-2.90549690246582
742,1629544768.287762,366823,-10.0,-3.2996359634399415
743,1629544779.294951,367588,-10.0,-3.2996359634399415
744,1629544783.668827,367873,-10.0,-3.2996359634399415
745,1629544785.758099,368048,29.41390609741211,-3.2996359634399415
746,1629544787.1853971,368148,29.41390609741211,-2.90549690246582
747,1629544789.938515,368323,-10.0,-3.2996359634399415
748,1629544807.368393,369583,-10.0,-3.2996359634399415
749,1629544835.3387868,371128,-10.0,-3.2996359634399415
750,1629544843.8723779,371773,29.41390609741211,-2.90549690246582
751,1629544860.3506632,373003,-10.0,-2.90549690246582
752,1629544864.496481,373223,-10.0,-3.2996359634399415
753,1629544871.696487,373753,29.41390609741211,-2.90549690246582
754,1629544880.099417,374413,-10.0,-3.2996359634399415
755,1629544887.867486,374988,-10.0,-3.2996359634399415
756,1629544898.327225,375658,-10.0,-3.2996359634399415
757,1629544904.323115,376133,-10.0,-3.2996359634399415
758,1629544911.856534,376688,-10.0,-3.2996359634399415
759,1629544913.85025,376858,-10.0,-3.2996359634399415
760,1629544916.000651,377043,29.41390609741211,-3.2996359634399415
761,1629544920.462984,377353,-10.0,-3.2996359634399415
762,1629544938.008862,378598,-10.0,-3.6937750244140624
763,1629544942.232468,378878,29.41390609741211,-3.2996359634399415
764,1629544946.323585,379193,29.41390609741211,-2.90549690246582
765,1629544951.220584,379533,-10.0,-3.2996359634399415
766,1629544979.972462,381163,-10.0,-3.2996359634399415
767,1629544999.866503,382573,-10.0,-3.2996359634399415
768,1629545001.5636141,382708,-10.0,-3.2996359634399415
769,1629545003.4322538,382858,-10.0,-3.2996359634399415
770,1629545012.795939,383508,-10.0,-3.2996359634399415
771,1629545019.636374,383993,-10.0,-3.6937750244140624
772,1629545026.43604,384473,-10.0,-3.6937750244140624
773,1629545044.086126,385698,-10.0,-3.6937750244140624
774,1629545046.600706,385908,29.41390609741211,-3.2996359634399415
775,1629545055.444875,386573,-10.0,-3.2996359634399415
776,1629545058.158544,386723,-10.0,-3.2996359634399415
777,1629545060.352335,386903,-10.0,-3.2996359634399415
778,1629545062.2199109,387063,-10.0,-3.2996359634399415
779,1629545067.0790539,387398,-10.0,-3.2996359634399415
780,1629545072.621623,387733,29.41390609741211,-3.2996359634399415
781,1629545079.114044,388208,-10.0,-3.2996359634399415
782,1629545089.749477,389033,-10.0,-3.2996359634399415
783,1629545095.267652,389423,-10.0,-3.6937750244140624
784,1629545115.550399,390428,-10.0,-3.6937750244140624
785,1629545124.548876,391078,-10.0,-3.6937750244140624
786,1629545128.703276,391413,-10.0,-3.6937750244140624
787,1629545138.4900901,392048,-10.0,-3.6937750244140624
788,1629545141.279235,392258,-10.0,-3.6937750244140624
789,1629545146.57464,392633,-10.0,-4.087914085388183
790,1629545152.780309,393083,-10.0,-4.087914085388183
791,1629545156.365457,393388,-10.0,-4.087914085388183
792,1629545164.922077,393958,-10.0,-4.087914085388183
793,1629545169.388865,394258,-10.0,-4.087914085388183
794,1629545176.760143,394803,-10.0,-4.087914085388183
795,1629545178.811434,394973,29.41390609741211,-3.6937750244140624
796,1629545182.244997,395188,-10.0,-3.6937750244140624
797,1629545206.0123029,396923,-10.0,-3.6937750244140624
798,1629545207.249052,397023,29.41390609741211,-3.2996359634399415
799,1629545212.3918881,397378,-10.0,-3.2996359634399415
800,1629545214.229076,397533,29.41390609741211,-2.90549690246582
801,1629545217.699127,397743,-10.0,-2.90549690246582
802,1629545220.298484,397958,-10.0,-2.90549690246582
803,1629545226.263405,398318,-10.0,-2.90549690246582
804,1629545227.788684,398448,-10.0,-2.90549690246582
805,1629545233.19532,398828,-10.0,-2.90549690246582
806,1629545240.3456788,399363,-10.0,-2.90549690246582
807,1629545244.095425,399673,-10.0,-3.2996359634399415
808,1629545248.281884,399958,29.41390609741211,-2.90549690246582


==> figures/reward_1_15.csv <==
,Unnamed: 0,Wall time,Step,Value,Smoothed Value
0,0,1607630972.689695,946,-10.0,-10.0
1,1,1607630979.877367,1136,-10.0,-10.0
2,2,1607630984.234399,1621,-10.0,-10.0
3,3,1607630987.3578231,1984,-10.0,-10.0
4,4,1607630989.822758,2184,-10.0,-10.0
5,5,1607630991.841603,2450,0.0,-8.333333333333334
6,6,1607630993.627455,2630,-10.0,-8.571428571428571
7,7,1607630995.177379,2845,-10.0,-8.75
8,8,1607631000.121967,3400,-10.0,-8.88888888888889
9,9,1607631014.570366,5101,0.0,-8.0
10,10,1607631020.420948,5656,-10.0,-8.181818181818182
11,11,1607631023.611474,6001,-10.0,-8.333333333333334
12,12,1607631026.119293,6252,-10.0,-8.461538461538462
13,13,1607631026.460785,6290,0.0,-7.857142857142857
14,14,1607631028.6857429,6565,-10.0,-8.0
15,15,1607631031.3576891,6860,-10.0,-8.125
16,16,1607631036.462353,7413,-10.0,-8.235294117647058
17,17,1607631037.770791,7558,-10.0,-8.333333333333334
18,18,1607631039.9688964,7758,-10.0,-8.421052631578947
19,19,1607631040.95915,7873,-10.0,-8.5
20,20,1607631041.843752,7983,-10.0,-8.571428571428571
21,21,1607631049.682726,8812,0.0,-8.181818181818182
22,22,1607631051.1732109,9031,0.0,-7.826086956521739
23,23,1607631052.362752,9196,22.77509117126465,-6.551037867863973
24,24,1607631054.040295,9371,-10.0,-6.688996353149414
25,25,1607631055.169338,9531,-10.0,-6.816342647259052
26,26,1607631059.586886,10031,-10.0,-6.934255882545754
27,27,1607631060.444228,10141,-10.0,-7.043746743883405
28,28,1607631061.870735,10301,-10.0,-7.145686511335702
29,29,1607631062.045165,10320,0.0,-6.907496960957845
30,30,1607631064.619158,10641,0.0,-6.6846744783463015
31,31,1607631070.526104,11320,-10.0,-6.78827840089798
32,32,1607631073.918742,11689,-10.0,-6.885603297840465
33,33,1607631074.466186,11755,0.0,-6.683085553786334
34,34,1607631084.044159,12715,-10.0,-6.777854537963867
35,35,1607631090.876627,13497,-10.0,-6.867358578575982
36,36,1607631093.093303,13722,0.0,-6.681754292668523
37,37,1607631094.509681,13892,-10.0,-6.769076548124614
38,38,1607631102.869388,14801,-10.0,-6.851920739198342
39,39,1607631104.0301561,14942,0.0,-6.680622720718384
40,40,1607631107.3691616,15297,-10.0,-6.761583142164277
41,41,1607631114.083831,16088,-10.0,-6.838688305446079
42,42,1607631114.777636,16152,0.0,-6.679649042528729
43,43,1607631117.218479,16454,0.0,-6.527838837016713
44,44,1607631118.290193,16599,-10.0,-6.604997973971897
45,45,1607631126.56831,17582,-10.0,-6.678802365842073
46,46,1607631129.4764,17892,-10.0,-6.749466145292241
47,47,1607631132.519942,18232,-10.0,-6.817185600598653
48,48,1607631133.75511,18362,0.0,-6.678059363851742
49,49,1607631135.0225446,18537,-10.0,-6.744498176574707
50,50,1607631141.931999,19238,0.0,-6.6122531142889285
51,51,1607631147.6437962,19841,-10.0,-6.677402092860295
52,52,1607631150.405194,20181,-10.0,-6.740092619410101
53,53,1607631151.043657,20232,0.0,-6.615276089421025
54,54,1607631154.280756,20569,0.0,-6.494998342340643
55,55,1607631158.340626,21019,-10.0,-6.557587657655988
56,56,1607631161.221669,21329,-10.0,-6.61798085664448
57,57,1607631162.864321,21514,-10.0,-6.67629153152992
58,58,1607631166.125724,21869,-10.0,-6.732625573368396
59,59,1607631173.035552,22613,-10.0,-6.7870818138122555
60,60,1607631173.7068179,22679,0.0,-6.675818177520251
61,61,1607631174.802769,22832,-10.0,-6.729434013366699
62,62,1607631178.112971,23222,-10.0,-6.781347759186276
63,63,1607631179.769505,23460,-10.0,-6.83163920044899
64,64,1607631180.686625,23558,0.0,-6.726537058903621
65,65,1607631182.929107,23808,0.0,-6.624619830738414
66,66,1607631185.536431,24118,-10.0,-6.674998639234856
67,67,1607631186.818671,24258,-10.0,-6.723895718069637
68,68,1607631196.248761,25342,-10.0,-6.771375490271526
69,69,1607631205.969311,26346,-10.0,-6.817498697553362
70,70,1607631206.807073,26445,0.0,-6.721477589137118
71,71,1607631207.909361,26585,-10.0,-6.7670126226213245
72,72,1607631212.695521,27120,-10.0,-6.81130012094158
73,73,1607631224.790803,28441,-10.0,-6.854390659847775
74,74,1607631224.935123,28459,0.0,-6.762998784383138
75,75,1607631227.64229,28734,-10.0,-6.805590905641255
76,76,1607631231.68417,29171,-10.0,-6.847076738035524
77,77,1607631235.518346,29640,0.0,-6.759293702932505
78,78,1607631237.282222,29805,-10.0,-6.800315301629562
79,79,1607631238.08421,29905,-10.0,-6.840311360359192
80,80,1607631242.618435,30406,-10.0,-6.879319862083152
81,81,1607631259.944751,32139,-10.0,-6.917376936935797
82,82,1607631262.81028,32494,-10.0,-6.954516973840185
83,83,1607631270.910972,33409,-10.0,-6.990772724151611
84,84,1607631275.214201,33894,16.898210525512695,-6.7097258623908544
85,85,1607631276.502108,34055,0.0,-6.631705794223519
86,86,1607631278.431641,34240,-10.0,-6.670421819577272
87,87,1607631281.667794,34640,-10.0,-6.708257935263894
88,88,1607631287.60304,35305,-10.0,-6.7452438011598055
89,89,1607631292.236391,35770,-10.0,-6.781407758924696
90,90,1607631294.925298,36125,-10.0,-6.816776904431018
91,91,1607631301.373601,36880,-10.0,-6.8513771554698115
92,92,1607631309.173984,37795,-10.0,-6.885233315088415
93,93,1607631319.245759,38871,-10.0,-6.918369130885347
94,94,1607631320.824653,39071,-10.0,-6.950807350560239
95,95,1607631329.697851,40031,-10.0,-6.982569773991902
96,96,1607631330.861678,40186,0.0,-6.910584518589924
97,97,1607631337.575721,40942,18.6483211517334,-6.649779358688666
98,98,1607631338.661609,41057,-10.0,-6.683619971227164
99,99,1607631342.788317,41541,0.0,-6.616783771514893
100,100,1607631344.769734,41756,10.0,-6.4167837715148925
101,101,1607631347.016956,42031,-10.0,-6.4167837715148925
102,102,1607631351.747387,42551,-10.0,-6.4167837715148925
103,103,1607631357.70073,43223,0.0,-6.316783771514893
104,104,1607631359.094553,43428,-10.0,-6.316783771514893
105,105,1607631360.384394,43573,-10.0,-6.4167837715148925
106,106,1607631362.9594731,43868,-10.0,-6.4167837715148925
107,107,1607631367.460021,44403,-10.0,-6.4167837715148925
108,108,1607631368.551223,44553,-10.0,-6.4167837715148925
109,109,1607631370.250094,44698,11.199999809265137,-6.304783773422241
110,110,1607631374.011443,45143,16.761096954345707,-6.037172803878784
111,111,1607631386.410247,46483,-10.0,-6.037172803878784
112,112,1607631389.323973,46778,-10.0,-6.037172803878784
113,113,1607631392.389226,47164,-10.0,-6.1371728038787845
114,114,1607631394.123929,47344,-10.0,-6.1371728038787845
115,115,1607631397.0842779,47683,0.0,-6.037172803878784
116,116,1607631399.078579,47903,-10.0,-6.037172803878784
117,117,1607631404.7575052,48573,-10.0,-6.037172803878784
118,118,1607631405.861677,48693,-10.0,-6.037172803878784
119,119,1607631413.110744,49458,15.399996757507324,-5.783172836303711
120,120,1607631414.623985,49676,28.75588798522949,-5.395613956451416
121,121,1607631421.173423,50311,-10.0,-5.495613956451416
122,122,1607631426.018171,50942,25.59941673278809,-5.239619789123535
123,123,1607631429.097344,51277,-10.0,-5.5673707008361815
124,124,1607631432.958675,51697,24.661725997924805,-5.220753440856933
125,125,1607631434.2092519,51862,-10.0,-5.220753440856933
126,126,1607631436.1545491,52067,18.567136764526367,-4.93508207321167
127,127,1607631439.800132,52417,-10.0,-4.93508207321167
128,128,1607631447.71016,53272,-10.0,-4.93508207321167
129,129,1607631448.509592,53372,18.587900161743164,-4.749203071594239
130,130,1607631452.3035538,53815,15.10389804840088,-4.598164091110229
131,131,1607631453.8477302,54025,16.89803123474121,-4.329183778762817
132,132,1607631455.018048,54125,18.577251434326172,-4.0434112644195555
133,133,1607631476.429842,56605,16.599769592285153,-3.877413568496704
134,134,1607631487.298247,57889,10.0,-3.677413568496704
135,135,1607631488.068571,57999,-10.0,-3.677413568496704
136,136,1607631495.120798,58761,-10.0,-3.777413568496704
137,137,1607631496.915314,58971,-10.0,-3.777413568496704
138,138,1607631501.464071,59391,-10.0,-3.777413568496704
139,139,1607631504.519485,59746,-10.0,-3.877413568496704
140,140,1607631509.230297,60196,0.0,-3.777413568496704
141,141,1607631519.139538,61285,-10.0,-3.777413568496704
142,142,1607631522.9531438,61700,-10.0,-3.877413568496704
143,143,1607631524.302695,61860,-10.0,-3.9774135684967042
144,144,1607631528.999352,62335,-10.0,-3.9774135684967042
145,145,1607631534.59186,63009,17.79997444152832,-3.6994138240814207
146,146,1607631547.645797,64369,-10.0,-3.6994138240814207
147,147,1607631549.388984,64514,10.0,-3.499413824081421
148,148,1607631553.4222689,64904,0.0,-3.499413824081421
149,149,1607631554.8626812,65079,14.199997901916506,-3.257413845062256
150,150,1607631559.6589286,65544,13.600000381469727,-3.1214138412475587
151,151,1607631560.072434,65584,0.0,-3.0214138412475586
152,152,1607631567.6990259,66389,11.199999809265137,-2.8094138431549074
153,153,1607631569.12685,66572,31.150671005249023,-2.497907133102417
154,154,1607631583.327895,68031,-10.0,-2.597907133102417
155,155,1607631587.258425,68438,-10.0,-2.597907133102417
156,156,1607631589.262744,68628,-10.0,-2.597907133102417
157,157,1607631592.231846,68953,-10.0,-2.597907133102417
158,158,1607631594.642472,69228,-10.0,-2.597907133102417
159,159,1607631597.781967,69633,24.68411064147949,-2.251066026687622
160,160,1607631613.8896961,71353,-10.0,-2.351066026687622
161,161,1607631619.525004,71888,11.199999809265137,-2.1390660285949705
162,162,1607631620.407381,71988,-10.0,-2.1390660285949705
163,163,1607631623.4504368,72300,-10.0,-2.1390660285949705
164,164,1607631627.833951,72755,11.199995040893556,-2.027066078186035
165,165,1607631629.874179,73005,18.657066345214844,-1.8404954147338868
166,166,1607631636.834392,73745,-10.0,-1.8404954147338868
167,167,1607631637.89223,73870,10.0,-1.6404954147338868
168,168,1607631647.240777,74885,20.17606544494629,-1.3387347602844237
169,169,1607631650.848313,75225,14.458770751953125,-1.0941470527648927
170,170,1607631651.5844312,75325,-10.0,-1.1941470527648925
171,171,1607631654.820926,75695,-10.0,-1.1941470527648925
172,172,1607631656.33399,75895,14.444561958312988,-0.9497014331817627
173,173,1607631657.4050848,76045,12.399904251098633,-0.7257023906707764
174,174,1607631660.225924,76330,11.199999809265137,-0.613702392578125
175,175,1607631662.462491,76625,24.63509750366211,-0.26735141754150393
176,176,1607631668.4688814,77290,11.199999809265137,-0.05535141944885254
177,177,1607631669.366513,77405,-10.0,-0.15535141944885253
178,178,1607631670.687021,77570,10.0,0.04464858055114746
179,179,1607631674.487975,77965,13.895054817199707,0.2835991287231445
180,180,1607631683.1900609,78795,-10.0,0.2835991287231445
181,181,1607631685.3123698,79055,-10.0,0.2835991287231445
182,182,1607631692.1538868,79785,13.599994659423828,0.5195990753173828
183,183,1607631693.8668358,79995,20.799901962280273,0.8275980949401855
184,184,1607631695.7608778,80095,24.68233871459961,0.9054393768310547
185,185,1607631700.848819,80660,-10.0,0.8054393768310547
186,186,1607631706.47522,81259,-10.0,0.8054393768310547
187,187,1607631707.227889,81359,-10.0,0.8054393768310547
188,188,1607631712.027949,81844,10.0,1.0054393768310548
189,189,1607631715.210668,82199,-10.0,1.0054393768310548
190,190,1607631716.2138321,82344,-10.0,1.0054393768310548
191,191,1607631716.993008,82449,14.799999237060547,1.25343936920166
192,192,1607631718.484538,82584,-10.0,1.25343936920166
193,193,1607631719.796463,82744,-10.0,1.25343936920166
194,194,1607631720.522184,82844,12.02365016937256,1.4736758708953857
195,195,1607631722.5427132,83074,-10.0,1.4736758708953857
196,196,1607631724.2045438,83254,14.19999885559082,1.6156758594512939
197,197,1607631731.0584052,84054,-10.0,1.32919264793396
198,198,1607631732.5893214,84174,-10.0,1.32919264793396
199,199,1607631737.879962,84744,-10.0,1.2291926479339599
200,200,1607631739.832517,84908,0.0,1.12919264793396
201,201,1607631744.024327,85323,-10.0,1.12919264793396
202,202,1607631746.719247,85633,-10.0,1.12919264793396
203,203,1607631755.202589,86588,-10.0,1.02919264793396
204,204,1607631758.137379,86863,-10.0,1.02919264793396
205,205,1607631764.2159119,87550,-10.0,1.02919264793396
206,206,1607631769.566262,88075,11.199999809265137,1.2411926460266114
207,207,1607631771.1273198,88225,26.39272117614746,1.6051198577880859
208,208,1607631773.6862981,88555,-10.0,1.6051198577880859
209,209,1607631778.750634,89160,14.798879623413086,1.6411086559295653
210,210,1607631792.642424,90610,12.399999618530273,1.5974976825714111
211,211,1607631803.454472,91685,21.989864349365234,1.9173963260650635
212,212,1607631805.249418,91905,30.39786148071289,2.321374940872192
213,213,1607631807.7945929,92150,-10.0,2.321374940872192
214,214,1607631809.091532,92310,12.999992370605467,2.5513748645782472
215,215,1607631810.009168,92420,-10.0,2.451374864578247
216,216,1607631811.656162,92585,17.199996948242188,2.723374834060669
217,217,1607631814.016336,92865,-10.0,2.723374834060669
218,218,1607631817.9754019,93277,-10.0,2.723374834060669
219,219,1607631823.6411679,93917,-10.0,2.469374866485596
220,220,1607631825.156745,94082,-10.0,2.0818159866333006
221,221,1607631831.194361,94662,-10.0,2.0818159866333006
222,222,1607631835.075257,95107,10.0,1.92582181930542
223,223,1607631841.266467,95715,18.39940452575684,2.209815864562988
224,224,1607631844.274626,96085,-10.0,1.8631986045837403
225,225,1607631846.207705,96240,15.999282836914062,2.123191432952881
226,226,1607631847.14989,96355,20.797266006469727,2.1454927253723146
227,227,1607631848.7057116,96525,13.731005668640135,2.382802782058716
228,228,1607631850.805064,96700,20.19997787475586,2.684802560806274
229,229,1607631854.031087,97038,-10.0,2.3989235591888427
230,230,1607631856.703009,97238,-10.0,2.147884578704834
231,231,1607631858.996793,97428,17.78335189819336,2.1567377853393555
232,232,1607631862.094659,97728,-10.0,1.8709652709960938
233,233,1607631863.221625,97843,-10.0,1.6049675750732422
234,234,1607631864.810025,98028,-10.0,1.4049675750732422
235,235,1607631865.967525,98153,-10.0,1.4049675750732422
236,236,1607631868.707031,98433,13.273897171020508,1.6377065467834473
237,237,1607631872.3996286,98823,29.79802703857422,2.0356868171691893
238,238,1607631873.828198,99013,10.0,2.2356868171691895
239,239,1607631886.822579,100257,25.59914970397949,2.5916783142089845
240,240,1607631892.371485,100829,22.163057327270508,2.8133088874816896
241,241,1607631895.1862779,101134,29.384675979614247,3.207155647277832
242,242,1607631897.339726,101439,-10.0,3.207155647277832
243,243,1607631901.333273,101914,-10.0,3.207155647277832
244,244,1607631904.551425,102264,10.0,3.407155647277832
245,245,1607631906.950242,102564,-10.0,3.1291559028625486
246,246,1607631912.8047464,103204,23.342079162597656,3.4625766944885252
247,247,1607631920.1821392,103964,30.99659538269043,3.6725426483154298
248,248,1607631923.974437,104383,16.220573425292972,3.8347483825683595
249,249,1607631925.041872,104518,12.399832725524902,3.8167467308044434
250,250,1607631926.094636,104618,15.105901718139648,3.8318057441711426
251,251,1607631928.047981,104833,10.0,3.9318057441711427
252,252,1607631937.3189778,105867,30.997478485107425,4.129780530929565
253,253,1607631944.932733,106717,20.79997062683105,4.026273527145386
254,254,1607631947.1350448,107002,27.60027885437012,4.402276315689087
255,255,1607631948.0723438,107117,23.19853210449219,4.734261636734009
256,256,1607631949.998328,107242,23.199914932250977,5.066260786056518
257,257,1607631953.465142,107682,10.0,5.2662607860565185
258,258,1607631956.398185,108062,12.399999618530273,5.490260782241822
259,259,1607631958.519919,108272,-10.0,5.143419675827026
260,260,1607631962.88007,108781,13.27175998687744,5.3761372756958
261,261,1607631964.357309,108981,10.818436622619627,5.372321643829346
262,262,1607631965.754418,109171,25.59962272644043,5.72831787109375
263,263,1607631969.018249,109526,10.0,5.92831787109375
264,264,1607631972.157391,109851,-10.0,5.716317920684815
265,265,1607631983.2746599,110877,11.799996376037598,5.647747220993042
266,266,1607631987.728014,111365,18.99997329711914,5.937746953964234
267,267,1607631988.572341,111470,13.600000381469727,5.973746957778931
268,268,1607631992.8092618,111955,28.106752395629893,6.053053827285766
269,269,1607631994.8779,112140,-10.0,5.808466119766235
270,270,1607631996.511704,112355,10.0,6.0084661197662355
271,271,1607631999.669252,112689,49.077842712402344,6.599244546890259
272,272,1607632000.7828062,112829,-10.0,6.354798927307129
273,273,1607632009.844367,113802,-10.0,6.130799884796143
274,274,1607632015.2663221,114497,-10.0,5.918799886703491
275,275,1607632016.52989,114627,-10.0,5.5724489116668705
276,276,1607632018.88616,114918,0.0,5.4604489135742185
277,277,1607632022.116741,115286,11.199999809265137,5.67244891166687
278,278,1607632025.031907,115636,13.0,5.70244891166687
279,279,1607632026.435153,115771,11.799946784973145,5.681497831344604
280,280,1607632027.6394222,115936,-10.0,5.681497831344604
281,281,1607632029.068767,116106,10.0,5.881497831344604
282,282,1607632031.122267,116306,23.198843002319336,5.97748631477356
283,283,1607632034.079647,116651,-10.0,5.6694872951507564
284,284,1607632036.617836,116931,-10.0,5.322663908004761
285,285,1607632039.791631,117201,19.599985122680664,5.618663759231567
286,286,1607632044.095051,117681,10.0,5.818663759231567
287,287,1607632046.571023,117971,10.0,6.0186637592315675
288,288,1607632047.68271,118116,-10.0,5.818663759231567
289,289,1607632049.861085,118316,13.600000381469727,6.054663763046265
290,290,1607632054.9145231,118904,15.534701347351074,6.310010776519776
291,291,1607632057.336674,119194,10.0,6.26201078414917
292,292,1607632059.093677,119380,14.968269348144533,6.511693477630615
293,293,1607632061.255343,119665,13.599992752075195,6.7476934051513675
294,294,1607632066.6344972,120065,24.999347686767567,6.8774503803253175
295,295,1607632071.83606,120625,14.799999237060547,7.125450372695923
296,296,1607632076.536432,121165,-10.0,6.883450384140015
297,297,1607632080.385556,121615,26.39107894897461,7.247361173629761
298,298,1607632081.692881,121797,51.55526733398438,7.8629138469696045
299,299,1607632083.520098,122027,19.28537368774414,8.155767583847046
300,300,1607632085.924103,122307,12.399999618530273,8.279767580032349
301,301,1607632089.184253,122647,22.599931716918945,8.605766897201539
302,302,1607632097.036833,123557,23.19969940185547,8.937763891220094
303,303,1607632102.8808858,124116,29.19832992553711,9.329747190475464
304,304,1607632104.877123,124341,-10.0,9.329747190475464
305,305,1607632109.529969,124882,17.199996948242188,9.601747159957887
306,306,1607632119.660778,126072,-10.0,9.389747161865234
307,307,1607632121.083628,126187,21.06739997863769,9.336493949890137
308,308,1607632125.082985,126672,37.1289176940918,9.807783126831055
309,309,1607632131.4284651,127337,23.189815521240234,9.891692485809326
310,310,1607632134.368799,127697,40.12981033325195,10.168990592956543
311,311,1607632136.017653,127892,-10.0,9.84909194946289
312,312,1607632142.352858,128609,17.44338607788086,9.71954719543457
313,313,1607632145.235197,128889,30.669042587280273,10.126237621307373
314,314,1607632147.201686,129104,11.199999809265137,10.108237695693969
315,315,1607632151.7933831,129528,-10.0,10.108237695693969
316,316,1607632154.123286,129758,12.399999618530273,10.06023772239685
317,317,1607632157.990887,130013,21.27565193176269,10.372994241714478
318,318,1607632164.095648,130618,14.799999237060547,10.620994234085083
319,319,1607632168.0443811,131028,21.399837493896484,10.934992609024048
320,320,1607632170.101976,131248,36.39692306518555,11.398961839675904
321,321,1607632172.607155,131533,21.392229080200195,11.712884130477905
322,322,1607632178.5869179,132163,11.199992179870604,11.724884052276611
323,323,1607632184.8207679,132823,-10.0,11.440890007019043
324,324,1607632193.942535,133783,12.999399185180664,11.670883998870849
325,325,1607632195.538913,133988,15.39997100830078,11.664890880584716
326,326,1607632197.516398,134183,14.19045352935791,11.598822755813599
327,327,1607632198.300686,134288,10.0,11.561512699127197
328,328,1607632201.036088,134628,-10.0,11.259512920379638
329,329,1607632202.268366,134768,10.599400520324707,11.465506925582886
330,330,1607632204.914233,135115,21.399959564208984,11.779506521224976
331,331,1607632206.5419538,135295,-10.0,11.501673002243042
332,332,1607632207.418187,135410,-10.0,11.501673002243042
333,333,1607632211.7747688,135875,47.96944808959961,12.081367483139038
334,334,1607632212.699608,135995,-10.0,12.081367483139038
335,335,1607632215.109133,136210,21.623619079589844,12.397603673934936
336,336,1607632216.402874,136365,-10.0,12.164864702224731
337,337,1607632218.440429,136600,12.70047092437744,11.993889141082764
338,338,1607632227.244212,137495,38.16105270385742,12.275499668121338
339,339,1607632228.65925,137660,43.85324096679688,12.458040580749511
340,340,1607632232.580755,138115,43.79779052734375,12.674387912750245
341,341,1607632243.976799,139300,28.19179916381836,12.662459144592285
342,342,1607632249.451864,139840,18.399991989135746,12.946459064483642
343,343,1607632262.689503,141172,-10.0,12.946459064483642
344,344,1607632263.387898,141277,40.10094833374024,13.247468547821045
345,345,1607632264.297306,141407,39.48897171020508,13.742358264923096
346,346,1607632267.079669,141702,25.69388008117676,13.765876274108887
347,347,1607632267.915085,141817,45.04051971435547,13.906315517425536
348,348,1607632269.034977,141967,49.11767578125,14.235286540985108
349,349,1607632272.922333,142382,10.0,14.211288213729858
350,350,1607632274.309807,142543,-10.0,13.960229196548461
351,351,1607632277.7099106,142908,10.0,13.960229196548461
352,352,1607632281.791944,143268,21.399953842163086,13.864253950119018
353,353,1607632282.920853,143408,14.199984550476074,13.798254089355469
354,354,1607632288.745067,144053,-10.0,13.422251300811768
355,355,1607632290.595815,144238,26.77639389038086,13.458029918670654
356,356,1607632295.643175,144808,12.399782180786133,13.350028591156006
357,357,1607632296.617464,144933,18.99818992614746,13.44001049041748
358,358,1607632298.734577,145138,67.9912109375,13.995922603607177
359,359,1607632300.200893,145313,19.59996795654297,14.291922283172607
360,360,1607632305.701014,145923,10.0,14.259204683303834
361,361,1607632306.83735,146063,20.18537712097168,14.352874088287354
362,362,1607632308.340977,146188,35.150230407714844,14.448380165100097
363,363,1607632312.5900939,146653,17.199996948242188,14.520380134582519
364,364,1607632314.0070062,146813,24.999650955200195,14.870376644134522
365,365,1607632323.4272392,147939,63.80517196655274,15.390428400039672
366,366,1607632327.7518392,148433,15.994185447692873,15.360370521545411
367,367,1607632331.792641,148868,10.0,15.324370517730713
368,368,1607632334.528399,149193,-10.0,14.943302993774415
369,369,1607632336.568114,149393,52.52482604980469,15.56855125427246
370,370,1607632341.8303142,149893,12.399999618530273,15.592551250457763
371,371,1607632344.83623,150008,17.199981689453125,15.273772640228271
372,372,1607632348.257983,150368,50.34677124023438,15.877240352630615
373,373,1607632349.403509,150518,10.0,16.077240352630614
374,374,1607632350.189134,150623,21.057039260864254,16.387810745239257
375,375,1607632351.9756439,150813,-10.0,16.387810745239257
376,376,1607632356.358557,151296,-10.0,16.28781074523926
377,377,1607632369.077163,152641,27.653573989868164,16.45234648704529
378,378,1607632371.683142,152976,39.05609893798828,16.712907476425173
379,379,1607632374.202452,153237,12.999992370605467,16.724907932281493
380,380,1607632376.744045,153567,12.999876976013185,16.954906702041626
381,381,1607632378.2715359,153717,17.198801040649414,17.02689471244812
382,382,1607632382.210562,154162,17.199438095092773,16.966900663375853
383,383,1607632384.752287,154512,16.599992752075195,17.232900590896605
384,384,1607632386.317281,154655,-10.0,17.232900590896605
385,385,1607632387.705051,154825,26.332956314086914,17.300230302810668
386,386,1607632395.992482,155755,60.4556770324707,17.804787073135376
387,387,1607632406.498376,156824,26.410442352294922,17.968891496658326
388,388,1607632407.341861,156933,0.0,18.068891496658324
389,389,1607632411.029125,157358,-10.0,17.83289149284363
390,390,1607632413.552998,157663,30.3991813659668,17.981536293029784
391,391,1607632421.8852491,158578,13.599910736083984,18.017535400390624
392,392,1607632423.939785,158758,20.304588317871094,18.07089859008789
393,393,1607632426.445133,159083,36.39191818237305,18.298817844390868
394,394,1607632429.984717,159393,10.0,18.148824367523194
395,395,1607632437.149561,160028,12.399547576904295,18.124819850921632
396,396,1607632442.315565,160673,-10.0,18.124819850921632
397,397,1607632444.77229,160963,18.399991989135746,18.044908981323243
398,398,1607632451.9619849,161743,13.59999942779541,17.66535630226135
399,399,1607632452.838215,161863,-10.0,17.37250256538391
400,400,1607632454.2537036,162020,-10.0,17.14850256919861
401,401,1607632465.9634929,163185,11.991334915161133,17.04241660118103
402,402,1607632466.86525,163295,42.478424072265625,17.23520384788513
403,403,1607632476.3665779,164364,-10.0,16.84322054862976
404,404,1607632479.621777,164703,-10.0,16.84322054862976
405,405,1607632481.92328,164973,12.640689849853516,16.797627477645875
406,406,1607632484.150761,165168,28.19993782043457,17.17962685585022
407,407,1607632485.236994,165283,20.799379348754886,17.176946649551393
408,408,1607632497.6399894,166689,35.92234802246094,17.164880952835084
409,409,1607632499.8307116,166964,21.399700164794922,17.14697979927063
410,410,1607632503.566816,167339,10.0,16.84568169593811
411,411,1607632509.777033,167984,56.37329864501953,17.509414682388307
412,412,1607632513.9946349,168369,34.59608840942383,17.680941705703734
413,413,1607632515.5146232,168534,15.399996757507324,17.528251247406004
414,414,1607632522.43815,169139,-10.0,17.316251249313353
415,415,1607632524.302855,169294,-10.0,17.316251249313353
416,416,1607632527.140481,169659,27.99892425537109,17.472240495681763
417,417,1607632528.609535,169789,51.37076187133789,17.773191595077513
418,418,1607632529.6351712,169919,10.0,17.72519160270691
419,419,1607632535.740141,170354,19.59613609313965,17.70715458869934
420,420,1607632537.191577,170554,44.98342895507813,17.793019647598268
421,421,1607632551.166876,172087,-10.0,17.479097356796263
422,422,1607632553.407729,172372,30.52511215209961,17.672348556518553
423,423,1607632554.884218,172522,27.388952255249023,18.046238079071045
424,424,1607632560.27695,173142,19.25346565246582,18.108778743743898
425,425,1607632561.783567,173347,19.84686851501465,18.153247718811034
426,426,1607632562.9035358,173507,21.9982967376709,18.231326150894166
427,427,1607632567.485416,174047,12.399999618530273,18.25532614707947
428,428,1607632568.833727,174162,47.25703430175781,18.827896490097046
429,429,1607632570.431069,174362,48.5406494140625,19.207308979034423
430,430,1607632590.720975,176582,33.73467254638672,19.3306561088562
431,431,1607632594.037957,176952,12.399999618530273,19.554656105041502
432,432,1607632596.237209,177187,-10.0,19.554656105041502
433,433,1607632597.588506,177342,13.600000381469727,19.210961627960206
434,434,1607632600.197596,177667,-10.0,19.210961627960206
435,435,1607632601.9072402,177842,20.79873275756836,19.20271276473999
436,436,1607632607.017017,178432,36.613319396972656,19.668845958709717
437,437,1607632610.890027,178812,21.561458587646484,19.75745583534241
438,438,1607632612.1849961,178992,29.79214859008789,19.673766794204713
439,439,1607632613.9357312,179207,16.599847793579098,19.401232862472533
440,440,1607632615.060178,179307,23.49348068237305,19.19818976402283
441,441,1607632617.326271,179632,16.794748306274414,19.084219255447387
442,442,1607632620.176043,179942,28.59918212890625,19.186211156845093
443,443,1607632624.810979,180238,-10.0,19.186211156845093
444,444,1607632626.9838,180473,53.95287322998047,19.324730405807497
445,445,1607632628.009967,180618,15.972417831420898,19.089564867019654
446,446,1607632629.910786,180843,17.199996948242188,19.004626035690308
447,447,1607632632.812918,181148,40.68733978271485,18.961094236373903
448,448,1607632634.670512,181415,-10.0,18.3699174785614
449,449,1607632635.941032,181545,14.96861171722412,18.419603595733644
450,450,1607632637.879606,181760,20.778139114379886,18.727384986877443
451,451,1607632639.588717,181910,21.39991569519043,18.841384143829345
452,452,1607632641.95785,182115,12.399999618530273,18.751384601593017
453,453,1607632655.895708,183759,61.32434463500977,19.222628202438354
454,454,1607632661.661473,184459,14.34594440460205,19.466087646484375
455,455,1607632667.9206731,185159,0.0,19.198323707580567
456,456,1607632669.6683474,185284,15.999999046325685,19.23432587623596
457,457,1607632670.449085,185389,19.599985122680664,19.240343828201294
458,458,1607632673.842842,185784,15.57313346862793,18.716163053512574
459,459,1607632677.193259,186197,-10.0,18.420163373947144
460,460,1607632681.837713,186742,12.399984359741213,18.444163217544556
461,461,1607632684.16229,187062,38.73698806762695,18.629679327011107
462,462,1607632687.585099,187442,14.947793960571287,18.427654962539673
463,463,1607632689.982225,187717,18.399991989135746,18.43965491294861
464,464,1607632694.800961,188257,15.999999046325685,18.349658393859862
465,465,1607632696.05044,188417,27.459096908569336,17.98619764328003
466,466,1607632696.8401446,188522,-10.0,17.7262557888031
467,467,1607632700.615438,188862,33.632797241210945,17.96258376121521
468,468,1607632701.6505196,188997,44.17930221557617,18.504376783370972
469,469,1607632706.013579,189481,17.199996948242188,18.151128492355348
470,470,1607632706.84267,189586,17.199996948242188,18.199128465652464
471,471,1607632708.135282,189726,-10.0,17.927128648757936
472,472,1607632709.151021,189826,-10.0,17.32366093635559
473,473,1607632713.6416972,190116,16.595684051513672,17.38961777687073
474,474,1607632721.5928106,191026,32.192642211914055,17.500973806381225
475,475,1607632725.759276,191516,19.159687042236328,17.79257067680359
476,476,1607632732.9498641,192291,12.033830642700195,18.01290898323059
477,477,1607632736.075952,192646,36.60897445678711,18.10246298789978
478,478,1607632740.656372,193202,21.502893447875977,17.92693093299866
479,479,1607632742.706086,193497,13.600000381469727,17.9329310131073
480,480,1607632747.130759,194017,58.012611389160156,18.38305835723877
481,481,1607632748.763531,194157,21.999948501586914,18.431069831848145
482,482,1607632750.031496,194327,21.701683044433594,18.476092281341554
483,483,1607632751.284099,194491,-10.0,18.2100923538208
484,484,1607632753.851487,194736,29.35591125488281,18.60365146636963
485,485,1607632759.790622,195341,13.0,18.47032190322876
486,486,1607632761.212699,195511,16.079484939575195,18.026559982299805
487,487,1607632763.716613,195751,21.475906372070312,17.97721462249756
488,488,1607632764.718466,195881,31.22307014465332,18.289445323944094
489,489,1607632775.74535,197131,15.399981498718262,18.543445138931276
490,490,1607632778.151319,197371,19.599985122680664,18.435453176498413
491,491,1607632782.233085,197806,14.368401527404785,18.443138084411622
492,492,1607632783.281284,197941,-10.0,18.14009220123291
493,493,1607632787.916642,198471,11.199999809265137,17.88817301750183
494,494,1607632788.705827,198571,10.0,17.88817301750183
495,495,1607632795.904684,199306,10.0,17.864177541732786
496,496,1607632796.93764,199446,18.399991989135746,18.148177461624144
497,497,1607632797.622623,199546,29.46023750305176,18.258779916763306
498,498,1607632804.66493,200062,-10.0,18.022779922485352
499,499,1607632807.833214,200357,-10.0,18.022779922485352
500,500,1607632808.87298,200467,29.19853401184082,18.41476526260376
501,501,1607632810.8437474,200677,61.72589492797852,18.912110862731932
502,502,1607632812.978382,200879,-10.0,18.387326622009276
503,503,1607632814.9403448,201054,14.799948692321776,18.635326108932496
504,504,1607632817.287157,201249,24.99983024597168,18.985324411392213
505,505,1607632827.886752,202249,14.19816780090332,19.00089919090271
506,506,1607632835.8793259,203129,18.06468963623047,18.89954670906067
507,507,1607632837.3149278,203274,22.15290069580078,18.913081922531127
508,508,1607632839.013784,203484,14.501882553100586,18.698877267837524
509,509,1607632847.615359,204359,25.59975242614746,18.74087779045105
510,510,1607632852.898568,204896,10.0,18.74087779045105
511,511,1607632856.140132,205256,0.0,18.177144804000854
512,512,1607632856.9089036,205356,18.023584365844727,18.011419763565062
513,513,1607632861.453444,205851,11.978751182556152,17.97720730781555
514,514,1607632867.111959,206471,43.12483596801758,18.508455667495728
515,515,1607632878.440049,207610,12.399999618530273,18.73245566368103
516,516,1607632881.951051,207870,19.599958419799805,18.648466005325318
517,517,1607632886.217453,208270,42.98688125610352,18.564627199172975
518,518,1607632889.543741,208663,41.26597213745117,18.877286920547487
519,519,1607632891.768617,208883,13.59999942779541,18.817325553894044
520,520,1607632895.9399312,209322,15.999999046325685,18.52749125480652
521,521,1607632897.162318,209467,27.999570846557607,18.907486963272095
522,522,1607632899.9821038,209787,13.236184120178224,18.73459768295288
523,523,1607632901.473225,209947,68.17884826660156,19.142496643066405
524,524,1607632908.945175,210462,15.999999046325685,19.109961977005003
525,525,1607632930.2384028,212932,55.19679641723633,19.463461256027223
526,526,1607632932.31673,213132,49.80691528320313,19.741547441482545
527,527,1607632933.889167,213342,27.39963722229004,19.89154381752014
528,528,1607632935.646673,213552,-10.0,19.318973474502563
529,529,1607632942.643051,214257,21.999948501586914,19.05356646537781
530,530,1607632946.601306,214692,12.498050689697266,18.841200246810914
531,531,1607632951.699142,215287,35.795860290527344,19.075158853530883
532,532,1607632953.266152,215502,26.79582405090332,19.443117094039916
533,533,1607632954.4061186,215620,0.0,19.30711709022522
534,534,1607632960.2885811,216285,25.84314155578613,19.665548505783082
535,535,1607632961.4087179,216425,18.399991989135746,19.641561098098755
536,536,1607632962.564505,216580,34.76060104370117,19.62303391456604
537,537,1607632965.84041,216900,12.399999618530273,19.53141932487488
538,538,1607632967.7903712,217135,26.32825088500977,19.496780347824096
539,539,1607632970.930449,217420,40.0953369140625,19.731735239028932
540,540,1607632972.9323866,217668,0.0,19.4968004322052
541,541,1607632981.815982,218723,15.663178443908693,19.485484733581544
542,542,1607632983.850595,218978,21.399629592895508,19.413489208221435
543,543,1607632990.333843,219723,17.199996948242188,19.685489177703857
544,544,1607632991.595919,219848,13.600000381469727,19.28196044921875
545,545,1607633006.574449,221113,15.636310577392578,19.278599376678468
546,546,1607633007.870816,221278,36.39691925048828,19.47056859970093
547,547,1607633022.1638,222928,13.599997520446776,19.199695177078247
548,548,1607633028.1794028,223593,-10.0,19.199695177078247
549,549,1607633030.327777,223758,33.454200744628906,19.384551067352294
550,550,1607633034.526264,224253,-10.0,19.076769676208496
551,551,1607633035.501942,224387,60.82696914672852,19.471040210723878
552,552,1607633039.3513,224832,31.59387016296387,19.662978916168214
553,553,1607633043.0611188,225262,33.371143341064446,19.38344690322876
554,554,1607633044.224441,225422,12.399999618530273,19.363987455368044
555,555,1607633046.134808,225637,38.43411254882813,19.748328580856324
556,556,1607633055.901397,226739,30.664777755737305,19.894976367950438
557,557,1607633057.596301,226949,23.196134567260746,19.93093786239624
558,558,1607633059.012285,227104,50.80603790283203,20.28326690673828
559,559,1607633061.333301,227264,16.599863052368164,20.549265537261963
560,560,1607633066.132351,227809,11.799996376037598,20.543265657424925
561,561,1607633068.294892,228101,69.85227966308594,20.854418573379515
562,562,1607633070.5249462,228291,-10.0,20.604940633773804
563,563,1607633072.261116,228481,11.456214904785154,20.535502862930297
564,564,1607633073.587074,228636,16.59858512878418,20.54148872375488
565,565,1607633081.298184,229286,31.77710723876953,20.584668827056884
566,566,1607633084.045213,229566,67.56949615478516,21.360363788604737
567,567,1607633093.478177,230186,0.0,21.024035816192626
568,568,1607633095.2415118,230336,18.399991989135746,20.76624271392822
569,569,1607633098.198392,230700,10.0,20.694242744445802
570,570,1607633107.429698,231630,39.54228973388672,20.917665672302245
571,571,1607633110.0273552,231960,15.999863624572756,21.177664308547975
572,572,1607633126.894615,233581,35.79588317871094,21.635623140335085
573,573,1607633130.264904,233931,10.0,21.569666299819946
574,574,1607633132.915212,234146,14.796880722045898,21.395708684921264
575,575,1607633135.777458,234486,44.7396125793457,21.65150794029236
576,576,1607633138.043467,234674,-10.0,21.431169633865355
577,577,1607633140.713989,234979,18.399991989135746,21.249079809188842
578,578,1607633142.1598554,235109,15.398089408874512,21.18803176879883
579,579,1607633151.928914,236093,-10.0,20.95203176498413
580,580,1607633153.410763,236208,45.976524353027344,20.831670894622803
581,581,1607633162.074847,237162,52.59611129760742,21.137632522583008
582,582,1607633164.177037,237382,12.399999618530273,21.044615688323976
583,583,1607633178.100335,238854,50.8779182434082,21.653394870758056
584,584,1607633185.508044,239559,13.59982204437256,21.495833978652954
585,585,1607633188.793831,239874,12.538461685180664,21.491218595504762
586,586,1607633198.813969,240552,-10.0,21.230423746109008
587,587,1607633209.571766,241578,20.19986343383789,21.217663316726686
588,588,1607633214.14652,242103,50.83747100830078,21.41380732536316
589,589,1607633217.253867,242481,14.906977653503418,21.40887728691101
590,590,1607633221.721394,242996,18.39970588684082,21.396874494552613
591,591,1607633224.49353,243296,10.0,21.353190479278563
592,592,1607633225.237247,243396,39.52775573730469,21.84846803665161
593,593,1607633231.5778651,244096,12.623382568359375,21.862701864242553
594,594,1607633232.818569,244226,-10.0,21.662701864242553
595,595,1607633234.836934,244492,-10.0,21.462701864242554
596,596,1607633237.000753,244682,12.00593376159668,21.398761281967165
597,597,1607633239.200562,244927,12.999992370605467,21.2341588306427
598,598,1607633243.788342,245362,12.399999618530273,21.458158826828004
599,599,1607633245.874526,245602,31.029130935668945,21.86845013618469
600,600,1607633250.2691894,246093,56.74264526367188,22.143891248703003
601,601,1607633252.900316,246373,28.268129348754893,21.809313592910765
602,602,1607633253.797131,246493,18.399991989135746,22.093313512802123
603,603,1607633254.77716,246608,32.40761566162109,22.269390182495115
604,604,1607633258.0563982,246968,23.50346946716309,22.254426574707033
605,605,1607633261.236721,247319,57.88910675048828,22.69133596420288
606,606,1607633265.1023939,247714,34.80728530883789,22.858761920928956
607,607,1607633269.6020286,248214,15.999999046325685,22.797232904434203
608,608,1607633272.6021519,248590,-10.0,22.552214078903198
609,609,1607633274.541215,248775,13.600000381469727,22.43221655845642
610,610,1607633275.872786,248960,20.19997787475586,22.53421633720398
611,611,1607633279.742457,249425,11.199992179870604,22.646216259002685
612,612,1607633283.185817,249805,20.990942001342773,22.675889835357665
613,613,1607633288.088312,250010,12.399999618530273,22.680102319717406
614,614,1607633292.614948,250495,28.11953544616699,22.5300493144989
615,615,1607633293.37678,250600,-10.0,22.306049318313597
616,616,1607633297.444574,251040,12.399999618530273,22.234049730300903
617,617,1607633303.725263,251619,-10.0,21.70418091773987
618,618,1607633304.554628,251729,23.98528861999512,21.531374082565307
619,619,1607633305.5849779,251869,-10.0,21.295374088287353
620,620,1607633314.994678,252946,44.18309783935547,21.577205076217652
621,621,1607633317.742684,253209,-10.0,21.197209367752077
622,622,1607633319.031284,253389,15.657144546508787,21.221418972015382
623,623,1607633319.810517,253494,60.43904495239258,21.14402093887329
624,624,1607633323.810561,253909,17.199996948242188,21.156020917892455
625,625,1607633324.733021,254019,16.274988174438473,20.76680283546448
626,626,1607633333.2865634,254931,28.75802803039551,20.5563139629364
627,627,1607633334.333078,255061,40.730281829833984,20.68962040901184
628,628,1607633336.3336642,255266,-10.0,20.68962040901184
629,629,1607633340.318709,255726,10.0,20.56962092399597
630,630,1607633345.127135,256296,12.399999618530273,20.568640413284303
631,631,1607633346.2454536,256446,26.79968452453613,20.47867865562439
632,632,1607633349.4693189,256785,-10.0,20.110720415115356
633,633,1607633350.309875,256890,-10.0,20.010720415115358
634,634,1607633351.8550801,257067,59.2465705871582,20.34475470542908
635,635,1607633353.681256,257227,17.199996948242188,20.33275475502014
636,636,1607633356.745785,257602,15.399914741516113,20.13914789199829
637,637,1607633361.962265,258042,21.999948501586914,20.235147380828856
638,638,1607633363.0820642,258162,55.053184509277344,20.522396717071533
639,639,1607633365.296538,258382,56.24458312988281,20.683889179229737
640,640,1607633370.912354,259027,27.39910697937012,20.957880249023436
641,641,1607633371.933553,259152,14.799992561340332,20.949248390197752
642,642,1607633378.3565712,259843,-10.0,20.6352520942688
643,643,1607633384.135304,260123,18.399789810180664,20.647250022888183
644,644,1607633385.444718,260238,16.714513778686527,20.67839515686035
645,645,1607633387.134439,260413,16.599990844726562,20.688031959533692
646,646,1607633392.943054,261028,15.399998664855955,20.478062753677367
647,647,1607633396.609051,261479,22.59991836547852,20.568061962127686
648,648,1607633400.053892,261875,15.54730224609375,20.823534984588623
649,649,1607633406.515203,262608,69.46334075927734,21.183626384735106
650,650,1607633407.420186,262718,54.30533981323242,21.82667978286743
651,651,1607633408.849315,262903,-10.0,21.118410091400147
652,652,1607633409.71554,263008,31.59868621826172,21.118458251953125
653,653,1607633413.353303,263393,23.39891815185547,21.018736000061036
654,654,1607633420.0846741,264047,14.799992561340332,21.042735929489137
655,655,1607633421.9485052,264207,18.399991989135746,20.842394723892212
656,656,1607633424.5072286,264518,-10.0,20.435746946334838
657,657,1607633426.639024,264708,26.19957160949707,20.4657813167572
658,658,1607633428.0772061,264888,17.799909591674805,20.13572003364563
659,659,1607633431.943537,265311,-10.0,19.869721403121947
660,660,1607633434.921119,265651,11.441761016845705,19.86613904953003
661,661,1607633436.1275651,265771,24.99242210388184,19.41754047393799
662,662,1607633437.616939,265971,25.58349418640137,19.773375415802
663,663,1607633447.938834,267078,11.799996376037598,19.776813230514527
664,664,1607633450.5284321,267268,30.384077072143555,19.91466814994812
665,665,1607633454.6250849,267743,37.235538482666016,19.969252462387086
666,666,1607633461.696214,268633,17.328521728515625,19.46684271812439
667,667,1607633468.149071,269338,19.599985122680664,19.662842569351195
668,668,1607633481.4080539,270319,14.19662857055664,19.620808935165407
669,669,1607633482.9694679,270514,15.998300552368164,19.680791940689087
670,670,1607633485.868785,270829,0.0,19.28536904335022
671,671,1607633490.557017,271334,35.85787582397461,19.48394916534424
672,672,1607633491.386561,271439,16.853010177612305,19.29452043533325
673,673,1607633493.341579,271604,36.53019714355469,19.5598224067688
674,674,1607633495.510383,271879,15.999910354614258,19.571852703094482
675,675,1607633496.956266,272024,18.99968910217285,19.314453468322753
676,676,1607633498.974494,272239,11.993309020996096,19.534386558532717
677,677,1607633505.462013,272969,16.78049087524414,19.518191547393798
678,678,1607633511.691962,273585,-10.0,19.264210653305053
679,679,1607633513.58023,273805,10.0,19.464210653305052
680,680,1607633515.188937,274015,29.19940185546875,19.296439428329467
681,681,1607633526.563574,275250,-10.0,18.670478315353392
682,682,1607633527.6583538,275370,22.83087539672852,18.774787073135375
683,683,1607633532.8117619,275853,56.87843322753906,18.834792222976684
684,684,1607633537.088838,276315,22.59981918334961,18.924792194366454
685,685,1607633544.330605,277021,16.599725723266598,18.965404834747314
686,686,1607633547.438083,277331,30.989458084106445,19.37529941558838
687,687,1607633553.745154,278066,19.482797622680664,19.368128757476807
688,688,1607633561.8058212,278951,21.99868392944336,19.07974088668823
689,689,1607633563.6845288,279171,27.995197296142567,19.210623083114623
690,690,1607633570.236693,279807,17.199996948242188,19.198625993728637
691,691,1607633571.424999,279972,16.767242431640625,19.266298418045043
692,692,1607633579.197978,280457,18.02157592773437,19.05123661994934
693,693,1607633580.400784,280621,-10.0,18.825002794265746
694,694,1607633581.811309,280771,19.737476348876953,19.12237755775452
695,695,1607633586.2854311,281296,37.29062271118164,19.595283784866332
696,696,1607633590.315754,281721,-10.0,19.375224447250368
697,697,1607633591.475383,281876,-10.0,19.14522452354431
698,698,1607633594.726159,282221,23.2753963470459,19.253978490829468
699,699,1607633596.4779868,282441,38.90768051147461,19.332763986587523
700,700,1607633598.704065,282631,10.863865852355957,18.873976192474366
701,701,1607633600.223312,282736,-10.0,18.491294898986816
702,702,1607633611.585033,283988,58.14058303833008,18.88870080947876
703,703,1607633614.58777,284303,21.999948501586914,18.784624137878417
704,704,1607633615.974932,284468,15.605430603027346,18.705643749237062
705,705,1607633624.978484,285458,21.57846069335937,18.34253728866577
706,706,1607633626.639675,285628,24.99970054626465,18.244461441040038
707,707,1607633628.143556,285784,-10.0,17.98446145057678
708,708,1607633631.604045,286129,13.846835136413574,18.222929801940918
709,709,1607633634.141986,286434,36.39075088500977,18.450837306976318
710,710,1607633638.623833,286969,33.03818130493164,18.579219341278076
711,711,1607633648.193193,288101,24.399850845336914,18.71121792793274
712,712,1607633650.3806279,288316,13.599992752075195,18.63730843544006
713,713,1607633664.057841,289722,-10.0,18.41330843925476
714,714,1607633674.305515,290407,20.799962997436523,18.340112714767457
715,715,1607633680.991643,291122,-10.0,18.340112714767457
716,716,1607633682.493645,291308,-10.0,18.116112718582155
717,717,1607633684.046981,291488,-10.0,18.116112718582155
718,718,1607633688.632471,291990,-10.0,17.776259832382202
719,719,1607633690.771989,292135,14.799965858459473,18.0242594909668
720,720,1607633691.732913,292270,17.799516677856445,17.760423679351806
721,721,1607633692.815125,292428,-10.0,17.760423679351806
722,722,1607633697.411852,292986,24.39959144592285,17.847848148345946
723,723,1607633699.559319,293196,20.199975967407227,17.445457458496094
724,724,1607633701.08624,293393,-10.0,17.17345748901367
725,725,1607633705.419646,293911,21.999691009521484,17.2307045173645
726,726,1607633708.412064,294219,10.0,17.043124237060546
727,727,1607633710.63576,294507,11.199999809265137,16.74782141685486
728,728,1607633713.4714394,294792,29.198549270629893,17.13980690956116
729,729,1607633714.490182,294927,70.951904296875,17.749325952529908
730,730,1607633716.50627,295122,16.88088607788086,17.794134817123414
731,731,1607633720.595307,295502,23.39157295227051,17.760053701400757
732,732,1607633722.415739,295657,42.56203079223633,18.28567400932312
733,733,1607633729.070456,296397,37.48418426513672,18.76051585197449
734,734,1607633733.096511,296842,12.399999618530273,18.292050142288208
735,735,1607633736.2779381,297179,-10.0,18.020050172805785
736,736,1607633739.526003,297549,42.62632369995117,18.292314262390136
737,737,1607633743.940176,298009,39.50035858154297,18.467318363189698
738,738,1607633745.495027,298169,24.57625389099121,18.162549057006835
739,739,1607633747.615355,298394,12.999990463256836,17.730103130340577
740,740,1607633750.517685,298663,-10.0,17.356112060546874
741,741,1607633757.537636,299493,16.752384185791016,17.375635976791383
742,742,1607633758.780148,299653,28.688724517822266,17.762523221969605
743,743,1607633761.553618,299948,21.986705780029297,17.79839238166809
744,744,1607633769.00953,300343,15.999999046325685,17.791247234344482
745,745,1607633782.345338,301743,40.709415435791016,18.032341480255127
746,746,1607633783.990144,301948,45.34024429321289,18.331743936538697
747,747,1607633785.70322,302103,18.39979553222656,18.289742708206177
748,748,1607633786.713117,302218,38.88950729370117,18.523164758682253
749,749,1607633803.6904788,304100,66.2681884765625,18.491213235855103
750,750,1607633806.415993,304415,19.66482162475586,18.144808053970337
751,751,1607633810.4538536,304735,14.79999828338623,18.392808036804198
752,752,1607633812.8848462,305030,-10.0,17.97682117462158
753,753,1607633820.177514,305695,20.17169952392578,17.944548988342284
754,754,1607633821.690825,305865,38.39936828613281,18.18054274559021
755,755,1607633822.736417,305975,20.390953063964844,18.200452356338502
756,756,1607633826.030165,306285,22.16705703735352,18.522122926712036
757,757,1607633827.2246714,306445,34.17692184448242,18.60189642906189
758,758,1607633831.051619,306855,56.25712585449219,18.986468591690063
759,759,1607633832.352609,307014,-10.0,18.986468591690063
760,760,1607633833.301719,307119,-10.0,18.772050981521605
761,761,1607633836.3918018,307429,28.729406356811523,18.809420824050903
762,762,1607633844.999341,308229,19.15580940246582,18.745143976211548
763,763,1607633849.2810302,308694,16.194110870361328,18.789085121154784
764,764,1607633851.707934,308968,0.0,18.485244350433348
765,765,1607633852.964514,309118,35.37361145019531,18.466625080108642
766,766,1607633856.018162,309403,42.01889419555664,18.713528804779052
767,767,1607633861.257126,309898,-10.0,18.417528953552246
768,768,1607633871.950858,310503,33.398193359375,18.60954460144043
769,769,1607633875.001358,310848,19.599964141845703,18.645561237335205
770,770,1607633878.4889634,311203,40.25364685058594,19.048097705841066
771,771,1607633882.727456,311663,17.871171951293945,18.868230667114258
772,772,1607633883.925699,311818,20.444684982299805,18.904147415161134
773,773,1607633888.05233,312248,31.42868804931641,18.85313232421875
774,774,1607633892.24976,312648,15.999953269958494,18.853132753372194
775,775,1607633893.311987,312773,13.600000381469727,18.799135866165162
776,776,1607633906.011134,313918,48.45621871948242,19.163764963150026
777,777,1607633907.555553,314053,-10.0,18.895960054397584
778,778,1607633911.3758302,314448,50.2823257446289,19.498783311843873
779,779,1607633920.067656,315283,14.799999237060547,19.54678330421448
780,780,1607633927.176651,316006,35.9161491394043,19.613950777053834
781,781,1607633929.432968,316191,20.79971694946289,19.92194794654846
782,782,1607633930.936664,316339,63.35437393188477,20.327182931900026
783,783,1607633933.00069,316604,29.199106216430664,20.05038966178894
784,784,1607633934.88285,316779,14.79986572265625,19.972390127182006
785,785,1607633937.503092,317099,10.0,19.90639286994934
786,786,1607633939.796427,317326,-10.0,19.496498289108278
787,787,1607633943.264548,317695,41.464786529541016,19.71631817817688
788,788,1607633944.693124,317850,16.29048728942871,19.659236211776733
789,789,1607633949.405401,318343,11.799999237060547,19.497284231185912
790,790,1607633960.212263,319258,58.93659591674805,19.91465022087097
791,791,1607633963.7217062,319633,16.588611602783207,19.9128639125824
792,792,1607633978.1676052,320731,13.840794563293455,19.871056098937988
793,793,1607633979.632617,320876,16.599939346313473,20.137055492401124
794,794,1607633980.598835,320981,29.19931411743164,20.23167387008667
795,795,1607633982.4789119,321161,25.88848876953125,20.117652530670167
796,796,1607633983.485482,321278,-10.0,20.117652530670167
797,797,1607633987.748568,321703,29.19845390319824,20.509637069702148
798,798,1607633991.490581,322053,17.707189559936523,20.453955001831055
799,799,1607633995.7728179,322563,16.59969711303711,20.23087516784668
800,800,1607633996.905001,322678,53.58708953857422,20.65810740470886
801,801,1607634001.687418,323223,56.107177734375,21.31917918205261
802,802,1607634004.0688882,323528,51.82006454467773,21.25597399711609
803,803,1607634006.799733,323803,36.35901260375977,21.399564638137818
804,804,1607634008.116857,323958,13.599865913391113,21.379508991241455
805,805,1607634010.239052,324138,42.550636291503906,21.5892307472229
806,806,1607634016.12531,324707,-10.0,21.239233741760255
807,807,1607634022.967903,325352,35.1964111328125,21.69119785308838
808,808,1607634024.444214,325527,23.79978179931641,21.79072731971741
809,809,1607634026.0823288,325677,17.197751998901367,21.598797330856325
810,810,1607634031.842841,326324,64.62407684326172,21.914656286239623
811,811,1607634033.160778,326496,-10.0,21.570657777786256
812,812,1607634035.645185,326731,11.199999809265137,21.546657848358155
813,813,1607634037.19649,326921,40.08346176147461,22.0474924659729
814,814,1607634040.2779279,327236,10.0,21.939492835998536
815,815,1607634041.541627,327396,20.79771614074707,22.247469997406007
816,816,1607634042.692019,327541,46.57034683227539,22.81317346572876
817,817,1607634045.422137,327801,17.825637817382812,23.09142984390259
818,818,1607634046.480591,327936,21.084171295166016,23.40227155685425
819,819,1607634048.359524,328156,14.799996376037598,23.40227186203003
820,820,1607634050.368092,328281,16.748908996582028,23.391765785217284
821,821,1607634054.708035,328776,47.38656616210938,23.96563144683838
822,822,1607634057.105727,329106,22.59890174865723,23.947624549865722
823,823,1607634058.800688,329261,15.399978637695312,23.899624576568602
824,824,1607634072.857344,330267,39.57229232788086,24.39534749984741
825,825,1607634074.271805,330427,12.999982833862305,24.30535041809082
826,826,1607634075.183019,330547,18.999855041503906,24.39534896850586
827,827,1607634081.346206,331103,16.599994659423828,24.449348917007445
828,828,1607634084.7856688,331508,18.593624114990234,24.34329966545105
829,829,1607634088.328635,331903,19.171714782714844,23.825497770309447
830,830,1607634094.2426288,332547,22.59872055053711,23.88267611503601
831,831,1607634105.7581348,333736,27.39933776855469,23.922753763198852
832,832,1607634111.180141,334281,71.0526123046875,24.207659578323366
833,833,1607634113.525362,334566,16.172979354858402,23.994547529220583
834,834,1607634116.418576,334901,16.11142349243164,24.031661767959594
835,835,1607634117.406787,335036,50.23721694946289,24.634033937454223
836,836,1607634121.092032,335431,35.16666412353516,24.559437341690064
837,837,1607634124.056561,335751,42.52269744873047,24.58966073036194
838,838,1607634126.880861,336096,-10.0,24.243898191452026
839,839,1607634128.474334,336251,58.62296676635742,24.700127954483033
840,840,1607634129.9215019,336446,36.89613723754883,25.169089326858522
841,841,1607634134.627407,336969,19.03380012512207,25.19190348625183
842,842,1607634135.4192839,337069,25.868244171142567,25.163698682785036
843,843,1607634140.2048528,337472,17.798110961914062,25.121812734603882
844,844,1607634141.5326052,337617,52.146690368652344,25.48327964782715
845,845,1607634145.461999,338067,-10.0,24.976185493469238
846,846,1607634149.385906,338517,21.529203414916992,24.73807508468628
847,847,1607634153.627794,339022,64.45023345947266,25.19857946395874
848,848,1607634162.100114,339987,17.79997444152832,24.98768413543701
849,849,1607634167.757202,340147,18.99993896484375,24.515001640319824
850,850,1607634172.105445,340587,20.19995880126953,24.52035301208496
851,851,1607634172.873955,340687,10.0,24.4723530292511
852,852,1607634175.109995,340968,-10.0,24.4723530292511
853,853,1607634177.856899,341283,12.999948501586914,24.40063551902771
854,854,1607634178.908278,341433,12.559542655944824,24.14223726272583
855,855,1607634181.555642,341728,11.385367393493652,24.05218140602112
856,856,1607634182.953063,341923,13.132463455200195,23.961835470199585
857,857,1607634185.620718,342208,10.0,23.720066251754762
858,858,1607634186.883634,342394,-10.0,23.05749499320984
859,859,1607634188.587146,342579,16.803903579711914,23.32553402900696
860,860,1607634189.790879,342723,-10.0,23.32553402900696
861,861,1607634191.868816,342998,-10.0,22.938239965438843
862,862,1607634195.355999,343400,16.815433502197266,22.914836206436156
863,863,1607634196.9208472,343575,-10.0,22.652895097732543
864,864,1607634202.498527,344105,18.07452964782715,22.833640394210814
865,865,1607634203.845396,344255,41.789459228515625,22.89779887199402
866,866,1607634206.723107,344605,34.847362518310554,22.826083555221558
867,867,1607634210.084325,345030,18.399518966674805,23.110078744888305
868,868,1607634213.092538,345375,14.19999885559082,22.918096799850463
869,869,1607634217.449125,345865,19.59849739074707,22.918082132339478
870,870,1607634225.20832,346719,12.399999618530273,22.63954566001892
871,871,1607634234.377079,347729,14.989337921142578,22.61072731971741
872,872,1607634239.897715,348414,24.389812469482425,22.650178594589235
873,873,1607634243.721869,348849,21.10012435913086,22.546892957687376
874,874,1607634250.353714,349666,-10.0,22.28689342498779
875,875,1607634252.685807,349921,15.978765487670898,22.310681076049804
876,876,1607634262.449582,350405,34.85720443725586,22.174690933227538
877,877,1607634271.3484821,351440,17.199989318847653,22.446690826416017
878,878,1607634273.240896,351610,19.599584579467773,22.139863414764406
879,879,1607634275.683814,351945,23.19866371154785,22.223850059509278
880,880,1607634279.617159,352369,12.399999618530273,21.98868856430054
881,881,1607634284.428586,352887,-10.0,21.68069139480591
882,882,1607634286.328976,353087,17.273340225219727,21.219881057739258
883,883,1607634287.973375,353262,13.68113613128662,21.064701356887817
884,884,1607634301.078749,354728,15.39997100830078,21.070702409744264
885,885,1607634302.006192,354863,18.399789810180664,21.15470030784607
886,886,1607634303.123204,355023,14.799999237060547,21.402700300216676
887,887,1607634304.593787,355158,14.799999237060547,21.13605242729187
888,888,1607634307.27035,355506,12.999991416931152,21.103147468566895
889,889,1607634309.972606,355761,27.640594482421875,21.26155342102051
890,890,1607634313.889551,356182,22.2620792388916,20.894808254241944
891,891,1607634315.285111,356357,-10.0,20.62892213821411
892,892,1607634322.0763366,357037,32.19870758056641,20.81250126838684
893,893,1607634324.955829,357312,14.797819137573242,20.79448006629944
894,894,1607634326.219165,357473,-10.0,20.40248692512512
895,895,1607634327.141998,357588,21.398082733154297,20.35758286476135
896,896,1607634329.255202,357788,15.399478912353516,20.611577653884886
897,897,1607634338.755641,358851,36.39692306518555,20.68356234550476
898,898,1607634354.56844,360028,18.998952865600586,20.696479978561403
899,899,1607634357.573697,360353,17.799861907958984,20.70848162651062
900,900,1607634361.340975,360835,29.795061111450195,20.470561342239378
901,901,1607634368.514809,361640,14.799999237060547,20.057489557266237
902,902,1607634373.176042,362165,31.734434127807607,19.856633253097534
903,903,1607634374.174132,362310,31.853139877319336,19.81157452583313
904,904,1607634378.185184,362745,20.1251220703125,19.876827087402344
905,905,1607634380.115752,362910,-10.0,19.351320724487305
906,906,1607634384.1820214,363360,25.265798568725586,19.70397871017456
907,907,1607634388.83092,363875,35.79465866088867,19.709961185455324
908,908,1607634391.299692,364125,-10.0,19.371963367462158
909,909,1607634394.187695,364510,55.65829849243164,19.756568832397463
910,910,1607634397.876392,364915,19.59954071044922,19.306323471069337
911,911,1607634402.0602539,365392,19.599788665771484,19.60232135772705
912,912,1607634403.3959491,365557,21.399188995361328,19.70431324958801
913,913,1607634405.138951,365712,17.437175750732422,19.47785038948059
914,914,1607634407.6278882,366037,69.32718658447266,20.071122255325317
915,915,1607634419.749199,367422,40.590782165527344,20.26905291557312
916,916,1607634423.198454,367797,14.915757179260256,19.95250701904297
917,917,1607634425.559809,368107,18.99989318847656,19.964249572753907
918,918,1607634428.938725,368467,24.996862411499023,20.003376483917236
919,919,1607634435.556092,369212,69.98862457275389,20.5552627658844
920,920,1607634449.212505,370081,-10.0,20.28777367591858
921,921,1607634453.682051,370586,-10.0,19.713908014297484
922,922,1607634458.791163,371101,18.99953842163086,19.67791438102722
923,923,1607634459.555414,371201,10.0,19.62391459465027
924,924,1607634460.760974,371351,-10.0,19.12819167137146
925,925,1607634467.6368132,372036,30.99524688720703,19.308144311904908
926,926,1607634470.677767,372251,15.014302253723145,19.2682887840271
927,927,1607634473.992385,372581,15.399991989135742,19.256288757324217
928,928,1607634479.127877,373116,-10.0,18.970352516174316
929,929,1607634486.001339,373919,21.39988899230957,18.992634258270265
930,930,1607634490.383343,374344,28.25010681152344,19.049148120880126
931,931,1607634494.270361,374728,-10.0,18.67515474319458
932,932,1607634501.071512,375406,38.95205307006836,18.35414915084839
933,933,1607634502.373718,375556,-10.0,18.092419357299804
934,934,1607634504.3117619,375716,16.042776107788086,18.091732883453368
935,935,1607634505.37184,375841,24.399866104125977,17.833359375
936,936,1607634507.608842,376111,-10.0,17.38169273376465
937,937,1607634510.634244,376426,14.349157333374025,17.099957332611083
938,938,1607634515.041179,376910,0.0,17.199957332611085
939,939,1607634518.9448311,377320,18.50482940673828,16.798775959014893
940,940,1607634519.840802,377430,19.249401092529297,16.622308597564697
941,941,1607634523.823258,377838,64.60738372802734,17.07804443359375
942,942,1607634527.572947,378213,56.80215835571289,17.387383575439454
943,943,1607634536.998353,379193,31.88518714904785,17.52825433731079
944,944,1607634541.66011,379737,26.8169059753418,17.274956493377687
945,945,1607634543.2341301,379884,-10.0,17.274956493377687
946,946,1607634550.399198,380153,40.87807083129883,17.468445167541503
947,947,1607634554.160694,380536,53.273193359375,17.35667476654053
948,948,1607634557.154283,380866,29.99200439453125,17.478595066070557
949,949,1607634558.8752394,381041,30.08424186706543,17.589438095092774
950,950,1607634562.7706132,381426,27.6353702545166,17.663792209625242
951,951,1607634566.931658,381851,14.199994087219238,17.705792150497437
952,952,1607634571.151822,382259,15.99997329711914,17.96579188346863
953,953,1607634576.570402,382794,14.79986572265625,17.983791055679323
954,954,1607634579.15714,383075,20.19916534423828,18.060187282562257
955,955,1607634583.654008,383565,17.19980239868164,18.118331632614137
956,956,1607634585.653462,383775,51.25144958496094,18.499521493911743
957,957,1607634587.106644,383950,16.591196060180664,18.56543345451355
958,958,1607634601.064815,385481,26.798309326171875,18.93341654777527
959,959,1607634602.2457151,385606,16.599979400634766,18.931377305984498
960,960,1607634605.066405,385931,-10.0,18.931377305984498
961,961,1607634606.4589849,386091,22.061325073242188,19.25199055671692
962,962,1607634608.89194,386301,10.59997844696045,19.18983600616455
963,963,1607634610.724079,386506,16.26179313659668,19.452453937530517
964,964,1607634615.9782028,387036,15.39971923828125,19.42570583343506
965,965,1607634617.6056788,387186,47.344200134277344,19.481253242492677
966,966,1607634620.902606,387471,13.600000381469727,19.268779621124267
967,967,1607634625.501373,387981,12.650691986083984,19.21129135131836
968,968,1607634629.253089,388370,-10.0,18.96929136276245
969,969,1607634631.529312,388645,17.79998779296875,18.95130626678467
970,970,1607634634.471133,388970,28.598302841186523,19.11328929901123
971,971,1607634653.31876,390437,35.19260025024414,19.315321922302246
972,972,1607634654.2991214,390577,17.19997215270996,19.24342351913452
973,973,1607634659.1091561,391123,22.800067901611328,19.260422954559328
974,974,1607634661.168011,391393,11.199999809265137,19.47242295265198
975,975,1607634664.3230698,391713,57.36353302001953,19.886270627975463
976,976,1607634665.146923,391823,14.199992179870605,19.67969850540161
977,977,1607634666.030782,391938,22.78282165527344,19.73552682876587
978,978,1607634669.04285,392248,13.242350578308105,19.671954488754274
979,979,1607634670.2193394,392398,20.199949264526367,19.64196734428406
980,980,1607634674.8019269,392908,16.724929809570312,19.68521664619446
981,981,1607634684.084188,393824,-10.0,19.68521664619446
982,982,1607634685.621851,394009,18.999670028686523,19.702479944229125
983,983,1607634691.679024,394638,-10.0,19.46566858291626
984,984,1607634695.09343,395048,13.766990661621096,19.449338779449462
985,985,1607634699.946579,395578,40.753883361816406,19.67287971496582
986,986,1607634702.531014,395848,13.600000381469727,19.660879726409913
987,987,1607634703.316041,395953,18.04827690124512,19.69336250305176
988,988,1607634709.10599,396584,-10.0,19.463362588882447
989,989,1607634715.075907,397197,-10.0,19.086956644058226
990,990,1607634717.9097538,397580,-10.0,18.764335851669312
991,991,1607634720.190641,397800,28.228891372680664,19.14662476539612
992,992,1607634721.272642,397940,19.11983299255371,19.01583601951599
993,993,1607634722.756906,398130,33.97055435180664,19.207563371658324
994,994,1607634724.434891,398300,57.99347686767578,19.887498140335083
995,995,1607634727.8375778,398705,14.199996948242188,19.815517282485963
996,996,1607634733.3666868,399320,-10.0,19.56152249336243
997,997,1607634734.416923,399470,18.55427360534668,19.383095998764038
998,998,1607634735.4000812,399605,38.79509735107422,19.581057443618775


==> figures/reward_1_16.csv <==
,Unnamed: 0,Wall time,Step,Value,Smoothed Value
0,0,1607635380.2088401,946,-10.0,-10.0
1,1,1607635387.095596,1136,-10.0,-10.0
2,2,1607635390.3658054,1515,-10.0,-10.0
3,3,1607635391.815461,1625,-10.0,-10.0
4,4,1607635394.7687259,1988,-10.0,-10.0
5,5,1607635396.990476,2188,-10.0,-10.0
6,6,1607635399.887644,2445,0.0,-8.571428571428571
7,7,1607635402.397658,2625,-10.0,-8.75
8,8,1607635404.334807,2840,-10.0,-8.88888888888889
9,9,1607635409.591361,3395,-10.0,-9.0
10,10,1607635424.632612,5111,0.0,-8.181818181818182
11,11,1607635429.9018214,5643,-10.0,-8.333333333333334
12,12,1607635432.756905,5988,-10.0,-8.461538461538462
13,13,1607635435.257066,6242,-10.0,-8.571428571428571
14,14,1607635435.628391,6281,0.0,-8.0
15,15,1607635437.7732608,6556,-10.0,-8.125
16,16,1607635440.504332,6851,-10.0,-8.235294117647058
17,17,1607635444.995373,7404,-10.0,-8.333333333333334
18,18,1607635445.955479,7549,-10.0,-8.421052631578947
19,19,1607635447.871056,7749,-10.0,-8.5
20,20,1607635448.861882,7864,-10.0,-8.571428571428571
21,21,1607635449.724799,7974,-10.0,-8.636363636363637
22,22,1607635457.575181,8824,0.0,-8.26086956521739
23,23,1607635459.680469,9065,0.0,-7.916666666666667
24,24,1607635461.597092,9230,-10.0,-8.0
25,25,1607635463.2186036,9405,-10.0,-8.076923076923077
26,26,1607635464.4764152,9565,-10.0,-8.148148148148149
27,27,1607635469.244947,10065,-10.0,-8.214285714285714
28,28,1607635470.042988,10175,-10.0,-8.275862068965518
29,29,1607635471.810589,10335,-10.0,-8.333333333333334
30,30,1607635472.064631,10367,0.0,-8.064516129032258
31,31,1607635476.73976,10923,-10.0,-8.125
32,32,1607635484.70219,11783,-10.0,-8.181818181818182
33,33,1607635488.2741401,12173,-10.0,-8.235294117647058
34,34,1607635489.4961948,12328,-10.0,-8.285714285714286
35,35,1607635497.9626849,13288,-10.0,-8.333333333333334
36,36,1607635506.470073,14349,-10.0,-8.378378378378379
37,37,1607635509.620717,14687,0.0,-8.157894736842104
38,38,1607635510.977367,14857,-10.0,-8.205128205128204
39,39,1607635521.5908349,15972,-10.0,-8.25
40,40,1607635525.051139,16343,-10.0,-8.292682926829269
41,41,1607635528.174809,16698,-10.0,-8.333333333333334
42,42,1607635536.3518946,17658,-10.0,-8.372093023255815
43,43,1607635538.489351,17873,-10.0,-8.409090909090908
44,44,1607635543.103205,18418,-10.0,-8.444444444444445
45,45,1607635544.235317,18563,-10.0,-8.478260869565217
46,46,1607635553.865974,19633,22.273347854614254,-7.82397132224225
47,47,1607635556.580883,19943,-10.0,-7.86930525302887
48,48,1607635559.763523,20283,-10.0,-7.912788819293587
49,49,1607635560.959687,20428,-10.0,-7.954533042907715
50,50,1607635562.208323,20603,-10.0,-7.994640238144818
51,51,1607635572.717189,21798,-10.0,-8.033204848949726
52,52,1607635580.9625108,22643,-10.0,-8.070314191422373
53,53,1607635583.698208,22983,-10.0,-8.10604911380344
54,54,1607635586.0384462,23203,-10.0,-8.140484584461559
55,55,1607635586.799479,23303,-10.0,-8.173690216881889
56,56,1607635591.373637,23818,-10.0,-8.205730739392733
57,57,1607635594.8828359,24211,-10.0,-8.236666416299753
58,58,1607635597.306956,24521,-10.0,-8.266553426192978
59,59,1607635599.278655,24706,-10.0,-8.295444202423095
60,60,1607635602.06322,25061,-10.0,-8.323387740088291
61,61,1607635609.341012,25858,0.0,-8.189139550732028
62,62,1607635610.951684,26013,-10.0,-8.217883367387076
63,63,1607635613.1629539,26238,-10.0,-8.245728939771652
64,64,1607635617.537606,26763,-10.0,-8.272717725313626
65,65,1607635619.784519,27068,-10.0,-8.29888866886948
66,66,1607635621.19018,27213,-10.0,-8.324278390229638
67,67,1607635624.6911778,27628,-10.0,-8.348921355079202
68,68,1607635627.40468,27938,-10.0,-8.372850031092547
69,69,1607635628.489165,28078,-10.0,-8.396095030648368
70,70,1607635641.28051,29368,-10.0,-8.418685241484306
71,71,1607635651.865002,30553,-10.0,-8.440647946463692
72,72,1607635653.440381,30753,-10.0,-8.462008933498435
73,73,1607635654.625214,30893,-10.0,-8.482792596559268
74,74,1607635660.5462859,31538,-10.0,-8.503022028605143
75,75,1607635673.769505,33038,-10.0,-8.522719107176128
76,76,1607635674.97559,33148,-10.0,-8.541904573316698
77,77,1607635677.4336052,33423,-10.0,-8.560598104428022
78,78,1607635683.473573,34103,-10.0,-8.578818381587162
79,79,1607635689.7152722,34708,-10.0,-8.596583151817322
80,80,1607635691.006743,34873,-10.0,-8.613909285745503
81,81,1607635691.8300052,34973,-10.0,-8.63081283104129
82,82,1607635697.574598,35588,-10.0,-8.6473090619926
83,83,1607635713.581156,37271,-10.0,-8.663412525540306
84,84,1607635716.462923,37626,-10.0,-8.679137084063361
85,85,1607635725.089576,38541,-10.0,-8.694495955178905
86,86,1607635729.8314786,39026,-10.0,-8.709501748797537
87,87,1607635730.926586,39136,-10.0,-8.72416650165211
88,88,1607635732.833086,39321,-10.0,-8.738501709498717
89,89,1607635734.189487,39506,-10.0,-8.752518357170953
90,90,1607635737.623015,39906,-10.0,-8.76622694665259
91,91,1607635743.668716,40571,-10.0,-8.77963752331941
92,92,1607635747.583359,41036,-10.0,-8.792759700488018
93,93,1607635750.605765,41391,-10.0,-8.805602682397721
94,94,1607635757.626892,42146,-10.0,-8.818175285740903
95,95,1607635766.1528509,43061,-10.0,-8.830485959847769
96,96,1607635776.0688221,44171,-10.0,-8.842542805622534
97,97,1607635777.857702,44371,-10.0,-8.854353593320262
98,98,1607635786.708091,45331,-10.0,-8.86592577924632
99,99,1607635788.013731,45501,-10.0,-8.877266521453857
100,100,1607635793.314948,46076,-10.0,-8.877266521453857
101,101,1607635795.265613,46266,-10.0,-8.877266521453857
102,102,1607635796.14993,46381,-10.0,-8.877266521453857
103,103,1607635800.992419,46966,-10.0,-8.877266521453857
104,104,1607635802.908402,47181,-10.0,-8.877266521453857
105,105,1607635805.1441019,47456,-10.0,-8.877266521453857
106,106,1607635809.693117,47976,-10.0,-8.977266521453858
107,107,1607635814.897351,48576,-10.0,-8.977266521453858
108,108,1607635816.163982,48711,-10.0,-8.977266521453858
109,109,1607635818.155503,48916,-10.0,-8.977266521453858
110,110,1607635819.462728,49061,-10.0,-9.077266521453858
111,111,1607635822.988967,49356,-10.0,-9.077266521453858
112,112,1607635827.939582,49891,-10.0,-9.077266521453858
113,113,1607635829.773362,50041,-10.0,-9.077266521453858
114,114,1607635830.8885288,50186,-10.0,-9.177266521453857
115,115,1607635834.293281,50559,0.0,-9.077266521453858
116,116,1607635838.1959028,50989,-10.0,-9.077266521453858
117,117,1607635846.62109,51899,-10.0,-9.077266521453858
118,118,1607635850.437565,52194,-10.0,-9.077266521453858
119,119,1607635855.211548,52714,-10.0,-9.077266521453858
120,120,1607635856.613056,52894,-10.0,-9.077266521453858
121,121,1607635859.657791,53239,-10.0,-9.077266521453858
122,122,1607635861.043996,53425,-10.0,-9.177266521453857
123,123,1607635866.668566,54095,-10.0,-9.277266521453857
124,124,1607635867.938034,54215,-10.0,-9.277266521453857
125,125,1607635873.237154,54818,0.0,-9.177266521453857
126,126,1607635876.812201,55198,-10.0,-9.177266521453857
127,127,1607635880.549551,55568,-10.0,-9.177266521453857
128,128,1607635886.807398,56203,-10.0,-9.177266521453857
129,129,1607635892.4669,56848,-10.0,-9.177266521453857
130,130,1607635895.267585,57183,-10.0,-9.277266521453857
131,131,1607635899.597643,57668,-10.0,-9.277266521453857
132,132,1607635901.329688,57833,-10.0,-9.277266521453857
133,133,1607635902.959947,58038,-10.0,-9.277266521453857
134,134,1607635906.273777,58388,-10.0,-9.277266521453857
135,135,1607635913.998724,59243,-10.0,-9.277266521453857
136,136,1607635914.9957,59343,-10.0,-9.277266521453857
137,137,1607635919.914623,59928,-10.0,-9.377266521453857
138,138,1607635922.133009,60138,-10.0,-9.377266521453857
139,139,1607635923.136792,60238,-10.0,-9.377266521453857
140,140,1607635939.428191,62068,-10.0,-9.377266521453857
141,141,1607635947.262546,62863,-10.0,-9.377266521453857
142,142,1607635958.997042,64143,-10.0,-9.377266521453857
143,143,1607635960.050126,64253,-10.0,-9.377266521453857
144,144,1607635967.201541,65088,-10.0,-9.377266521453857
145,145,1607635969.290864,65298,-10.0,-9.377266521453857
146,146,1607635973.4366882,65718,-10.0,-9.7
147,147,1607635976.183249,66073,-10.0,-9.7
148,148,1607635982.40084,66713,-10.0,-9.7
149,149,1607635994.390169,67993,-10.0,-9.7
150,150,1607635998.777949,68408,-10.0,-9.7
151,151,1607636000.83787,68568,-10.0,-9.7
152,152,1607636005.472932,69043,-10.0,-9.7
153,153,1607636013.57533,69953,-10.0,-9.7
154,154,1607636026.501996,71313,-10.0,-9.7
155,155,1607636027.597287,71458,-10.0,-9.7
156,156,1607636029.4007962,71618,-10.0,-9.7
157,157,1607636031.969065,71898,-10.0,-9.7
158,158,1607636033.49827,72073,-10.0,-9.7
159,159,1607636037.3988972,72538,-10.0,-9.7
160,160,1607636038.402307,72643,-10.0,-9.7
161,161,1607636045.093354,73478,-10.0,-9.8
162,162,1607636046.962066,73668,-10.0,-9.8
163,163,1607636060.5521884,75143,-10.0,-9.8
164,164,1607636064.4670599,75593,-10.0,-9.8
165,165,1607636066.600487,75783,-10.0,-9.8
166,166,1607636069.330061,76108,-10.0,-9.8
167,167,1607636071.909461,76383,-10.0,-9.8
168,168,1607636075.678649,76788,-10.0,-9.8
169,169,1607636091.991401,78508,-10.0,-9.8
170,170,1607636096.418253,79043,-10.0,-9.8
171,171,1607636097.148391,79143,-10.0,-9.8
172,172,1607636100.342609,79503,-10.0,-9.8
173,173,1607636104.248788,79958,-10.0,-9.8
174,174,1607636107.288321,80208,-10.0,-9.8
175,175,1607636114.413902,81018,-10.0,-9.8
176,176,1607636115.864243,81143,-10.0,-9.8
177,177,1607636126.014128,82158,-10.0,-9.8
178,178,1607636128.724381,82498,-10.0,-9.8
179,179,1607636129.922646,82598,-10.0,-9.8
180,180,1607636132.948239,82968,-10.0,-9.8
181,181,1607636135.16852,83168,-10.0,-9.8
182,182,1607636136.283437,83318,-10.0,-9.8
183,183,1607636138.903379,83603,-10.0,-9.8
184,184,1607636141.445271,83898,-10.0,-9.8
185,185,1607636147.449802,84563,-10.0,-9.8
186,186,1607636148.903758,84678,-10.0,-9.8
187,187,1607636150.85107,84843,-10.0,-9.8
188,188,1607636154.250798,85238,-10.0,-9.8
189,189,1607636159.007102,85818,-10.0,-9.8
190,190,1607636160.831882,86068,-10.0,-9.8
191,191,1607636163.31061,86328,-10.0,-9.8
192,192,1607636169.477736,87058,-10.0,-9.8
193,193,1607636171.82386,87268,-10.0,-9.8
194,194,1607636172.626665,87368,-10.0,-9.8
195,195,1607636177.9873278,87933,-10.0,-9.8
196,196,1607636185.70587,88698,-10.0,-9.8
197,197,1607636186.938723,88798,-10.0,-9.8
198,198,1607636191.177228,89283,-10.0,-9.8
199,199,1607636194.007202,89638,-10.0,-9.8
200,200,1607636195.70836,89783,-10.0,-9.8
201,201,1607636196.6074018,89888,-10.0,-9.8
202,202,1607636198.822134,90023,-10.0,-9.8
203,203,1607636200.076217,90183,-10.0,-9.8
204,204,1607636201.36214,90283,-10.0,-9.8
205,205,1607636203.398447,90513,-10.0,-9.8
206,206,1607636204.819613,90693,-10.0,-9.8
207,207,1607636212.572942,91493,-10.0,-9.8
208,208,1607636213.853673,91613,-10.0,-9.8
209,209,1607636218.680754,92183,-10.0,-9.8
210,210,1607636220.213932,92393,-10.0,-9.8
211,211,1607636224.0111961,92808,-10.0,-9.8
212,212,1607636226.9235349,93118,-10.0,-9.8
213,213,1607636236.017764,94073,-10.0,-9.8
214,214,1607636238.780442,94348,-10.0,-9.8
215,215,1607636242.05636,94648,-10.0,-9.9
216,216,1607636246.019145,95098,-10.0,-9.9
217,217,1607636250.93185,95623,-10.0,-9.9
218,218,1607636252.4722311,95773,-10.0,-9.9
219,219,1607636255.4008882,96103,-10.0,-9.9
220,220,1607636262.181494,96708,-10.0,-9.9
221,221,1607636276.828537,98158,-10.0,-9.9
222,222,1607636287.344137,99233,-10.0,-9.9
223,223,1607636289.528502,99453,-10.0,-9.9
224,224,1607636291.832663,99698,-10.0,-9.9
225,225,1607636294.23741,99858,-10.0,-10.0
226,226,1607636295.309748,99968,-10.0,-10.0
227,227,1607636298.030367,100133,-10.0,-10.0
228,228,1607636301.8150802,100413,-10.0,-10.0
229,229,1607636306.356116,100883,-10.0,-10.0
230,230,1607636312.710335,101523,-10.0,-10.0
231,231,1607636314.4629312,101688,-10.0,-10.0
232,232,1607636320.2543929,102268,-10.0,-10.0
233,233,1607636325.2896821,102713,-10.0,-10.0
234,234,1607636332.165389,103333,-10.0,-10.0
235,235,1607636335.8323321,103703,-10.0,-10.0
236,236,1607636337.121864,103858,-10.0,-10.0
237,237,1607636338.038471,103973,-10.0,-10.0
238,238,1607636339.870098,104143,-10.0,-10.0
239,239,1607636341.5043552,104318,-10.0,-10.0
240,240,1607636344.90059,104673,-10.0,-10.0
241,241,1607636346.510828,104873,-10.0,-10.0
242,242,1607636348.135013,105063,-10.0,-10.0
243,243,1607636351.4395108,105363,-10.0,-10.0
244,244,1607636352.516754,105478,-10.0,-10.0
245,245,1607636354.9289038,105688,-10.0,-10.0
246,246,1607636356.25718,105813,-10.0,-10.0
247,247,1607636358.979724,106093,-10.0,-10.0
248,248,1607636363.660551,106483,-10.0,-10.0
249,249,1607636365.856566,106673,-10.0,-10.0
250,250,1607636377.8937721,107928,-10.0,-10.0
251,251,1607636383.406699,108503,-10.0,-10.0
252,252,1607636386.451377,108808,-10.0,-10.0
253,253,1607636388.938723,109113,-10.0,-10.0
254,254,1607636393.5790286,109588,-10.0,-10.0
255,255,1607636396.785698,109938,-10.0,-10.0
256,256,1607636400.850209,110238,-10.0,-10.0
257,257,1607636406.152674,110878,-10.0,-10.0
258,258,1607636413.026714,111638,-10.0,-10.0
259,259,1607636417.166585,112078,-10.0,-10.0
260,260,1607636418.475129,112213,-10.0,-10.0
261,261,1607636419.303258,112313,11.199999809265137,-9.78800000190735
262,262,1607636421.9613981,112528,-10.0,-9.78800000190735
263,263,1607636423.199377,112628,-10.0,-9.78800000190735
264,264,1607636431.980995,113613,-10.0,-9.78800000190735
265,265,1607636439.659364,114463,-10.0,-9.78800000190735
266,266,1607636442.49464,114748,-10.0,-9.78800000190735
267,267,1607636443.457152,114863,-10.0,-9.78800000190735
268,268,1607636444.422282,114988,-10.0,-9.78800000190735
269,269,1607636448.45513,115428,-10.0,-9.78800000190735
270,270,1607636452.439613,115808,-10.0,-9.78800000190735
271,271,1607636453.880857,116018,-10.0,-9.78800000190735
272,272,1607636458.124432,116543,-10.0,-9.78800000190735
273,273,1607636460.175835,116743,-10.0,-9.78800000190735
274,274,1607636461.489642,116933,-10.0,-9.78800000190735
275,275,1607636464.922994,117288,-10.0,-9.78800000190735
276,276,1607636467.484711,117633,-10.0,-9.78800000190735
277,277,1607636477.028655,118678,-10.0,-9.78800000190735
278,278,1607636482.612971,119188,-10.0,-9.78800000190735
279,279,1607636483.916852,119293,-10.0,-9.78800000190735
280,280,1607636488.239384,119778,-10.0,-9.78800000190735
281,281,1607636489.889389,119963,-10.0,-9.78800000190735
282,282,1607636492.950928,120178,-10.0,-9.78800000190735
283,283,1607636496.249856,120513,-10.0,-9.78800000190735
284,284,1607636497.3154109,120653,-10.0,-9.78800000190735
285,285,1607636506.9071698,121658,-10.0,-9.78800000190735
286,286,1607636512.948488,122353,-10.0,-9.78800000190735
287,287,1607636513.870441,122483,-10.0,-9.78800000190735
288,288,1607636516.7159119,122788,-10.0,-9.78800000190735
289,289,1607636520.095639,123178,-10.0,-9.78800000190735
290,290,1607636522.648628,123528,-10.0,-9.78800000190735
291,291,1607636524.12479,123663,-10.0,-9.78800000190735
292,292,1607636525.3860571,123828,-10.0,-9.78800000190735
293,293,1607636526.677769,123998,-10.0,-9.78800000190735
294,294,1607636528.920896,124198,-10.0,-9.78800000190735
295,295,1607636531.787264,124543,-10.0,-9.78800000190735
296,296,1607636534.489832,124823,-10.0,-9.78800000190735
297,297,1607636536.5976439,125093,-10.0,-9.78800000190735
298,298,1607636541.672711,125573,-10.0,-9.78800000190735
299,299,1607636544.451973,125863,-10.0,-9.78800000190735
300,300,1607636545.551142,126008,-10.0,-9.78800000190735
301,301,1607636547.691854,126208,-10.0,-9.78800000190735
302,302,1607636552.908604,126798,-10.0,-9.78800000190735
303,303,1607636555.198329,127088,12.977766036987305,-9.558222341537476
304,304,1607636557.295737,127283,-10.0,-9.558222341537476
305,305,1607636559.616251,127568,-10.0,-9.558222341537476
306,306,1607636563.41089,127968,-10.0,-9.558222341537476
307,307,1607636568.61881,128528,-10.0,-9.558222341537476
308,308,1607636574.095587,129068,-10.0,-9.558222341537476
309,309,1607636578.118276,129518,-10.0,-9.558222341537476
310,310,1607636579.649176,129708,-10.0,-9.558222341537476
311,311,1607636582.043657,129938,-10.0,-9.558222341537476
312,312,1607636586.231283,130218,-10.0,-9.558222341537476
313,313,1607636589.5571241,130558,-10.0,-9.558222341537476
314,314,1607636598.836234,131468,-10.0,-9.558222341537476
315,315,1607636605.571849,132048,-10.0,-9.558222341537476
316,316,1607636607.854765,132273,-10.0,-9.558222341537476
317,317,1607636613.174032,132828,10.599998474121094,-9.352222356796265
318,318,1607636624.65951,134018,-10.0,-9.352222356796265
319,319,1607636626.239808,134133,-10.0,-9.352222356796265
320,320,1607636631.479527,134618,-10.0,-9.352222356796265
321,321,1607636637.949559,135283,-10.0,-9.352222356796265
322,322,1607636641.30561,135643,-10.0,-9.352222356796265
323,323,1607636643.105748,135838,-10.0,-9.352222356796265
324,324,1607636649.4388778,136564,-10.0,-9.352222356796265
325,325,1607636652.355852,136844,-10.0,-9.352222356796265
326,326,1607636654.110238,137059,-10.0,-9.352222356796265
327,327,1607636658.461207,137504,-10.0,-9.352222356796265
328,328,1607636661.6625106,137734,-10.0,-9.352222356796265
329,329,1607636663.9515688,137989,-10.0,-9.352222356796265
330,330,1607636670.816109,138594,21.399917602539066,-9.038223180770874
331,331,1607636675.571708,139004,-10.0,-9.038223180770874
332,332,1607636677.823195,139224,-10.0,-9.038223180770874
333,333,1607636680.729325,139509,-10.0,-9.038223180770874
334,334,1607636682.074725,139654,-10.0,-9.038223180770874
335,335,1607636688.676444,140139,22.293384552001953,-8.715289335250855
336,336,1607636693.5178561,140579,-10.0,-8.715289335250855
337,337,1607636695.194002,140746,0.0,-8.615289335250855
338,338,1607636704.279273,141706,13.599601745605467,-8.379293317794799
339,339,1607636705.966175,141911,-10.0,-8.379293317794799
340,340,1607636708.027296,142106,-10.0,-8.379293317794799
341,341,1607636709.0231981,142211,11.505614280700685,-8.164237174987793
342,342,1607636712.105057,142551,-10.0,-8.164237174987793
343,343,1607636713.7721221,142691,-10.0,-8.164237174987793
344,344,1607636718.049022,143081,-10.0,-8.164237174987793
345,345,1607636720.525782,143261,-10.0,-8.164237174987793
346,346,1607636721.627648,143376,25.79602241516113,-7.806276950836182
347,347,1607636726.04338,143841,-10.0,-7.806276950836182
348,348,1607636727.319617,144014,-10.0,-7.806276950836182
349,349,1607636729.569161,144229,-10.0,-7.806276950836182
350,350,1607636730.754981,144384,-10.0,-7.806276950836182
351,351,1607636733.004104,144619,17.504314422607422,-7.531233806610107
352,352,1607636741.0037699,145514,-10.0,-7.531233806610107
353,353,1607636742.8468199,145679,-10.0,-7.531233806610107
354,354,1607636746.821594,146134,-10.0,-7.531233806610107
355,355,1607636757.8897731,147319,-10.0,-7.531233806610107
356,356,1607636762.388464,147859,15.396892547607422,-7.277264881134033
357,357,1607636773.882179,149214,-10.0,-7.277264881134033
358,358,1607636775.069104,149319,-10.0,-7.277264881134033
359,359,1607636776.142629,149449,-10.0,-7.277264881134033
360,360,1607636779.005444,149744,-10.0,-7.277264881134033
361,361,1607636780.8314419,149859,-10.0,-7.489264879226685
362,362,1607636784.067167,150009,-10.0,-7.489264879226685
363,363,1607636787.9985142,150424,18.999988555908203,-7.199264993667603
364,364,1607636789.460896,150614,-10.0,-7.199264993667603
365,365,1607636792.6668,150979,-10.0,-7.199264993667603
366,366,1607636795.985643,151339,22.57146644592285,-6.873550329208374
367,367,1607636797.163166,151479,13.59991455078125,-6.637551183700562
368,368,1607636803.357924,152124,-10.0,-6.637551183700562
369,369,1607636804.821625,152309,-10.0,-6.637551183700562
370,370,1607636810.176714,152879,13.908111572265625,-6.398470067977906
371,371,1607636811.3713179,153004,17.399497985839847,-6.124475088119507
372,372,1607636813.478452,153209,-10.0,-6.124475088119507
373,373,1607636814.6964571,153384,-10.0,-6.124475088119507
374,374,1607636819.684079,153994,13.271644592285154,-5.891758642196655
375,375,1607636821.11568,154134,21.34858703613281,-5.578272771835327
376,376,1607636822.204524,154259,-10.0,-5.578272771835327
377,377,1607636826.597731,154724,17.199922561645508,-5.306273546218872
378,378,1607636827.810905,154884,24.05983543395996,-4.9656751918792725
379,379,1607636838.750711,156064,-10.0,-4.9656751918792725
380,380,1607636843.782544,156560,-10.0,-4.9656751918792725
381,381,1607636847.744211,156995,-10.0,-4.9656751918792725
382,382,1607636850.83552,157320,-10.0,-4.9656751918792725
383,383,1607636852.293865,157520,-10.0,-4.9656751918792725
384,384,1607636856.864953,158020,-10.0,-4.9656751918792725
385,385,1607636857.830811,158135,19.81597137451172,-4.667515478134155
386,386,1607636861.194908,158495,-10.0,-4.667515478134155
387,387,1607636862.567265,158645,-10.0,-4.667515478134155
388,388,1607636864.078198,158750,23.468284606933594,-4.332832632064819
389,389,1607636865.964574,158955,-10.0,-4.332832632064819
390,390,1607636871.6004891,159480,-10.0,-4.332832632064819
391,391,1607636886.200957,160825,-10.0,-4.332832632064819
392,392,1607636889.222048,161160,-10.0,-4.332832632064819
393,393,1607636891.237359,161413,16.271373748779293,-4.070118894577027
394,394,1607636894.564108,161743,17.996522903442386,-3.7901536655426025
395,395,1607636895.666673,161893,19.30182456970215,-3.497135419845581
396,396,1607636897.494288,162053,13.870387077331545,-3.2584315490722657
397,397,1607636901.113959,162338,20.50472450256348,-2.9533843040466308
398,398,1607636904.55052,162688,24.39854431152344,-2.6093988609313965
399,399,1607636905.953611,162868,-10.0,-2.6093988609313965
400,400,1607636907.4666061,163038,-10.0,-2.6093988609313965
401,401,1607636912.6868632,163598,-10.0,-2.6093988609313965
402,402,1607636915.8011599,163968,-10.0,-2.6093988609313965
403,403,1607636926.761514,165038,-10.0,-2.8391765213012694
404,404,1607636928.040778,165148,-10.0,-2.8391765213012694
405,405,1607636932.490534,165571,-10.0,-2.8391765213012694
406,406,1607636935.526715,165876,-10.0,-2.8391765213012694
407,407,1607636944.5496972,166791,17.391645431518555,-2.565260066986084
408,408,1607636946.264573,166971,-10.0,-2.565260066986084
409,409,1607636949.4217598,167296,-10.0,-2.565260066986084
410,410,1607636951.808356,167606,15.105605125427244,-2.3142040157318116
411,411,1607636958.77656,168241,15.398066520690918,-2.060223350524902
412,412,1607636966.4967134,168886,-10.0,-2.060223350524902
413,413,1607636969.023769,169166,0.0,-1.9602233505249023
414,414,1607636972.353038,169526,-10.0,-1.9602233505249023
415,415,1607636976.5949259,169946,-10.0,-1.9602233505249023
416,416,1607636979.920921,170066,25.30804443359375,-1.6071429061889648
417,417,1607636981.578413,170214,-10.0,-1.8131428909301759
418,418,1607636993.5983028,171379,-10.0,-1.8131428909301759
419,419,1607636994.568607,171489,-10.0,-1.8131428909301759
420,420,1607637004.508613,172591,-10.0,-1.8131428909301759
421,421,1607637007.348005,172925,-10.0,-1.8131428909301759
422,422,1607637010.405684,173195,18.656551361083984,-1.5265773773193358
423,423,1607637011.8234134,173390,-10.0,-1.5265773773193358
424,424,1607637012.704479,173505,21.67236328125,-1.209853744506836
425,425,1607637026.886201,174936,-10.0,-1.209853744506836
426,426,1607637029.7629302,175211,22.795589447021484,-0.8818978500366211
427,427,1607637032.8653538,175586,13.798255920410154,-0.6439152908325195
428,428,1607637039.452438,176231,-10.0,-0.6439152908325195
429,429,1607637042.753428,176616,-10.0,-0.6439152908325195
430,430,1607637044.482508,176781,15.070592880249025,-0.7072085380554199
431,431,1607637050.199806,177401,-10.0,-0.7072085380554199
432,432,1607637051.615133,177556,-10.0,-0.7072085380554199
433,433,1607637054.906,177921,-10.0,-0.7072085380554199
434,434,1607637055.904233,178051,-10.0,-0.7072085380554199
435,435,1607637057.103197,178181,19.867040634155273,-0.7314719772338867
436,436,1607637060.772793,178616,21.062509536743164,-0.4208468818664551
437,437,1607637062.800709,178816,-10.0,-0.5208468818664551
438,438,1607637079.629462,180361,-10.0,-0.7568428993225098
439,439,1607637082.923268,180646,-10.0,-0.7568428993225098
440,440,1607637084.675284,180796,-10.0,-0.7568428993225098
441,441,1607637090.73591,181416,-10.0,-0.9718990421295166
442,442,1607637093.025182,181621,-10.0,-0.9718990421295166
443,443,1607637094.426019,181781,21.65969657897949,-0.6553020763397217
444,444,1607637099.748841,182321,16.78969383239746,-0.38740513801574705
445,445,1607637100.72061,182436,-10.0,-0.38740513801574705
446,446,1607637102.9703119,182636,-10.0,-0.7453653621673584
447,447,1607637124.21017,184856,-10.0,-0.7453653621673584
448,448,1607637128.209115,185226,-10.0,-0.7453653621673584
449,449,1607637130.429275,185461,-10.0,-0.7453653621673584
450,450,1607637132.070883,185616,-10.0,-0.7453653621673584
451,451,1607637135.872992,185966,-10.0,-1.0204085063934327
452,452,1607637138.2430446,186141,21.102266311645508,-0.7093858432769775
453,453,1607637144.462594,186731,-10.0,-0.7093858432769775
454,454,1607637147.687893,187111,16.726051330566403,-0.4421253299713135
455,455,1607637149.5617778,187291,-10.0,-0.4421253299713135
456,456,1607637151.207164,187506,18.99964714050293,-0.4060977840423584
457,457,1607637151.980286,187606,28.29680824279785,-0.023129701614379883
458,458,1607637155.0426464,187936,-10.0,-0.023129701614379883
459,459,1607637158.024704,188246,22.27266502380371,0.2995969486236572
460,460,1607637160.410904,188571,-10.0,0.2995969486236572
461,461,1607637163.035373,188836,-10.0,0.2995969486236572
462,462,1607637164.166379,188981,-10.0,0.2995969486236572
463,463,1607637166.183275,189206,-10.0,0.009597063064575195
464,464,1607637168.677016,189511,-10.0,0.009597063064575195
465,465,1607637172.815113,189861,-10.0,0.009597063064575195
466,466,1607637174.098893,189991,-10.0,-0.31611760139465334
467,467,1607637178.328707,190206,-10.0,-0.5521167469024658
468,468,1607637180.159967,190356,20.486785888671875,-0.24724888801574707
469,469,1607637182.1571786,190561,15.650704383850098,0.009258155822753905
470,470,1607637199.902394,192231,-10.0,-0.22982295989990234
471,471,1607637207.131881,192931,-10.0,-0.5038179397583008
472,472,1607637214.268592,193631,-10.0,-0.5038179397583008
473,473,1607637215.330022,193756,16.302135467529293,-0.2407965850830078
474,474,1607637216.185798,193861,13.30744743347168,-0.24043855667114258
475,475,1607637219.69994,194256,-10.0,-0.5539244270324707
476,476,1607637223.337326,194691,-10.0,-0.5539244270324707
477,477,1607637227.992139,195236,14.345366477966307,-0.5824699878692627
478,478,1607637231.007708,195556,-10.0,-0.9230683422088624
479,479,1607637234.3464868,195936,-10.0,-0.9230683422088624
480,480,1607637236.909574,196211,21.673606872558594,-0.6063322734832763
481,481,1607637241.397725,196751,16.906988143920902,-0.3372623920440674
482,482,1607637242.5014849,196911,-10.0,-0.3372623920440674
483,483,1607637243.191225,197016,33.59950637817383,0.0987326717376709
484,484,1607637246.335217,197356,-10.0,0.0987326717376709
485,485,1607637247.382624,197491,-10.0,-0.1994270420074463
486,486,1607637251.746912,197981,14.507891654968262,0.04565187454223633
487,487,1607637252.525281,198086,19.236873626708984,0.33802061080932616
488,488,1607637254.257822,198251,71.07514953613281,0.8140892601013183
489,489,1607637255.10986,198351,-10.0,0.8140892601013183
490,490,1607637257.473484,198641,24.70333671569824,1.1611226272583008
491,491,1607637266.6345198,199561,28.90086555480957,1.5501312828063964
492,492,1607637273.5351179,200051,-10.0,1.5501312828063964
493,493,1607637280.55384,200826,15.64738941192627,1.5438914394378662
494,494,1607637283.919455,201181,36.02061080932617,1.7241323184967041
495,495,1607637289.24383,201741,24.581483840942386,1.7769289112091065
496,496,1607637292.270581,202036,15.707114219665527,1.7952961826324463
497,497,1607637296.735768,202556,-10.0,1.4902489376068115
498,498,1607637298.056429,202696,22.194719314575195,1.468210687637329
499,499,1607637299.251528,202866,19.905006408691406,1.7672607517242431
500,500,1607637300.834734,203051,-10.0,1.7672607517242431
501,501,1607637303.032883,203296,-10.0,1.7672607517242431
502,502,1607637308.439719,203901,16.303539276123047,2.0302961444854737
503,503,1607637309.890448,204071,-10.0,2.0302961444854737
504,504,1607637312.186148,204311,-10.0,2.0302961444854737
505,505,1607637313.1687279,204441,28.247941970825195,2.4127755641937254
506,506,1607637324.805941,205615,19.160593032836914,2.7043814945220945
507,507,1607637327.089453,205855,19.297739028930664,2.723442430496216
508,508,1607637328.024576,205975,-10.0,2.723442430496216
509,509,1607637331.02387,206290,-10.0,2.723442430496216
510,510,1607637332.057603,206425,-10.0,2.4723863792419434
511,511,1607637336.783453,206955,14.98607349395752,2.4682664489746093
512,512,1607637337.645741,207055,17.468902587890625,2.7429554748535154
513,513,1607637344.710216,207790,-10.0,2.642955474853516
514,514,1607637345.861725,207930,-10.0,2.642955474853516
515,515,1607637346.7142642,208030,-10.0,2.642955474853516
516,516,1607637351.631539,208527,-10.0,2.289875030517578
517,517,1607637354.42061,208822,34.898536682128906,2.738860397338867
518,518,1607637355.195856,208932,26.505949020385746,3.1039198875427245
519,519,1607637356.693082,209132,-10.0,3.1039198875427245
520,520,1607637358.757976,209332,-10.0,3.1039198875427245
521,521,1607637360.05675,209507,16.790639877319336,3.371826286315918
522,522,1607637361.758595,209702,25.59880256652832,3.4412487983703612
523,523,1607637373.316591,210702,19.90665435791016,3.740315341949463
524,524,1607637382.769543,211582,-10.0,3.423591709136963
525,525,1607637384.262959,211727,28.15662956237793,3.805158004760742
526,526,1607637386.132951,211937,15.39845085144043,3.731186618804932
527,527,1607637396.141929,212812,27.67224311828613,3.8699264907836914
528,528,1607637401.848332,213352,27.65921401977539,4.246518630981445
529,529,1607637405.7768571,213717,16.6744384765625,4.513263015747071
530,530,1607637406.569317,213817,20.44414520263672,4.566998538970947
531,531,1607637411.501525,214312,-10.0,4.566998538970947
532,532,1607637416.589552,214932,-10.0,4.566998538970947
533,533,1607637427.182519,216102,-10.0,4.566998538970947
534,534,1607637429.8184779,216362,15.67147159576416,4.823713254928589
535,535,1607637433.775716,216762,-10.0,4.525042848587036
536,536,1607637438.1000972,217157,-10.0,4.214417753219604
537,537,1607637441.353331,217377,-10.0,4.214417753219604
538,538,1607637445.951544,217797,-10.0,4.214417753219604
539,539,1607637447.253357,217942,24.06398963928223,4.555057649612427
540,540,1607637450.778115,218262,15.999725341796875,4.815054903030395
541,541,1607637452.396594,218432,-10.0,4.815054903030395
542,542,1607637458.029576,218947,15.675029754638672,5.071805200576782
543,543,1607637483.2554731,221462,-10.0,4.755208234786988
544,544,1607637485.346296,221662,-10.0,4.487311296463012
545,545,1607637486.933869,221872,22.27139663696289,4.810025262832641
546,546,1607637489.142691,222082,-10.0,4.810025262832641
547,547,1607637495.591417,222787,19.599897384643555,5.106024236679077
548,548,1607637500.118763,223222,-10.0,5.106024236679077
549,549,1607637506.577913,223817,31.2972354888916,5.518996591567993
550,550,1607637508.61652,224032,23.505475997924805,5.854051351547241
551,551,1607637510.4464278,224152,-10.0,5.854051351547241
552,552,1607637517.080259,224817,19.754905700683594,5.840577745437622
553,553,1607637518.192058,224957,18.667903900146484,6.127256784439087
554,554,1607637519.664243,225112,-10.0,5.859996271133423
555,555,1607637522.65173,225432,14.470157623291016,6.104697847366333
556,556,1607637525.0022528,225667,-10.0,5.814701375961303
557,557,1607637527.328544,225952,-10.0,5.431733293533325
558,558,1607637529.721416,226207,-10.0,5.431733293533325
559,559,1607637539.337367,227262,18.667749404907227,5.39568413734436
560,560,1607637541.155033,227517,-10.0,5.39568413734436
561,561,1607637547.975651,228262,16.299800872802734,5.658682146072388
562,562,1607637548.929392,228387,-10.0,5.658682146072388
563,563,1607637561.460442,229672,25.253692626953125,6.011219072341919
564,564,1607637563.36504,229837,30.085145950317386,6.412070531845092
565,565,1607637581.584899,231542,-10.0,6.412070531845092
566,566,1607637587.8332741,232207,29.504751205444336,6.8071180438995365
567,567,1607637589.069257,232372,-10.0,6.8071180438995365
568,568,1607637594.130655,232867,-10.0,6.502250185012818
569,569,1607637595.1877382,233002,-10.0,6.245743141174317
570,570,1607637599.007915,233447,29.47018051147461,6.640444946289063
571,571,1607637602.693335,233877,-10.0,6.640444946289063
572,572,1607637603.989106,234037,12.106714248657227,6.861512088775635
573,573,1607637606.0991552,234252,35.79138565063477,7.0564045906066895
574,574,1607637615.955427,235347,-10.0,6.823330116271973
575,575,1607637617.748127,235557,28.59738349914551,7.209303951263427
576,576,1607637619.8226302,235712,-10.0,7.209303951263427
577,577,1607637621.8354561,235872,15.706790924072266,7.222918195724487
578,578,1607637626.975435,236417,-10.0,7.222918195724487
579,579,1607637629.954761,236717,-10.0,7.222918195724487
580,580,1607637631.32282,236882,-10.0,6.906182126998901
581,581,1607637632.8556962,237072,16.280445098876953,6.899916696548462
582,582,1607637634.723985,237227,12.701129913330078,7.126927995681763
583,583,1607637641.2525802,237877,26.39324378967285,7.054865369796753
584,584,1607637643.840666,238157,-10.0,7.054865369796753
585,585,1607637651.080981,238842,35.37512588500977,7.508616628646851
586,586,1607637652.20972,238992,-10.0,7.263537712097168
587,587,1607637655.814846,239407,14.471308708190918,7.215882062911987
588,588,1607637667.077177,240337,-10.0,6.40513056755066
589,589,1607637669.748888,240667,16.30377197265625,6.668168287277222
590,590,1607637687.469135,242357,32.50354766845703,6.74617039680481
591,591,1607637691.0827339,242707,14.504379272460938,6.602205533981323
592,592,1607637692.871282,242922,20.798198699951172,6.910187520980835
593,593,1607637696.4864,243262,-10.0,6.653713626861572
594,594,1607637698.2686038,243467,-10.0,6.19350751876831
595,595,1607637701.506144,243772,17.47280502319336,6.122420730590821
596,596,1607637702.786972,243902,16.800554275512695,6.133355131149292
597,597,1607637712.861726,244902,-10.0,6.133355131149292
598,598,1607637713.709132,245017,-10.0,5.81140793800354
599,599,1607637722.493419,245987,-10.0,5.512357873916626
600,600,1607637724.5529141,246207,17.457937240600586,5.786937246322632
601,601,1607637738.626699,247717,-10.0,5.786937246322632
602,602,1607637745.521765,248422,16.868854522705078,5.792590398788452
603,603,1607637748.5548,248737,-10.0,5.792590398788452
604,604,1607637754.600482,249438,-10.0,5.792590398788452
605,605,1607637768.198421,250472,18.070756912231445,5.690818548202515
606,606,1607637773.469765,250997,-10.0,5.399212617874145
607,607,1607637777.3306446,251407,16.738239288330078,5.373617620468139
608,608,1607637782.30697,251922,21.60323715209961,5.6896499919891355
609,609,1607637785.296739,252222,14.47008991241455,5.934350891113281
610,610,1607637786.187859,252322,-10.0,5.934350891113281
611,611,1607637793.372695,253022,19.83361053466797,5.982826261520386
612,612,1607637795.053092,253152,-10.0,5.7081372356414795
613,613,1607637797.7261698,253442,-10.0,5.7081372356414795
614,614,1607637799.982233,253632,12.633138656616213,5.934468622207642
615,615,1607637802.8398411,253877,18.67221069335937,6.221190729141235
616,616,1607637807.399392,254312,-10.0,6.221190729141235
617,617,1607637808.2990642,254422,-10.0,5.772205362319946
618,618,1607637809.4010608,254552,-10.0,5.4071458721160885
619,619,1607637814.863674,255102,-10.0,5.4071458721160885
620,620,1607637817.628206,255382,29.47702598571777,5.801916131973266
621,621,1607637818.541619,255502,15.595974922180176,5.789969482421875
622,622,1607637819.582014,255617,34.20979690551758,5.876079425811768
623,623,1607637822.580791,255977,22.30465316772461,5.900059413909912
624,624,1607637826.0413814,256332,-10.0,5.900059413909912
625,625,1607637829.480435,256727,31.21504783630371,5.93064359664917
626,626,1607637834.539447,257227,21.06660270690918,5.987325115203857
627,627,1607637837.397585,257615,-10.0,5.610602684020996
628,628,1607637839.3568769,257800,-10.0,5.234010543823242
629,629,1607637840.68214,257985,-10.0,4.967266159057617
630,630,1607637844.865896,258450,-10.0,4.66282470703125
631,631,1607637848.433974,258830,24.59809684753418,5.008805675506592
632,632,1607637850.002142,259035,16.252056121826172,5.271326236724853
633,633,1607637854.5105698,259520,-10.0,5.271326236724853
634,634,1607637855.327033,259625,-10.0,5.014611520767212
635,635,1607637863.08413,260065,18.667516708374023,5.301286687850952
636,636,1607637868.837188,260670,-10.0,5.301286687850952
637,637,1607637870.04995,260780,29.394044876098643,5.695227136611939
638,638,1607637871.090219,260920,-10.0,5.695227136611939
639,639,1607637881.179925,262005,-10.0,5.354587240219116
640,640,1607637883.878621,262280,-10.0,5.0945899868011475
641,641,1607637885.415925,262460,24.070783615112305,5.43529782295227
642,642,1607637886.534237,262565,-10.0,5.178547525405884
643,643,1607637890.136978,262985,-10.0,5.178547525405884
644,644,1607637891.802677,263095,18.694438934326172,5.465491914749146
645,645,1607637893.7344651,263335,31.797588348388672,5.560753831863403
646,646,1607637899.49563,264035,-10.0,5.560753831863403
647,647,1607637901.086418,264165,-10.0,5.264754858016968
648,648,1607637902.610929,264370,-10.0,5.264754858016968
649,649,1607637906.701957,264830,11.444311141967773,5.066225614547729
650,650,1607637911.777534,265400,13.90517520904541,4.970222606658935
651,651,1607637913.033557,265550,-10.0,4.970222606658935
652,652,1607637916.710759,265885,-10.0,4.6726735496520995
653,653,1607637917.611826,265990,28.30632781982422,4.769057788848877
654,654,1607637919.666061,266166,75.2132339477539,5.621190128326416
655,655,1607637921.739247,266326,20.38285255432129,5.680317077636719
656,656,1607637925.196753,266701,-10.0,5.680317077636719
657,657,1607637928.924858,267141,-10.0,5.680317077636719
658,658,1607637930.253699,267261,-10.0,5.680317077636719
659,659,1607637931.069191,267371,-10.0,5.393639583587646
660,660,1607637931.867682,267481,-10.0,5.393639583587646
661,661,1607637937.566798,268126,24.670011520385746,5.477341690063477
662,662,1607637939.158136,268251,16.195009231567386,5.7392917823791505
663,663,1607637945.513532,268961,-10.0,5.3867548561096195
664,664,1607637948.1158562,269241,18.098220825195312,5.266885604858398
665,665,1607637949.248627,269356,-10.0,5.266885604858398
666,666,1607637951.1136868,269531,16.302934646606445,5.134867439270019
667,667,1607637959.453626,270146,-10.0,5.134867439270019
668,668,1607637963.725207,270661,22.193822860717773,5.456805667877197
669,669,1607637967.394268,271071,16.760387420654293,5.72440954208374
670,670,1607637971.957818,271589,22.89883041381836,5.658696041107178
671,671,1607637973.856905,271804,-10.0,5.658696041107178
672,672,1607637974.659612,271914,-10.0,5.437628898620606
673,673,1607637976.752277,272099,-10.0,4.9797150421142575
674,674,1607637977.707534,272204,28.26618385314941,5.362376880645752
675,675,1607637982.252806,272589,22.84488677978516,5.304851913452149
676,676,1607637984.681122,272879,25.90740203857422,5.6639259338378904
677,677,1607637988.140871,273249,14.472058296203613,5.6515786075592045
678,678,1607637990.090103,273409,13.803693771362305,5.889615545272827
679,679,1607637992.952431,273707,-10.0,5.889615545272827
680,680,1607637994.438329,273897,22.792465209960927,6.217540197372436
681,681,1607637996.081147,274077,22.27129554748535,6.27744870185852
682,682,1607638000.393897,274557,-10.0,6.05043740272522
683,683,1607638003.603439,274897,13.859882354736328,5.925103788375854
684,684,1607638004.607001,275017,27.66852951049805,6.301789083480835
685,685,1607638006.739315,275217,26.49860382080078,6.213023862838745
686,686,1607638017.363913,276402,14.503241539001465,6.45805627822876
687,687,1607638018.8265266,276592,29.786762237548828,6.611210813522339
688,688,1607638022.656634,277056,34.24924087524414,7.05370322227478
689,689,1607638030.451151,277946,-10.0,6.790665502548218
690,690,1607638036.5650141,278651,-10.0,6.365630025863648
691,691,1607638048.519111,279679,18.67115974426269,6.4072978305816655
692,692,1607638050.600331,279874,21.10395812988281,6.410355424880981
693,693,1607638056.8638089,280199,16.794641494750973,6.6783018398284915
694,694,1607638061.314462,280704,-10.0,6.6783018398284915
695,695,1607638062.395348,280809,19.857311248779297,6.70214690208435
696,696,1607638063.7219222,280974,-10.0,6.434141359329224
697,697,1607638066.30989,281249,-10.0,6.434141359329224
698,698,1607638067.4219394,281394,-10.0,6.434141359329224
699,699,1607638069.5453699,281609,16.791778564453125,6.702059144973755
700,700,1607638076.162191,282339,-10.0,6.427479772567749
701,701,1607638081.818291,283039,-10.0,6.427479772567749
702,702,1607638083.9219868,283259,16.86910057067871,6.427482233047486
703,703,1607638085.4602349,283469,29.998979568481445,6.827472028732299
704,704,1607638097.7869608,284679,-10.0,6.827472028732299
705,705,1607638099.024103,284799,-10.0,6.546764459609985
706,706,1607638104.744134,285271,-10.0,6.546764459609985
707,707,1607638110.040628,285747,21.70709991455078,6.5964530658721925
708,708,1607638116.8554099,286472,18.10829162597656,6.561503610610962
709,709,1607638120.2230759,286782,-10.0,6.316802711486816
710,710,1607638127.3516278,287517,-10.0,6.316802711486816
711,711,1607638136.316405,288402,20.47016906738281,6.323168296813964
712,712,1607638138.00596,288622,-10.0,6.323168296813964
713,713,1607638143.292137,289188,14.489747047424315,6.568065767288208
714,714,1607638145.061411,289353,-10.0,6.341734380722046
715,715,1607638150.0963461,289838,-10.0,6.055012273788452
716,716,1607638155.448052,290028,-10.0,6.055012273788452
717,717,1607638157.005389,290178,-10.0,6.055012273788452
718,718,1607638163.2333946,290703,39.68647766113281,6.5518770503997805
719,719,1607638167.69949,291128,-10.0,6.5518770503997805
720,720,1607638168.94467,291283,-10.0,6.157106790542603
721,721,1607638172.271898,291628,25.67726325988769,6.257919673919678
722,722,1607638174.011702,291848,-10.0,5.815821704864502
723,723,1607638175.902361,292038,14.480511665344238,5.7375802898406985
724,724,1607638177.171399,292143,-10.0,5.7375802898406985
725,725,1607638188.946124,293408,-10.0,5.325429811477661
726,726,1607638192.434906,293723,22.79990577697754,5.342762842178344
727,727,1607638193.762522,293888,-10.0,5.342762842178344
728,728,1607638203.672125,294878,-10.0,5.342762842178344
729,729,1607638205.108017,295048,-10.0,5.342762842178344
730,730,1607638207.478672,295240,76.42754364013672,6.207038278579712
731,731,1607638209.214375,295425,23.50811004638672,6.1961384105682376
732,732,1607638210.950228,295585,18.05908966064453,6.214208745956421
733,733,1607638214.038504,295890,32.49916839599609,6.639200429916382
734,734,1607638219.0639286,296425,30.656599044799805,7.04576642036438
735,735,1607638230.700559,297594,-10.0,6.75909125328064
736,736,1607638232.116259,297709,19.25868034362793,7.051678056716919
737,737,1607638233.0984962,297809,17.505136489868164,6.932788972854614
738,738,1607638247.3670099,299306,-10.0,6.932788972854614
739,739,1607638254.003092,299991,23.47473335266113,7.267536306381226
740,740,1607638262.402534,300516,19.27341079711914,7.560270414352417
741,741,1607638264.268303,300736,-10.0,7.219562578201294
742,742,1607638265.674952,300905,-10.0,7.219562578201294
743,743,1607638267.806531,301105,-10.0,7.219562578201294
744,744,1607638272.439642,301620,-10.0,6.932618188858032
745,745,1607638273.64116,301765,13.1904296875,6.746546602249145
746,746,1607638274.730113,301900,18.700063705444336,7.033547239303589
747,747,1607638276.663554,302072,76.66666412353516,7.90021388053894
748,748,1607638282.977035,302642,-10.0,7.90021388053894
749,749,1607638284.665256,302852,17.489269256591793,7.960663461685181
750,750,1607638286.3136,303032,-10.0,7.721611709594726
751,751,1607638290.9683151,303539,22.90793609619141,8.05069107055664
752,752,1607638294.499907,303864,-10.0,8.05069107055664
753,753,1607638297.945328,304167,-10.0,7.667627792358399
754,754,1607638300.576916,304452,26.392757415771484,7.179423027038574
755,755,1607638301.896848,304587,-10.0,6.875594501495361
756,756,1607638304.43585,304782,-10.0,6.875594501495361
757,757,1607638308.040042,305162,-10.0,6.875594501495361
758,758,1607638309.3784301,305317,41.37752151489258,7.389369716644287
759,759,1607638316.118417,306057,-10.0,7.389369716644287
760,760,1607638320.084326,306502,-10.0,7.389369716644287
761,761,1607638323.369131,306871,-10.0,7.04266960144043
762,762,1607638326.814759,307241,-10.0,6.780719509124756
763,763,1607638331.098558,307701,-10.0,6.780719509124756
764,764,1607638332.778418,307861,-10.0,6.499737300872803
765,765,1607638334.608469,308086,15.071718215942385,6.750454483032226
766,766,1607638338.441414,308403,-10.0,6.487425136566162
767,767,1607638346.6148686,309233,15.57815170288086,6.743206653594971
768,768,1607638348.089539,309393,-10.0,6.421268424987793
769,769,1607638350.376841,309688,26.98616600036621,6.523526210784912
770,770,1607638358.0096116,310083,15.587359428405762,6.4504115009307865
771,771,1607638369.767249,311483,-10.0,6.4504115009307865
772,772,1607638372.261685,311688,-10.0,6.4504115009307865
773,773,1607638373.3242009,311843,-10.0,6.4504115009307865
774,774,1607638374.141049,311958,-10.0,6.067749662399292
775,775,1607638389.9530392,313853,-10.0,5.739300794601441
776,776,1607638392.8983269,314168,16.151969909667972,5.641746473312378
777,777,1607638395.394201,314488,15.071596145629885,5.64774185180664
778,778,1607638398.397377,314783,25.595661163330078,5.765661525726318
779,779,1607638404.6105714,315448,22.86355400085449,6.094297065734863
780,780,1607638406.095292,315618,-10.0,5.766372413635254
781,781,1607638407.302842,315728,18.598312377929688,5.729642581939697
782,782,1607638408.52966,315893,-10.0,5.729642581939697
783,783,1607638409.5939472,316038,-10.0,5.491043758392334
784,784,1607638411.177171,316198,-10.0,5.1143584632873536
785,785,1607638414.336618,316608,-10.0,4.749372425079346
786,786,1607638416.373626,316803,-10.0,4.504340009689331
787,787,1607638417.2167,316908,-10.0,4.1064723873138425
788,788,1607638420.167269,317218,-10.0,3.6639799785614016
789,789,1607638426.906405,318018,-10.0,3.6639799785614016
790,790,1607638431.583778,318483,-10.0,3.6639799785614016
791,791,1607638434.34225,318793,-10.0,3.3772683811187743
792,792,1607638435.400359,318943,34.849929809570305,3.514728097915649
793,793,1607638437.884877,319228,-10.0,3.2467816829681397
794,794,1607638442.262443,319753,76.66666412353516,4.113448324203492
795,795,1607638451.450769,320358,28.79839324951172,4.202859144210816
796,796,1607638454.398405,320703,-10.0,4.202859144210816
797,797,1607638457.881364,321058,-10.0,4.202859144210816
798,798,1607638462.8743439,321518,16.729942321777347,4.470158567428589
799,799,1607638464.449681,321673,-10.0,4.202240781784058
800,800,1607638468.287555,322103,-10.0,4.202240781784058
801,801,1607638471.485154,322503,19.29887580871582,4.495229539871215
802,802,1607638472.7076,322628,-10.0,4.226538534164429
803,803,1607638483.030062,323773,-10.0,3.826548738479614
804,804,1607638484.088945,323908,-10.0,3.826548738479614
805,805,1607638487.717468,324303,-10.0,3.826548738479614
806,806,1607638495.328038,325138,17.390262603759766,4.100451364517212
807,807,1607638501.519831,325878,-10.0,3.783380365371704
808,808,1607638502.938081,326063,26.199085235595703,3.8642883014678957
809,809,1607638504.5011132,326218,-10.0,3.8642883014678957
810,810,1607638506.501224,326483,27.106895446777344,4.235357255935669
811,811,1607638508.014673,326658,18.58637237548828,4.216519289016723
812,812,1607638510.801407,326978,13.906267166137695,4.4555819606781
813,813,1607638513.222437,327233,-10.0,4.210684490203858
814,814,1607638516.949315,327663,-10.0,4.210684490203858
815,815,1607638518.672696,327818,20.504175186157227,4.51572624206543
816,816,1607638524.9173946,328428,14.384334564208984,4.75956958770752
817,817,1607638533.2434561,329343,-10.0,4.75956958770752
818,818,1607638536.512074,329718,19.258533477783203,4.555290145874023
819,819,1607638551.424051,330860,12.609051704406738,4.781380662918091
820,820,1607638552.607667,331005,20.199817657470703,5.083378839492798
821,821,1607638553.710124,331110,24.705097198486328,5.0736571788787845
822,822,1607638555.08874,331290,27.691259384155273,5.450569772720337
823,823,1607638556.367424,331465,-10.0,5.205764656066894
824,824,1607638559.9559028,331890,31.90387725830078,5.624803428649902
825,825,1607638563.171304,332240,-10.0,5.624803428649902
826,826,1607638567.6385381,332750,16.599863052368164,5.562803001403808
827,827,1607638568.5820134,332865,-10.0,5.562803001403808
828,828,1607638573.676798,333410,-10.0,5.562803001403808
829,829,1607638576.785681,333715,-10.0,5.562803001403808
830,830,1607638579.00291,333990,-10.0,4.698527565002442
831,831,1607638581.4616141,334145,14.398365020751953,4.607430114746093
832,832,1607638582.992,334325,-10.0,4.326839218139648
833,833,1607638588.49631,334946,-10.0,3.9018475341796877
834,834,1607638594.2002141,335591,33.705211639404304,3.9323336601257326
835,835,1607638596.087899,335766,22.907642364501953,4.261410083770752
836,836,1607638597.257093,335916,18.70440673828125,4.2558673477172855
837,837,1607638602.882176,336571,-10.0,3.9808159828186036
838,838,1607638604.940073,336761,-10.0,3.9808159828186036
839,839,1607638606.7598062,336996,17.469244003295902,3.920761089324951
840,840,1607638608.5473301,337186,-10.0,3.62802698135376
841,841,1607638611.8078554,337501,14.199650764465332,3.870023488998413
842,842,1607638613.445762,337661,-10.0,3.870023488998413
843,843,1607638614.849175,337806,-10.0,3.870023488998413
844,844,1607638616.6533198,338066,-10.0,3.870023488998413
845,845,1607638617.888123,338201,28.284107208251953,4.020960264205932
846,846,1607638619.717279,338421,14.79998016357422,3.9819594287872313
847,847,1607638620.796943,338546,-10.0,3.11529278755188
848,848,1607638625.719328,339041,28.80622482299805,3.50335503578186
849,849,1607638629.691778,339371,-10.0,3.2284623432159423
850,850,1607638631.168602,339526,-10.0,3.2284623432159423
851,851,1607638646.710159,340566,-10.0,2.8993829822540285
852,852,1607638648.175741,340726,-10.0,2.8993829822540285
853,853,1607638649.278509,340846,22.908260345458984,3.228465585708618
854,854,1607638654.936942,341486,14.475284576416016,3.1092908573150635
855,855,1607638658.622926,341891,16.176101684570312,3.3710518741607665
856,856,1607638662.363411,342286,18.583547592163086,3.6568873500823975
857,857,1607638667.9789882,342922,18.072368621826172,3.9376110363006593
858,858,1607638679.5407062,344147,-10.0,3.4238358211517332
859,859,1607638684.233483,344702,-10.0,3.4238358211517332
860,860,1607638686.440257,344987,-10.0,3.4238358211517332
861,861,1607638689.687887,345322,-10.0,3.4238358211517332
862,862,1607638690.732503,345457,-10.0,3.4238358211517332
863,863,1607638694.502884,345852,41.1541633605957,3.9353774547576905
864,864,1607638697.476361,346172,-10.0,3.9353774547576905
865,865,1607638701.047287,346517,-10.0,3.6846602725982667
866,866,1607638702.700681,346672,-10.0,3.6846602725982667
867,867,1607638704.6238382,346867,-10.0,3.428878755569458
868,868,1607638709.5510259,347408,-10.0,3.428878755569458
869,869,1607638710.255696,347508,25.27093505859375,3.4117264461517336
870,870,1607638713.955614,347910,21.10664367675781,3.466919288635254
871,871,1607638715.141705,348055,-10.0,3.466919288635254
872,872,1607638719.283944,348499,47.880859375,4.045727882385254
873,873,1607638723.4027,348949,-10.0,4.045727882385254
874,874,1607638727.996585,349454,-10.0,4.045727882385254
875,875,1607638741.5849464,350419,-10.0,4.045727882385254
876,876,1607638742.758863,350579,-10.0,3.784208183288574
877,877,1607638746.576646,351019,-10.0,3.5334922218322755
878,878,1607638747.635291,351119,-10.0,3.1775356101989747
879,879,1607638750.809643,351499,-10.0,2.84890007019043
880,880,1607638753.7296472,351814,-10.0,2.84890007019043
881,881,1607638754.83113,351964,-10.0,2.562916946411133
882,882,1607638757.9016552,352259,-10.0,2.562916946411133
883,883,1607638759.451657,352454,16.159626007080078,2.8245132064819334
884,884,1607638762.994447,352739,14.473631858825685,3.0692495250701906
885,885,1607638764.748148,352959,-10.0,3.0692495250701906
886,886,1607638766.772772,353144,-10.0,3.0692495250701906
887,887,1607638768.300011,353324,-10.0,3.0692495250701906
888,888,1607638770.982188,353599,-10.0,3.0692495250701906
889,889,1607638774.440511,354029,-10.0,3.0692495250701906
890,890,1607638776.436525,354204,26.50444221496582,3.4342939472198486
891,891,1607638781.26122,354734,-10.0,3.4342939472198486
892,892,1607638782.4321089,354884,-10.0,2.9857946491241454
893,893,1607638785.9528859,355234,32.46389389038086,3.410433588027954
894,894,1607638789.67488,355659,19.79683494567871,2.84173529624939
895,895,1607638793.092501,356004,14.799978256225586,2.7017511463165285
896,896,1607638797.306144,356494,24.66967391967773,3.0484478855133057
897,897,1607638805.014281,357354,-10.0,3.0484478855133057
898,898,1607638814.368272,358379,-10.0,2.781148462295532
899,899,1607638821.2928321,359064,-10.0,2.781148462295532
900,900,1607638825.457218,359499,18.70403289794922,3.0681887912750243
901,901,1607638838.109108,360379,-10.0,2.775200033187866
902,902,1607638840.01731,360634,-10.0,2.775200033187866
903,903,1607638845.16082,361144,-10.0,2.775200033187866
904,904,1607638854.390672,362138,0.0,2.875200033187866
905,905,1607638855.611221,362308,15.10741138458252,3.1262741470336914
906,906,1607638858.676861,362643,19.907398223876953,3.1514455032348634
907,907,1607638862.153316,363072,-10.0,3.1514455032348634
908,908,1607638866.686024,363592,-10.0,2.7894546508789064
909,909,1607638868.352168,363792,22.122783660888672,3.110682487487793
910,910,1607638869.711841,363967,-10.0,2.7396135330200195
911,911,1607638884.251631,365463,-10.0,2.453749809265137
912,912,1607638885.4473894,365598,16.875164031982422,2.483438777923584
913,913,1607638887.172994,365758,13.906535148620605,2.7225041294097903
914,914,1607638888.248575,365893,12.705892562866213,2.949563055038452
915,915,1607638891.549007,366248,-10.0,2.6445213031768797
916,916,1607638893.489988,366503,-10.0,2.40067795753479
917,917,1607638897.624021,366943,20.468982696533203,2.705367784500122
918,918,1607638899.172217,367118,-10.0,2.41278244972229
919,919,1607638905.8383029,367798,31.90658187866211,2.605757751464844
920,920,1607638907.941969,368073,18.06952476501465,2.584454822540283
921,921,1607638909.3836482,368204,-10.0,2.23740385055542
922,922,1607638910.951682,368319,26.46742057800293,2.2251654624938966
923,923,1607638912.467074,368519,17.79922103881836,2.50315767288208
924,924,1607638921.644233,369594,30.69938468933105,2.491112747192383
925,925,1607638937.24897,370779,21.598051071166992,2.807093257904053
926,926,1607638940.986871,371104,17.470727920532227,2.815801906585693
927,927,1607638945.841689,371629,27.70525550842285,3.192854461669922
928,928,1607638953.048196,372434,0.0,3.292854461669922
929,929,1607638957.738084,372959,-10.0,3.292854461669922
930,930,1607638959.450139,373104,33.640914916992195,3.7292636108398436
931,931,1607638963.306201,373539,-10.0,3.485279960632324
932,932,1607638965.453834,373704,-10.0,3.485279960632324
933,933,1607638969.333762,374154,27.060014724731445,3.8558801078796385
934,934,1607638974.391137,374669,31.90412521362305,3.8378692436218262
935,935,1607638976.173662,374919,-10.0,3.5087928199768066
936,936,1607638979.657042,375304,-10.0,3.221748752593994
937,937,1607638983.2891731,375709,20.474140167236328,3.5264901542663574
938,938,1607638987.63826,376189,18.70437240600586,3.813533878326416
939,939,1607638989.008785,376354,20.47146415710449,3.843556079864502
940,940,1607638990.170578,376509,19.25145721435547,4.136070652008057
941,941,1607638993.367218,376834,-10.0,3.8940741443634033
942,942,1607639006.9880779,378196,36.06201934814453,4.354694337844848
943,943,1607639010.09407,378571,-10.0,4.354694337844848
944,944,1607639013.045737,378881,23.4677791595459,4.689372129440308
945,945,1607639016.229178,379241,-10.0,4.306531057357788
946,946,1607639022.869008,379991,-10.0,4.058531255722046
947,947,1607639035.873848,380877,-10.0,4.058531255722046
948,948,1607639040.131884,381382,-10.0,3.6704690074920654
949,949,1607639044.465354,381897,21.107545852661133,3.981544466018677
950,950,1607639045.3491561,381997,15.66807746887207,4.238225240707397
951,951,1607639046.952594,382147,-10.0,4.238225240707397
952,952,1607639052.8116539,382832,29.997333526611328,4.638198575973511
953,953,1607639054.764878,383042,0.0,4.409115972518921
954,954,1607639056.3771179,383202,-10.0,4.164363126754761
955,955,1607639057.8463366,383372,16.27028465270996,4.165304956436157
956,956,1607639063.7645788,383934,-10.0,3.8794694805145262
957,957,1607639071.346482,384739,16.834091186523438,3.867086706161499
958,958,1607639075.074265,385164,29.43868637084961,4.261473569869995
959,959,1607639078.014826,385523,-10.0,4.261473569869995
960,960,1607639084.5331461,386213,-10.0,4.261473569869995
961,961,1607639085.6511571,386363,-10.0,4.261473569869995
962,962,1607639086.873092,386523,-10.0,4.261473569869995
963,963,1607639088.149064,386648,21.7082462310791,4.0670143985748295
964,964,1607639091.201589,386918,-10.0,4.0670143985748295
965,965,1607639094.085252,387233,-10.0,4.0670143985748295
966,966,1607639097.960909,387723,-10.0,4.0670143985748295
967,967,1607639101.297502,388133,-10.0,4.0670143985748295
968,968,1607639102.547823,388243,-10.0,4.0670143985748295
969,969,1607639105.651098,388653,-10.0,3.7143050479888915
970,970,1607639108.97669,389028,-10.0,3.4032386112213135
971,971,1607639123.175437,390008,33.69277191162109,3.8401663303375244
972,972,1607639128.055663,390551,76.66666412353516,4.128024377822876
973,973,1607639129.3495526,390711,-10.0,4.128024377822876
974,974,1607639131.779157,390991,-10.0,4.128024377822876
975,975,1607639135.181168,391381,-10.0,4.128024377822876
976,976,1607639138.326165,391711,-10.0,4.128024377822876
977,977,1607639139.730549,391886,30.08513641357422,4.528875741958618
978,978,1607639143.478539,392271,25.20203399658203,4.880896081924439
979,979,1607639147.215561,392696,16.306859970092773,5.143964681625366
980,980,1607639151.507446,393111,16.599916458129886,5.409963846206665
981,981,1607639155.9289222,393646,16.869525909423828,5.678659105300904
982,982,1607639157.885095,393936,21.399599075317386,5.992655096054077
983,983,1607639162.057468,394426,19.87084197998047,6.0297672557830815
984,984,1607639163.955118,394636,-10.0,5.785030937194824
985,985,1607639165.52157,394811,18.69623374938965,6.071993274688721
986,986,1607639178.6915722,396332,27.707012176513672,6.449063396453857
987,987,1607639179.633668,396457,14.474708557128904,6.693810482025146
988,988,1607639183.713667,396782,-10.0,6.693810482025146
989,989,1607639184.940927,396942,-10.0,6.693810482025146
990,990,1607639186.8625169,397152,12.399970054626465,6.552765760421753
991,991,1607639188.806185,397357,17.459344863891598,6.827359209060669
992,992,1607639193.4803731,397887,16.301704406738278,7.090376253128052
993,993,1607639194.613342,398037,45.55110168457031,7.221248331069947
994,994,1607639197.465311,398322,16.796384811401367,7.191243829727173
995,995,1607639201.851193,398832,17.46868896484375,7.217930936813355
996,996,1607639205.389468,399232,-10.0,6.871234197616577
997,997,1607639207.6592536,399507,16.198335647583008,7.133217554092408
998,998,1607639211.3053222,399832,25.75950813293457,7.490812635421753


==> figures/reward_1_18.csv <==
,Unnamed: 0,Wall time,Step,Value,Smoothed Value
0,0,1607639440.211367,946,-10.0,-10.0
1,1,1607639447.241474,1136,-10.0,-10.0
2,2,1607639450.141883,1517,-10.0,-10.0
3,3,1607639451.928916,1627,-10.0,-10.0
4,4,1607639454.494555,1994,-10.0,-10.0
5,5,1607639456.350041,2194,-10.0,-10.0
6,6,1607639458.140215,2445,0.0,-8.571428571428571
7,7,1607639459.729958,2625,-10.0,-8.75
8,8,1607639461.5422368,2840,-10.0,-8.88888888888889
9,9,1607639466.237734,3395,-10.0,-9.0
10,10,1607639482.0924714,5102,0.0,-8.181818181818182
11,11,1607639487.414654,5662,-10.0,-8.333333333333334
12,12,1607639490.254394,6007,-10.0,-8.461538461538462
13,13,1607639492.5994382,6246,-10.0,-8.571428571428571
14,14,1607639492.8348,6281,0.0,-8.0
15,15,1607639494.947726,6556,-10.0,-8.125
16,16,1607639497.8151472,6851,-10.0,-8.235294117647058
17,17,1607639502.4920962,7406,-10.0,-8.333333333333334
18,18,1607639503.5664089,7551,-10.0,-8.421052631578947
19,19,1607639505.4098089,7751,-10.0,-8.5
20,20,1607639506.460336,7866,-10.0,-8.571428571428571
21,21,1607639507.2672026,7976,-10.0,-8.636363636363637
22,22,1607639515.2049382,8841,15.105905532836914,-7.604091063789699
23,23,1607639516.76338,9072,0.0,-7.287253936131795
24,24,1607639518.151113,9237,-10.0,-7.395763778686524
25,25,1607639519.791373,9412,-10.0,-7.495926710275503
26,26,1607639520.987454,9572,-10.0,-7.588670165450485
27,27,1607639525.1551142,10072,-10.0,-7.674789088112967
28,28,1607639525.991212,10182,-10.0,-7.754968774729762
29,29,1607639527.7762392,10342,-10.0,-7.8298031489054365
30,30,1607639527.9364119,10367,0.0,-7.577228853779454
31,31,1607639532.654964,10925,-10.0,-7.652940452098846
32,32,1607639540.414603,11785,-10.0,-7.724063468701912
33,33,1607639544.828484,12175,-10.0,-7.791002778445973
34,34,1607639546.150977,12330,-10.0,-7.8541169847760886
35,35,1607639554.587375,13290,-10.0,-7.913724846310085
36,36,1607639563.965632,14349,-10.0,-7.970110661274678
37,37,1607639566.766905,14672,0.0,-7.760370907030608
38,38,1607639568.268697,14842,-10.0,-7.817797294029822
39,39,1607639575.98568,15694,-10.0,-7.872352361679077
40,40,1607639579.194803,16119,0.0,-7.680343767491783
41,41,1607639582.28281,16474,-10.0,-7.735573677789597
42,42,1607639590.394033,17434,-10.0,-7.788234755050304
43,43,1607639592.125299,17649,-10.0,-7.8385021469809795
44,44,1607639595.591477,18026,-10.0,-7.886535432603624
45,45,1607639596.841897,18171,-10.0,-7.932480314503545
46,46,1607639606.618592,19161,-10.0,-7.9764700950460234
47,47,1607639609.6017768,19471,-10.0,-8.018626968065897
48,48,1607639611.894365,19753,-10.0,-8.059063152391083
49,49,1607639613.310251,19898,-10.0,-8.097881889343261
50,50,1607639614.9901981,20073,-10.0,-8.135178322885551
51,51,1607639623.296495,20972,-10.0,-8.171040278214674
52,52,1607639631.520596,21817,-10.0,-8.205548952210624
53,53,1607639634.518185,22157,-10.0,-8.238779527169687
54,54,1607639636.014237,22377,-10.0,-8.270801717584783
55,55,1607639636.697572,22477,-10.0,-8.301680258342198
56,56,1607639640.980956,22992,-10.0,-8.331475341529178
57,57,1607639643.545685,23258,-10.0,-8.360243008054535
58,58,1607639645.852134,23568,-10.0,-8.388035499443442
59,59,1607639647.667943,23753,-10.0,-8.414901574452719
60,60,1607639650.75609,24108,-10.0,-8.440886794543657
61,61,1607639657.528127,24858,-10.0,-8.466033781728436
62,62,1607639658.788344,25013,-10.0,-8.490382451859732
63,63,1607639661.839596,25238,-10.0,-8.513970226049423
64,64,1607639666.65146,25763,-10.0,-8.53683222257174
65,65,1607639669.053326,26068,-10.0,-8.559001431320652
66,66,1607639670.568525,26213,-10.0,-8.580508872644225
67,67,1607639673.942446,26628,-10.0,-8.601383742164163
68,68,1607639676.8588939,26938,-10.0,-8.621653543002363
69,69,1607639678.0341241,27078,-10.0,-8.64134420667376
70,70,1607639689.676727,28368,-10.0,-8.66048020376286
71,71,1607639700.0370429,29553,-10.0,-8.679084645377266
72,72,1607639701.845632,29753,-10.0,-8.697179376262508
73,73,1607639703.097385,29893,-10.0,-8.714785060367069
74,74,1607639708.6775439,30538,-10.0,-8.731921259562174
75,75,1607639722.999176,32038,-10.0,-8.748606506146883
76,76,1607639724.351047,32148,-10.0,-8.764858369703417
77,77,1607639726.614604,32423,-10.0,-8.780693518809784
78,78,1607639732.6267712,33103,-10.0,-8.796127778065356
79,79,1607639738.294107,33708,-10.0,-8.811176180839539
80,80,1607639739.535165,33873,-10.0,-8.825853018113124
81,81,1607639740.267061,33973,-10.0,-8.84017188374589
82,82,1607639745.848963,34588,-10.0,-8.854145716471844
83,83,1607639762.4520938,36443,-10.0,-8.867786838894798
84,84,1607639765.753886,36798,-10.0,-8.881106993731331
85,85,1607639775.783066,37713,-10.0,-8.894117377525152
86,86,1607639780.974507,38198,-10.0,-8.906828672036358
87,87,1607639782.558108,38308,-10.0,-8.91925107349049
88,88,1607639784.1745481,38493,-10.0,-8.931394319855764
89,89,1607639785.9892929,38678,-10.0,-8.943267716301811
90,90,1607639789.836984,39078,-10.0,-8.954880158979813
91,91,1607639796.1288464,39743,-10.0,-8.966240157251773
92,92,1607639801.161876,40208,-10.0,-8.977355854485625
93,93,1607639804.74778,40563,-10.0,-8.98823504752301
94,94,1607639812.531899,41318,-10.0,-8.998885204917507
95,95,1607639823.16265,42233,-10.0,-9.00931348403295
96,96,1607639834.775136,43343,-10.0,-9.019526747084155
97,97,1607639836.9752321,43543,-10.0,-9.029531576195541
98,98,1607639846.9329462,44503,-10.0,-9.039334287547101
99,99,1607639848.762384,44673,-10.0,-9.048940944671632
100,100,1607639853.782089,45248,-10.0,-9.048940944671632
101,101,1607639855.230922,45438,-10.0,-9.048940944671632
102,102,1607639856.1741462,45553,-10.0,-9.048940944671632
103,103,1607639861.8856132,46138,-10.0,-9.048940944671632
104,104,1607639863.8921962,46353,-10.0,-9.048940944671632
105,105,1607639866.18945,46628,-10.0,-9.048940944671632
106,106,1607639870.642529,47148,-10.0,-9.148940944671631
107,107,1607639876.432446,47748,-10.0,-9.148940944671631
108,108,1607639877.404266,47883,-10.0,-9.148940944671631
109,109,1607639878.880641,48088,-10.0,-9.148940944671631
110,110,1607639880.408909,48233,-10.0,-9.24894094467163
111,111,1607639882.709928,48528,-10.0,-9.24894094467163
112,112,1607639887.228783,49063,-10.0,-9.24894094467163
113,113,1607639888.5342019,49213,-10.0,-9.24894094467163
114,114,1607639890.11495,49358,-10.0,-9.34894094467163
115,115,1607639894.274092,49803,-10.0,-9.34894094467163
116,116,1607639898.550869,50233,-10.0,-9.34894094467163
117,117,1607639907.020189,51143,-10.0,-9.34894094467163
118,118,1607639909.320226,51438,-10.0,-9.34894094467163
119,119,1607639913.907384,51958,-10.0,-9.34894094467163
120,120,1607639916.143363,52138,-10.0,-9.34894094467163
121,121,1607639918.827888,52483,-10.0,-9.34894094467163
122,122,1607639921.2559788,52703,-10.0,-9.6
123,123,1607639926.978778,53373,-10.0,-9.7
124,124,1607639928.5735214,53493,-10.0,-9.7
125,125,1607639934.217841,54163,-10.0,-9.7
126,126,1607639937.179106,54543,-10.0,-9.7
127,127,1607639940.370812,54913,-10.0,-9.7
128,128,1607639945.36575,55548,-10.0,-9.7
129,129,1607639950.9907,56165,-10.0,-9.7
130,130,1607639953.7307189,56500,-10.0,-9.8
131,131,1607639958.301048,56985,-10.0,-9.8
132,132,1607639959.888819,57150,-10.0,-9.8
133,133,1607639961.912793,57355,-10.0,-9.8
134,134,1607639965.1503394,57705,-10.0,-9.8
135,135,1607639972.457752,58560,-10.0,-9.8
136,136,1607639973.2659519,58660,-10.0,-9.8
137,137,1607639978.707989,59245,-10.0,-9.9
138,138,1607639980.554945,59455,-10.0,-9.9
139,139,1607639981.361059,59555,-10.0,-9.9
140,140,1607639997.614638,61385,-10.0,-10.0
141,141,1607640004.589842,62180,-10.0,-10.0
142,142,1607640015.977645,63490,-10.0,-10.0
143,143,1607640017.247525,63600,-10.0,-10.0
144,144,1607640025.152735,64435,-10.0,-10.0
145,145,1607640027.0645769,64645,-10.0,-10.0
146,146,1607640030.531901,65065,-10.0,-10.0
147,147,1607640033.698827,65420,-10.0,-10.0
148,148,1607640039.258633,66060,-10.0,-10.0
149,149,1607640051.336084,67340,-10.0,-10.0
150,150,1607640055.278248,67755,-10.0,-10.0
151,151,1607640056.784234,67915,-10.0,-10.0
152,152,1607640061.613265,68390,-10.0,-10.0
153,153,1607640070.5999286,69300,-10.0,-10.0
154,154,1607640084.0348198,70600,-10.0,-10.0
155,155,1607640085.520405,70745,11.199999809265137,-9.78800000190735
156,156,1607640086.885839,70905,-10.0,-9.78800000190735
157,157,1607640089.566443,71185,-10.0,-9.78800000190735
158,158,1607640090.924074,71360,-10.0,-9.78800000190735
159,159,1607640095.192328,71825,-10.0,-9.78800000190735
160,160,1607640095.993418,71930,-10.0,-9.78800000190735
161,161,1607640104.043571,72765,-10.0,-9.78800000190735
162,162,1607640105.591235,72955,-10.0,-9.78800000190735
163,163,1607640118.173095,74430,-10.0,-9.78800000190735
164,164,1607640122.251784,74880,-10.0,-9.78800000190735
165,165,1607640123.811877,75070,-10.0,-9.78800000190735
166,166,1607640126.675867,75395,-10.0,-9.78800000190735
167,167,1607640129.288949,75670,-10.0,-9.78800000190735
168,168,1607640132.916065,76075,-10.0,-9.78800000190735
169,169,1607640149.132942,77795,-10.0,-9.78800000190735
170,170,1607640153.819541,78330,10.90801239013672,-9.578919878005982
171,171,1607640154.630521,78430,-10.0,-9.578919878005982
172,172,1607640158.0948381,78790,-10.0,-9.578919878005982
173,173,1607640162.1165464,79245,-10.0,-9.578919878005982
174,174,1607640164.2927241,79495,-10.0,-9.578919878005982
175,175,1607640172.605499,80305,-10.0,-9.578919878005982
176,176,1607640173.597273,80430,-10.0,-9.578919878005982
177,177,1607640181.842155,81445,-10.0,-9.578919878005982
178,178,1607640184.853715,81785,-10.0,-9.578919878005982
179,179,1607640185.6176212,81885,-10.0,-9.578919878005982
180,180,1607640189.013489,82255,-10.0,-9.578919878005982
181,181,1607640190.618602,82455,-10.0,-9.578919878005982
182,182,1607640192.621952,82605,12.999890327453613,-9.348920974731445
183,183,1607640194.87048,82890,-10.0,-9.348920974731445
184,184,1607640197.897896,83185,-10.0,-9.348920974731445
185,185,1607640204.246155,83850,10.0,-9.148920974731446
186,186,1607640205.536393,83965,-10.0,-9.148920974731446
187,187,1607640207.38063,84130,-10.0,-9.148920974731446
188,188,1607640211.215909,84525,-10.0,-9.148920974731446
189,189,1607640218.13937,85105,-10.0,-9.148920974731446
190,190,1607640221.014785,85355,-10.0,-9.148920974731446
191,191,1607640223.410314,85615,-10.0,-9.148920974731446
192,192,1607640230.591745,86345,-10.0,-9.148920974731446
193,193,1607640232.688987,86555,-10.0,-9.148920974731446
194,194,1607640233.788367,86655,-10.0,-9.148920974731446
195,195,1607640240.4308689,87220,-10.0,-9.148920974731446
196,196,1607640247.62902,87985,-10.0,-9.148920974731446
197,197,1607640248.408168,88085,-10.0,-9.148920974731446
198,198,1607640252.70912,88570,-10.0,-9.148920974731446
199,199,1607640256.040711,88925,-10.0,-9.148920974731446
200,200,1607640257.221511,89070,-10.0,-9.148920974731446
201,201,1607640258.188544,89175,14.507425308227539,-8.90384672164917
202,202,1607640259.8555038,89310,-10.0,-8.90384672164917
203,203,1607640261.0964901,89470,-10.0,-8.90384672164917
204,204,1607640261.937945,89570,-10.0,-8.90384672164917
205,205,1607640264.429001,89800,-10.0,-8.90384672164917
206,206,1607640265.93525,89980,-10.0,-8.90384672164917
207,207,1607640274.061675,90780,-10.0,-8.90384672164917
208,208,1607640275.012593,90900,-10.0,-8.90384672164917
209,209,1607640280.113466,91470,-10.0,-8.90384672164917
210,210,1607640282.32259,91680,-10.0,-8.90384672164917
211,211,1607640286.1021461,92095,-10.0,-8.90384672164917
212,212,1607640288.582478,92405,-10.0,-8.90384672164917
213,213,1607640296.831604,93360,-10.0,-8.90384672164917
214,214,1607640299.341341,93635,-10.0,-8.90384672164917
215,215,1607640301.078029,93862,-10.0,-8.90384672164917
216,216,1607640304.369057,94234,-10.0,-8.90384672164917
217,217,1607640308.921253,94759,-10.0,-8.90384672164917
218,218,1607640310.098182,94909,-10.0,-8.90384672164917
219,219,1607640313.307962,95239,-10.0,-8.90384672164917
220,220,1607640318.987456,95844,-10.0,-8.90384672164917
221,221,1607640332.339743,97294,-10.0,-8.90384672164917
222,222,1607640342.0189538,98369,-10.0,-8.90384672164917
223,223,1607640343.803049,98589,-10.0,-8.90384672164917
224,224,1607640346.362383,98834,-10.0,-8.90384672164917
225,225,1607640347.542248,98994,-10.0,-8.90384672164917
226,226,1607640348.3769698,99104,-10.0,-8.90384672164917
227,227,1607640350.138396,99269,-10.0,-8.90384672164917
228,228,1607640352.220429,99549,-10.0,-8.90384672164917
229,229,1607640357.486741,100017,0.0,-8.80384672164917
230,230,1607640363.070226,100657,-10.0,-8.80384672164917
231,231,1607640364.6537929,100822,-10.0,-8.80384672164917
232,232,1607640370.5459108,101402,-10.0,-8.80384672164917
233,233,1607640375.39888,101847,18.95440673828125,-8.514302654266357
234,234,1607640381.660102,102467,13.802664756774902,-8.276276006698609
235,235,1607640385.192353,102837,-10.0,-8.276276006698609
236,236,1607640386.442144,102992,-10.0,-8.276276006698609
237,237,1607640387.8230019,103107,19.30764579772949,-7.983199548721314
238,238,1607640389.20607,103277,-10.0,-7.983199548721314
239,239,1607640390.475687,103452,23.198545455932607,-7.651214094161987
240,240,1607640393.671962,103807,-10.0,-7.651214094161987
241,241,1607640395.135798,104007,-10.0,-7.651214094161987
242,242,1607640397.296989,104197,-10.0,-7.651214094161987
243,243,1607640399.523271,104497,-10.0,-7.651214094161987
244,244,1607640400.722904,104612,-10.0,-7.651214094161987
245,245,1607640402.5093071,104822,-10.0,-7.651214094161987
246,246,1607640403.444124,104947,-10.0,-7.651214094161987
247,247,1607640406.140184,105227,-10.0,-7.651214094161987
248,248,1607640409.3009038,105617,-10.0,-7.651214094161987
249,249,1607640410.870794,105807,11.799118041992188,-7.433222913742066
250,250,1607640420.536158,107006,-10.0,-7.433222913742066
251,251,1607640425.345149,107581,-10.0,-7.433222913742066
252,252,1607640428.2455962,107886,-10.0,-7.433222913742066
253,253,1607640430.888571,108191,-10.0,-7.433222913742066
254,254,1607640434.864356,108666,13.599921226501465,-7.197223701477051
255,255,1607640438.107858,109016,-10.0,-7.4092236995697025
256,256,1607640441.083216,109316,-10.0,-7.4092236995697025
257,257,1607640446.864923,109956,-10.0,-7.4092236995697025
258,258,1607640454.541063,110716,-10.0,-7.4092236995697025
259,259,1607640458.66987,111156,-10.0,-7.4092236995697025
260,260,1607640459.653999,111291,20.401464462280273,-7.1052090549469
261,261,1607640460.364397,111391,16.307489395141598,-6.842134160995483
262,262,1607640462.451399,111606,15.70704746246338,-6.58506368637085
263,263,1607640463.263691,111706,-10.0,-6.58506368637085
264,264,1607640471.778794,112691,-10.0,-6.58506368637085
265,265,1607640478.823913,113541,12.064638137817385,-6.364417304992676
266,266,1607640481.312988,113826,-10.0,-6.364417304992676
267,267,1607640482.15267,113941,25.28705596923828,-6.011546745300293
268,268,1607640483.3029509,114066,15.705117225646973,-5.754495573043823
269,269,1607640487.037723,114506,10.0,-5.554495573043823
270,270,1607640490.599262,114886,18.1018009185791,-5.4825576877594
271,271,1607640492.521328,115096,-10.0,-5.4825576877594
272,272,1607640497.587383,115621,-10.0,-5.4825576877594
273,273,1607640499.502247,115821,-10.0,-5.4825576877594
274,274,1607640500.975189,116011,-10.0,-5.4825576877594
275,275,1607640504.288788,116366,18.07782554626465,-5.201779432296753
276,276,1607640507.081489,116675,-10.0,-5.201779432296753
277,277,1607640516.706729,117720,12.702617645263672,-4.974753255844116
278,278,1607640520.163321,118156,12.06933879852295,-4.754059867858887
279,279,1607640521.517477,118261,18.066335678100586,-4.473396511077881
280,280,1607640525.7471788,118746,-10.0,-4.473396511077881
281,281,1607640527.217438,118931,-10.0,-4.473396511077881
282,282,1607640528.773122,119141,0.0,-4.603395414352417
283,283,1607640531.6890712,119464,-10.0,-4.603395414352417
284,284,1607640532.708421,119604,-10.0,-4.603395414352417
285,285,1607640542.9243946,120569,-10.0,-4.803395414352417
286,286,1607640549.564802,121264,-10.0,-4.803395414352417
287,287,1607640550.6523108,121394,-10.0,-4.803395414352417
288,288,1607640553.827006,121699,10.0,-4.603395414352417
289,289,1607640557.753103,122054,13.30771255493164,-4.370318288803101
290,290,1607640560.938889,122404,20.45209503173828,-4.065797338485718
291,291,1607640562.283246,122539,18.062355041503906,-3.785173788070679
292,292,1607640564.03516,122704,-10.0,-3.785173788070679
293,293,1607640565.46293,122874,19.19720268249512,-3.4932017612457273
294,294,1607640567.345382,123074,23.19851112365723,-3.1612166500091554
295,295,1607640570.2477539,123419,-10.0,-3.1612166500091554
296,296,1607640572.961775,123699,-10.0,-3.1612166500091554
297,297,1607640575.008373,123969,19.307950973510746,-2.868137140274048
298,298,1607640579.221699,124437,0.0,-2.768137140274048
299,299,1607640582.000483,124727,14.505937576293945,-2.5230777645111084
300,300,1607640583.146265,124872,-10.0,-2.5230777645111084
301,301,1607640584.754212,125071,0.0,-2.6681520175933837
302,302,1607640590.341786,125661,19.766284942626953,-2.370489168167114
303,303,1607640592.4957259,125951,16.779485702514652,-2.102694311141968
304,304,1607640593.801033,126114,-10.0,-2.102694311141968
305,305,1607640596.127089,126399,14.997900009155273,-1.852715311050415
306,306,1607640599.625128,126799,22.305360794067386,-1.5296617031097413
307,307,1607640604.421972,127359,14.983534812927244,-1.2798263549804687
308,308,1607640609.010618,127899,-10.0,-1.2798263549804687
309,309,1607640613.176121,128349,-10.0,-1.2798263549804687
310,310,1607640614.684687,128539,-10.0,-1.2798263549804687
311,311,1607640617.259282,128769,19.89799690246582,-0.9808463859558105
312,312,1607640619.578851,129049,11.97046947479248,-0.7611416912078858
313,313,1607640622.94727,129389,13.78227710723877,-0.5233189201354981
314,314,1607640633.059766,130299,20.391151428222656,-0.21940740585327148
315,315,1607640637.9665446,130855,20.799148559570312,0.08858407974243164
316,316,1607640640.280792,131080,-10.0,0.08858407974243164
317,317,1607640645.103825,131604,0.0,0.18858407974243163
318,318,1607640655.027739,132794,-10.0,0.18858407974243163
319,319,1607640655.856009,132909,22.86977577209473,0.5172818374633789
320,320,1607640660.089847,133394,-10.0,0.5172818374633789
321,321,1607640665.7043269,134059,-10.0,0.5172818374633789
322,322,1607640669.39499,134419,-10.0,0.5172818374633789
323,323,1607640671.487332,134614,-10.0,0.5172818374633789
324,324,1607640679.098861,135394,27.999570846557607,0.8972775459289549
325,325,1607640681.5993366,135674,-10.0,0.8972775459289549
326,326,1607640683.5166302,135889,18.996980667114254,1.1872473526000975
327,327,1607640687.724813,136334,-10.0,1.1872473526000975
328,328,1607640689.59166,136564,14.19999885559082,1.4292473411560058
329,329,1607640692.106844,136814,-10.0,1.329247341156006
330,330,1607640697.33735,137419,17.797956466674805,1.607226905822754
331,331,1607640701.172169,137829,11.39789581298828,1.8212058639526367
332,332,1607640702.812902,138049,25.597087860107425,2.1771767425537107
333,333,1607640705.739475,138334,25.90456581115723,2.2466783332824707
334,334,1607640706.8229132,138479,16.175052642822266,2.2704022121429444
335,335,1607640710.916158,138964,15.68936538696289,2.5272958660125733
336,336,1607640714.73059,139404,20.1999626159668,2.8292954921722413
337,337,1607640716.1832054,139617,28.232139587402344,2.91854043006897
338,338,1607640728.631075,140577,16.873788833618164,3.187278318405151
339,339,1607640730.955039,140782,19.194604873657227,3.1472389125823974
340,340,1607640733.021499,140977,27.394384384155273,3.52118275642395
341,341,1607640734.4223301,141082,11.505029678344727,3.7362330532073975
342,342,1607640736.78983,141374,-10.0,3.7362330532073975
343,343,1607640738.49931,141514,14.471503257751465,3.980948085784912
344,344,1607640742.428043,141904,15.559715270996096,4.236545238494873
345,345,1607640744.294324,142084,-10.0,4.236545238494873
346,346,1607640745.340951,142199,23.39574813842773,4.57050271987915
347,347,1607640750.131394,142664,-10.0,4.57050271987915
348,348,1607640752.115288,142869,-10.0,4.57050271987915
349,349,1607640753.37527,143027,0.0,4.452511539459229
350,350,1607640755.156959,143182,21.06869888305664,4.763198528289795
351,351,1607640756.953558,143417,19.90345573425293,5.062233085632324
352,352,1607640764.9980118,144312,-10.0,5.062233085632324
353,353,1607640766.285623,144477,-10.0,5.062233085632324
354,354,1607640770.26409,144932,-10.0,4.826233873367309
355,355,1607640780.886854,146117,23.38886260986328,5.160122499465943
356,356,1607640785.7135134,146657,15.399765968322756,5.41412015914917
357,357,1607640797.679964,147993,-10.0,5.41412015914917
358,358,1607640798.498251,148098,-10.0,5.41412015914917
359,359,1607640799.908514,148228,-10.0,5.41412015914917
360,360,1607640802.3061259,148523,22.667821884155273,5.43678373336792
361,361,1607640803.26224,148638,-10.0,5.173708839416504
362,362,1607640804.9672642,148788,-10.0,4.91663836479187
363,363,1607640808.415092,149203,12.399991989135742,5.140638284683227
364,364,1607640810.785056,149350,-10.0,5.140638284683227
365,365,1607640813.62002,149710,16.59890365600586,5.185980939865113
366,366,1607640818.845794,150070,19.29654312133789,5.478946371078491
367,367,1607640820.098912,150210,15.399914741516113,5.38007495880127
368,368,1607640826.344265,150855,-10.0,5.1230237865448
369,369,1607640828.332755,151040,27.08135032653809,5.293837289810181
370,370,1607640834.3438866,151610,14.799590110778807,5.260815181732178
371,371,1607640835.2505786,151735,20.39866828918457,5.564801864624023
372,372,1607640836.7264106,151940,-10.0,5.564801864624023
373,373,1607640838.6929634,152115,18.98991203308105,5.854700984954834
374,374,1607640846.4651961,152725,15.068693161010742,6.105387916564942
375,375,1607640847.881757,152865,-10.0,5.824609661102295
376,376,1607640849.270524,152990,-10.0,5.824609661102295
377,377,1607640853.865931,153455,18.07480812072754,5.878331565856934
378,378,1607640855.472613,153615,19.26312255859375,5.950269403457642
379,379,1607640866.4769812,154795,-10.0,5.669606046676636
380,380,1607640871.592888,155300,24.099958419799805,6.010605630874633
381,381,1607640875.532172,155735,13.900229454040527,6.249607925415039
382,382,1607640878.146662,156060,-10.0,6.149607925415039
383,383,1607640880.227183,156260,-10.0,6.149607925415039
384,384,1607640884.716063,156760,13.297383308410645,6.382581758499145
385,385,1607640885.595056,156875,22.25019073486328,6.705083665847778
386,386,1607640888.800279,157235,-10.0,6.705083665847778
387,387,1607640889.96331,157385,13.235222816467285,6.937435894012451
388,388,1607640890.719772,157490,24.68140983581543,7.084249992370605
389,389,1607640892.423224,157682,-10.0,6.8511728668212895
390,390,1607640896.485647,158192,-10.0,6.546651916503906
391,391,1607640910.7569199,159537,27.397706985473643,6.640005435943603
392,392,1607640914.119956,159872,30.06031990051269,7.040608634948731
393,393,1607640918.329188,160136,18.07125473022461,7.029349155426026
394,394,1607640921.600112,160466,19.599750518798828,6.9933615493774415
395,395,1607640922.745506,160616,20.50180053710937,7.298379554748535
396,396,1607640924.296482,160776,12.67152500152588,7.5250948047637936
397,397,1607640927.6017964,161061,22.905473709106445,7.561070032119751
398,398,1607640932.264534,161411,0.0,7.561070032119751
399,399,1607640934.6948054,161567,-10.0,7.316010656356812
400,400,1607640936.8741481,161737,-10.0,7.316010656356812
401,401,1607640942.38909,162297,16.848718643188473,7.484497842788696
402,402,1607640945.152831,162582,-10.0,7.186834993362427
403,403,1607640956.011119,163652,-10.0,6.91904013633728
404,404,1607640957.372577,163762,-10.0,6.91904013633728
405,405,1607640963.571477,164217,-10.0,6.669061136245728
406,406,1607640966.999563,164522,24.09635734558105,6.686971101760864
407,407,1607640978.642428,165437,17.379987716674805,6.71093563079834
408,408,1607640980.946228,165617,20.25170135498047,7.013452644348145
409,409,1607640984.4483366,165942,31.88319206237793,7.432284564971924
410,410,1607640988.2925491,166252,15.704524040222168,7.689329805374146
411,411,1607640995.97544,166886,0.0,7.490349836349488
412,412,1607641003.694963,167531,-10.0,7.2706451416015625
413,413,1607641007.64441,167821,17.50772476196289,7.307899618148804
414,414,1607641011.3383589,168181,21.084510803222656,7.3148332118988035
415,415,1607641014.579725,168601,16.28354835510254,7.269677209854126
416,416,1607641015.888301,168721,26.508228302001953,7.634759492874146
417,417,1607641018.080166,168926,-10.0,7.534759492874145
418,418,1607641033.113086,170090,22.24514579772949,7.8572109508514405
419,419,1607641034.472676,170200,-10.0,7.528513193130493
420,420,1607641047.870518,171313,-10.0,7.528513193130493
421,421,1607641052.1607866,171656,-10.0,7.528513193130493
422,422,1607641054.444043,171926,15.652413368225098,7.785037326812744
423,423,1607641057.0906699,172121,35.39082717895508,8.238945598602294
424,424,1607641058.040455,172236,24.070526123046875,8.199655151367187
425,425,1607641071.104182,173681,38.94503402709961,8.689105491638184
426,426,1607641073.058336,173956,23.99468994140625,8.739082584381103
427,427,1607641076.36352,174331,17.199996948242188,9.011082553863526
428,428,1607641082.483851,174976,-10.0,8.769082565307617
429,429,1607641085.86871,175361,31.893558502197266,9.18801815032959
430,430,1607641087.133058,175526,16.872674942016598,9.178765335083007
431,431,1607641092.980438,176146,-10.0,8.964786376953125
432,432,1607641094.465538,176301,-10.0,8.608815498352051
433,433,1607641097.894429,176666,24.08841323852539,8.590653972625732
434,434,1607641099.198634,176796,-10.0,8.32890344619751
435,435,1607641100.329817,176926,13.266119956970215,8.304670991897583
436,436,1607641104.4868689,177361,19.86111068725586,8.301282472610474
437,437,1607641106.032546,177561,-10.0,7.91896107673645
438,438,1607641120.862553,179106,-10.0,7.650223188400268
439,439,1607641123.8216536,179391,22.149066925048828,7.6797678089141845
440,440,1607641125.022754,179541,30.57929039001465,7.711616868972778
441,441,1607641132.652303,180161,22.256589889526367,7.819132471084595
442,442,1607641134.610699,180357,0.0,7.919132471084595
443,443,1607641135.7362301,180517,22.2650203704834,7.997067642211914
444,444,1607641140.995073,181054,0.0,7.841470489501953
445,445,1607641142.127658,181169,-10.0,7.841470489501953
446,446,1607641143.631098,181369,-10.0,7.507513008117676
447,447,1607641164.411931,183587,-10.0,7.507513008117676
448,448,1607641167.859656,183957,19.169330596923828,7.799206314086914
449,449,1607641171.07444,184192,-10.0,7.699206314086914
450,450,1607641172.883152,184347,13.78420639038086,7.626361389160156
451,451,1607641176.605845,184697,-10.0,7.327326831817627
452,452,1607641178.1032212,184872,20.49933624267578,7.632320194244385
453,453,1607641183.822358,185462,34.79541015625,8.080274295806884
454,454,1607641187.308337,185842,28.20403480529785,8.462314643859862
455,455,1607641188.765388,186022,33.69936370849609,8.565419654846192
456,456,1607641190.921232,186237,14.50011920928955,8.55642318725586
457,457,1607641191.63401,186337,25.29474258422852,8.909370613098144
458,458,1607641194.4419038,186667,14.400500297546387,9.153375616073609
459,459,1607641196.824533,186977,27.672527313232425,9.530100889205933
460,460,1607641200.006516,187289,-10.0,9.20342267036438
461,461,1607641202.472915,187554,-10.0,9.20342267036438
462,462,1607641203.8984814,187699,-10.0,9.20342267036438
463,463,1607641205.757968,187924,22.764291763305664,9.307065668106079
464,464,1607641208.555942,188229,-10.0,9.307065668106079
465,465,1607641211.3359,188579,-10.0,9.041076631546021
466,466,1607641212.602362,188709,22.180688858032227,9.069918088912964
467,467,1607641214.558801,188924,25.772069931030273,9.173639640808105
468,468,1607641215.702681,189074,20.487112045288086,9.478510761260987
469,469,1607641218.002391,189279,13.857284545898438,9.34627010345459
470,470,1607641235.992683,190949,-10.0,9.098274202346802
471,471,1607641242.692141,191649,17.797985076904297,9.072267370223999
472,472,1607641248.797164,192349,-10.0,9.072267370223999
473,473,1607641249.877833,192474,20.504255294799805,9.087410802841186
474,474,1607641251.087,192579,17.199981689453125,9.108723688125611
475,475,1607641254.02408,192974,20.383914947509766,9.412562837600708
476,476,1607641257.807767,193409,-10.0,9.412562837600708
477,477,1607641263.073156,193953,0.0,9.231814756393433
478,478,1607641265.925036,194273,38.25032043457031,9.421686735153198
479,479,1607641269.6953108,194653,19.08426094055176,9.712529344558716
480,480,1607641271.936579,194928,18.99970817565918,9.66152684211731
481,481,1607641277.107739,195468,10.307099342346193,9.625595541000367
482,482,1607641279.390877,195628,-10.0,9.625595541000367
483,483,1607641280.651057,195733,29.398468017578125,10.019580221176147
484,484,1607641283.336868,196073,36.653282165527344,10.253139209747314
485,485,1607641284.9627151,196208,-10.0,9.930637302398681
486,486,1607641289.442651,196697,14.507776260375975,10.175715065002441
487,487,1607641291.298683,196802,18.648494720458984,10.229847784042358
488,488,1607641292.628155,196967,-10.0,9.883033685684204
489,489,1607641293.507887,197067,-10.0,9.883033685684204
490,490,1607641296.3532,197357,19.90377616882324,10.182071447372437
491,491,1607641304.916461,198277,26.49999618530273,10.173094339370728
492,492,1607641309.073228,198767,22.78305053710937,10.100321645736694
493,493,1607641315.30703,199542,16.260385513305664,10.082212953567504
494,494,1607641318.584215,199897,30.629602432250977,10.192511472702027
495,495,1607641325.741178,200457,25.15517234802246,10.239045190811158
496,496,1607641328.404166,200752,12.106743812561035,10.23339737892151
497,497,1607641333.229063,201272,-10.0,9.904342641830445
498,498,1607641334.27224,201412,22.197019577026367,10.126312837600707
499,499,1607641336.3722,201582,19.905611038208008,10.425368947982788
500,500,1607641337.7856538,201767,-10.0,10.425368947982788
501,501,1607641340.020273,202012,30.616151809692386,10.563043279647827
502,502,1607641346.0591052,202617,14.502279281616213,10.808066072463989
503,503,1607641347.3825526,202787,19.060138702392575,11.098667459487915
504,504,1607641349.353014,203027,22.11422348022461,11.41980969429016
505,505,1607641351.4381518,203157,34.85696792602539,11.868379373550415
506,506,1607641362.440152,204407,16.181146621704098,11.789227266311645
507,507,1607641364.755855,204647,22.89716148376465,11.844399003982543
508,508,1607641365.899415,204767,34.769630432128906,11.989578294754029
509,509,1607641368.707114,205082,18.03133201599121,11.85105969429016
510,510,1607641370.121305,205217,-10.0,11.59401445388794
511,511,1607641374.969547,205747,17.39212417602539,11.767935695648193
512,512,1607641375.693483,205847,13.868579864501953,12.006621494293213
513,513,1607641382.47961,206582,14.441481590270994,11.975959062576294
514,514,1607641384.010794,206722,34.73681259155273,12.112482080459595
515,515,1607641384.7156339,206822,31.85831451416016,12.26822974205017
516,516,1607641389.413165,207350,-10.0,11.903147459030151
517,517,1607641391.728297,207645,34.296947479248054,12.346116933822632
518,518,1607641393.0090802,207755,30.70418739318848,12.430707349777222
519,519,1607641394.626287,207970,-10.0,12.430707349777222
520,520,1607641396.375211,208160,-10.0,12.430707349777222
521,521,1607641398.2670946,208335,14.397537231445312,12.674682722091674
522,522,1607641399.775491,208530,23.473833084106445,12.752896919250489
523,523,1607641408.8423948,209530,15.99693202972412,12.558957967758179
524,524,1607641420.6702778,210410,15.594405174255373,12.474196758270264
525,525,1607641421.870795,210555,23.96829605102539,12.324429378509521
526,526,1607641423.8136961,210765,13.905407905578613,12.223536558151245
527,527,1607641431.6185448,211640,27.39933586120605,12.325529947280884
528,528,1607641436.128404,212180,13.827581405639648,12.56380576133728
529,529,1607641438.957619,212545,14.31277847290039,12.387997961044311
530,530,1607641440.691709,212645,17.446369171142578,12.393734903335572
531,531,1607641444.929188,213140,12.01860237121582,12.61392092704773
532,532,1607641450.126523,213755,-10.0,12.61392092704773
533,533,1607641460.838249,214915,0.0,12.373036794662475
534,534,1607641463.506885,215175,15.673359870910645,12.629770393371581
535,535,1607641466.848974,215575,33.994834899902344,12.837057542800903
536,536,1607641471.307195,215970,-10.0,12.538446435928345
537,537,1607641473.409132,216186,0.0,12.638446435928344
538,538,1607641477.375514,216646,19.894311904907227,12.937389554977416
539,539,1607641478.807559,216791,25.869415283203125,12.97459303855896
540,540,1607641481.41725,217111,16.254655838012695,12.83134669303894
541,541,1607641483.215831,217274,36.5092887878418,12.973873682022095
542,542,1607641487.768575,217789,13.291714668273926,13.106790828704835
543,543,1607641512.642848,220304,-10.0,12.784140625
544,544,1607641514.233982,220504,-10.0,12.684140625
545,545,1607641515.9778929,220714,23.198904037475586,13.016129665374756
546,546,1607641517.923269,220924,-10.0,13.016129665374756
547,547,1607641524.901103,221629,20.199922561645508,13.318128890991211
548,548,1607641528.596908,222064,13.143308639526367,13.257868671417237
549,549,1607641534.711884,222659,26.49633598327637,13.62283203125
550,550,1607641536.527718,222874,28.59514617919922,13.770941429138183
551,551,1607641537.548262,222994,25.20066261291504,14.122948055267335
552,552,1607641544.334464,223659,26.996448516845703,14.187919178009032
553,553,1607641545.4148571,223799,22.265932083129886,14.062624397277832
554,554,1607641546.6761134,223954,31.181156158447266,14.092395610809326
555,555,1607641549.665432,224274,10.599998474121094,13.861401958465576
556,556,1607641551.3772619,224509,32.34722137451172,14.039872980117797
557,557,1607641553.9679642,224794,34.735897064208984,14.134284524917602
558,558,1607641556.02325,225049,32.869003295898445,14.318969554901123
559,559,1607641567.032172,226104,12.665172576904295,14.168896007537843
560,560,1607641569.799553,226359,22.253665924072266,14.491432666778564
561,561,1607641577.438794,227104,17.50048828125,14.766437549591064
562,562,1607641579.187602,227229,12.564290046691895,14.992080450057983
563,563,1607641591.178689,228500,19.857440948486328,14.963011941909791
564,564,1607641592.506487,228665,28.875286102294922,15.35176480293274
565,565,1607641611.124809,230367,17.970821380615234,15.631473016738891
566,566,1607641616.520295,231032,31.90553092956543,15.728721437454224
567,567,1607641618.079421,231197,-10.0,15.371000738143922
568,568,1607641623.080112,231692,-10.0,15.06612961769104
569,569,1607641624.10554,231827,-10.0,14.827556772232056
570,570,1607641628.031359,232272,29.47022819519043,15.22225905418396
571,571,1607641632.093765,232702,30.37799644470215,15.348059167861939
572,572,1607641633.3274472,232862,15.1066255569458,15.599125423431396
573,573,1607641635.3020382,233077,30.63476181030273,15.700430488586425
574,574,1607641646.584008,234192,31.289226531982425,15.841322937011718
575,575,1607641648.2322214,234402,27.66982650756836,15.914182052612304
576,576,1607641649.512341,234557,-10.0,15.914182052612304
577,577,1607641651.841584,234717,15.399829864501953,16.068180351257325
578,578,1607641656.854001,235262,16.26657485961914,15.848342895507812
579,579,1607641659.2271721,235562,-10.0,15.557500286102295
580,580,1607641661.389799,235755,-10.0,15.267503204345703
581,581,1607641662.833574,235945,13.857072830200195,15.303002939224243
582,582,1607641664.223108,236100,15.7003173828125,15.560006113052369
583,583,1607641670.175551,236750,28.790462493896484,15.553926057815552
584,584,1607641672.148087,237030,-10.0,15.087393236160278
585,585,1607641678.026784,237698,30.539072036743164,15.49278395652771
586,586,1607641679.3244214,237848,19.215991973876953,15.53986611366272
587,587,1607641683.655805,238263,12.069109916687012,15.474072265625
588,588,1607641691.53917,239193,-10.0,15.474072265625
589,589,1607641694.5045214,239523,14.502552032470705,15.719097785949707
590,590,1607641713.728918,241213,32.195384979248054,15.842013874053954
591,591,1607641716.729093,241563,11.199999809265137,15.689013910293578
592,592,1607641718.818757,241778,20.475772857666016,15.665941133499146
593,593,1607641722.522747,242118,37.878578186035156,15.88212306022644
594,594,1607641724.243234,242323,-10.0,15.475827035903931
595,595,1607641727.17204,242628,22.271278381347656,15.446988096237183
596,596,1607641728.530358,242758,13.799603462219238,15.463916692733765
597,597,1607641738.12795,243758,-10.0,15.463916692733765
598,598,1607641738.9993,243873,38.37666320800781,15.625713129043579
599,599,1607641748.211751,244839,-10.0,15.3266570186615
600,600,1607641749.9232779,245048,0.0,15.4266570186615
601,601,1607641763.264566,246521,-10.0,15.020495500564575
602,602,1607641769.731048,247226,14.466498374938965,15.020137691497803
603,603,1607641772.903631,247540,0.0,14.829536304473876
604,604,1607641779.0140429,248215,-10.0,14.508394069671631
605,605,1607641788.366007,249270,21.67127227783203,14.376537113189697
606,606,1607641792.8883634,249795,-10.0,14.114725646972657
607,607,1607641798.543833,250158,19.141176223754886,14.077165794372558
608,608,1607641803.567823,250673,20.79925537109375,13.937462043762206
609,609,1607641806.092848,250973,13.27209186553955,13.88986964225769
610,610,1607641807.231984,251073,35.948646545410156,14.349356107711792
611,611,1607641813.189806,251767,15.037161827087402,14.325806484222412
612,612,1607641814.200289,251897,33.664627075195305,14.523766956329347
613,613,1607641817.077565,252187,-10.0,14.279352140426635
614,614,1607641818.596906,252377,12.63453769683838,14.058329391479493
615,615,1607641821.071012,252622,10.269511222839355,13.842441358566283
616,616,1607641824.600478,253048,0.0,13.942441358566285
617,617,1607641825.895366,253158,-10.0,13.499471883773804
618,618,1607641826.836542,253288,-10.0,13.09243000984192
619,619,1607641832.3716474,253832,35.23894500732422,13.54481945991516
620,620,1607641834.947032,254112,28.87627410888672,13.933582201004029
621,621,1607641836.142395,254232,18.399991989135746,13.973606748580933
622,622,1607641836.9590929,254347,31.824087142944336,14.057109289169311
623,623,1607641840.210263,254707,24.70257568359375,14.144165725708008
624,624,1607641843.081207,255062,-10.0,13.888221673965454
625,625,1607641846.719251,255457,-10.0,13.5485387134552
626,626,1607641851.1354618,255957,17.45220947265625,13.584006729125976
627,627,1607641854.5298018,256319,-10.0,13.210013370513916
628,628,1607641855.880643,256504,12.670371055603027,13.19844126701355
629,629,1607641857.657274,256689,22.302719116210934,13.278340673446655
630,630,1607641862.7735,257154,13.794404983520508,13.241821031570435
631,631,1607641866.246927,257534,23.793930053710927,13.359574308395386
632,632,1607641868.3840814,257739,16.837455749511722,13.627948865890502
633,633,1607641872.89833,258224,25.18054962158203,13.879754362106324
634,634,1607641873.935748,258329,-10.0,13.623020763397216
635,635,1607641878.550309,258769,16.270318984985348,13.445775604248047
636,636,1607641883.791299,259349,-10.0,13.445775604248047
637,637,1607641884.668603,259459,28.192745208740234,13.72770305633545
638,638,1607641885.766954,259599,-10.0,13.428759937286378
639,639,1607641899.054875,260684,38.78983688354492,13.557964153289795
640,640,1607641901.585073,260959,-10.0,13.295417594909669
641,641,1607641903.498305,261139,22.268463134765625,13.153009338378906
642,642,1607641904.332371,261244,-10.0,12.920092191696167
643,643,1607641908.30643,261664,13.187127113342285,13.15196346282959
644,644,1607641909.1978116,261774,15.68926239013672,13.408856086730957
645,645,1607641911.146759,262014,27.59457588195801,13.452812805175782
646,646,1607641917.033953,262668,25.766048431396484,13.810473289489746
647,647,1607641917.975074,262798,-10.0,13.50847406387329
648,648,1607641919.749947,263003,-10.0,13.277040977478027
649,649,1607641924.4211938,263460,0.0,13.012077617645264
650,650,1607641929.649872,264030,15.103307723999025,12.877159233093261
651,651,1607641931.3453689,264180,24.651710510253906,12.87166971206665
652,652,1607641934.27613,264550,-10.0,12.501705226898194
653,653,1607641935.527055,264655,25.3072452545166,12.53211835861206
654,654,1607641936.8504732,264815,-10.0,12.120306797027588
655,655,1607641938.1383688,264975,18.567739486694336,12.19998420715332
656,656,1607641941.818873,265350,14.390653610229492,12.020418529510499
657,657,1607641945.96105,265790,20.386058807373047,11.876920146942139
658,658,1607641946.930572,265910,-10.0,11.448230113983154
659,659,1607641947.8138616,266020,22.881629943847656,11.550394687652588
660,660,1607641948.99059,266130,-10.0,11.227858028411866
661,661,1607641955.61502,266775,31.86879730224609,11.371541118621826
662,662,1607641956.692491,266900,16.194364547729492,11.407841863632202
663,663,1607641963.17137,267596,-10.0,11.10926745414734
664,664,1607641966.034677,267876,16.295839309692386,10.983472986221313
665,665,1607641966.9025722,267991,14.946148872375488,10.953226261138916
666,666,1607641968.531142,268166,15.104851722717285,10.785219469070434
667,667,1607641974.076523,268773,0.0,10.885219469070435
668,668,1607641977.699219,269209,26.799699783325195,11.253216466903687
669,669,1607641982.033623,269619,0.0,11.353216466903687
670,670,1607641989.841486,270112,22.299013137817386,11.281504316329956
671,671,1607641992.180572,270327,-10.0,10.877724351882934
672,672,1607641993.021732,270437,-10.0,10.626658096313477
673,673,1607641994.404912,270622,-10.0,10.220310478210449
674,674,1607641995.4731221,270727,27.060760498046875,10.178025817871093
675,675,1607641999.40458,271112,22.22506332397461,10.123578186035155
676,676,1607642001.799114,271402,23.79866981506348,10.46156488418579
677,677,1607642005.418036,271772,15.672524452209473,10.464291830062866
678,678,1607642006.706063,271932,20.40245056152344,10.50565058708191
679,679,1607642009.724735,272234,-10.0,10.50565058708191
680,680,1607642012.071653,272424,26.38976287841797,10.86954821586609
681,681,1607642013.978874,272604,17.799867630004886,10.908976163864136
682,682,1607642018.00974,273062,-10.0,10.651972990036011
683,683,1607642020.994606,273402,12.66341495513916,10.490702514648438
684,684,1607642021.987598,273522,27.66774177551269,10.867379932403564
685,685,1607642024.155724,273722,27.69864273071289,10.838975639343262
686,686,1607642034.048346,274884,13.901115417480467,10.785826873779296
687,687,1607642035.559441,275074,29.495418548583984,10.960089960098266
688,688,1607642039.474858,275549,33.047313690185554,11.390563097000122
689,689,1607642047.887217,276439,23.965524673461914,11.485192823410035
690,690,1607642054.343367,277144,17.952049255371094,11.342759466171264
691,691,1607642063.644684,278149,15.66742992401123,11.387433767318726
692,692,1607642065.641442,278344,17.79408836364746,11.36061692237854
693,693,1607642068.4338279,278669,17.43418312072754,11.156172971725464
694,694,1607642073.892852,279174,-10.0,11.156172971725464
695,695,1607642075.18438,279279,18.055646896362305,11.114016656875611
696,696,1607642076.523049,279444,30.554054260253906,11.281561164855956
697,697,1607642079.10118,279719,15.686517715454102,11.538426342010498
698,698,1607642080.558918,279864,18.591026306152344,11.340569972991943
699,699,1607642085.819418,280079,12.581819534301758,11.56638816833496
700,700,1607642092.128766,280809,18.01980972290039,11.746586265563964
701,701,1607642097.951252,281504,-10.0,11.746586265563964
702,702,1607642100.53708,281724,13.269136428833008,11.734612646102905
703,703,1607642102.400627,281934,26.99907302856445,12.00460337638855
704,704,1607642113.500676,283169,-10.0,12.00460337638855
705,705,1607642114.482063,283289,25.229915618896484,12.040189809799195
706,706,1607642119.019005,283799,-10.0,12.040189809799195
707,707,1607642123.5377538,284272,22.90704917907715,12.077848539352416
708,708,1607642129.863908,284997,15.707694053649902,12.02693292617798
709,709,1607642133.47935,285307,30.06681823730469,12.19488018989563
710,710,1607642140.0496151,286042,38.7536506652832,12.22293023109436
711,711,1607642148.245704,286927,22.871612548828125,12.301274738311768
712,712,1607642150.1408381,287147,30.99413299560547,12.27456979751587
713,713,1607642155.978049,287797,13.59999942779541,12.510569791793824
714,714,1607642157.244013,287962,21.561521530151367,12.599839630126953
715,715,1607642162.475477,288436,16.238189697265625,12.659526414871216
716,716,1607642163.784064,288603,-10.0,12.559526414871216
717,717,1607642165.404425,288753,21.60767936706543,12.87560320854187
718,718,1607642171.055171,289278,33.69268035888672,13.312530012130738
719,719,1607642175.235716,289703,38.488258361816406,13.34502314567566
720,720,1607642177.4397721,289858,-10.0,12.956260404586793
721,721,1607642184.6486812,290203,22.11290740966797,12.993389558792114
722,722,1607642186.9229698,290423,32.903377532958984,13.004182462692262
723,723,1607642188.3503554,290613,0.0,12.757156705856323
724,724,1607642189.32428,290718,-10.0,12.757156705856323
725,725,1607642200.95789,291959,-10.0,12.757156705856323
726,726,1607642203.9021142,292274,23.19990539550781,12.81463366508484
727,727,1607642205.225383,292439,0.0,12.914633665084839
728,728,1607642213.735286,293429,22.821277618408203,13.016142730712891
729,729,1607642215.422824,293599,21.697391510009766,13.01008945465088
730,730,1607642216.998432,293799,-10.0,12.772145404815674
731,731,1607642218.294413,293984,25.90692138671875,12.793275318145753
732,732,1607642220.064407,294144,15.058720588684082,12.775487966537476
733,733,1607642222.9686642,294449,29.49709510803223,12.818653421401978
734,734,1607642227.477955,294984,27.05947303771973,13.189248151779175
735,735,1607642238.265593,296154,20.99222183227539,13.236467180252076
736,736,1607642239.3688571,296269,19.263029098510746,13.529097471237183
737,737,1607642240.143065,296369,13.90358829498291,13.38620590209961
738,738,1607642254.655829,297899,-10.0,13.38620590209961
739,739,1607642260.475156,298584,19.87408447265625,13.197048377990722
740,740,1607642265.2744038,299109,15.072603225708008,13.447774410247803
741,741,1607642267.489038,299329,-10.0,13.125089778900147
742,742,1607642268.761389,299496,-10.0,13.125089778900147
743,743,1607642270.463155,299696,-10.0,12.893218507766724
744,744,1607642278.575145,300211,-10.0,12.636325883865357
745,745,1607642280.95858,300356,14.981621742248535,12.510196342468262
746,746,1607642282.0027714,300491,16.901826858520508,12.421554126739501
747,747,1607642283.100679,300646,-10.0,12.421554126739501
748,748,1607642288.000861,301187,25.865779876708984,12.780211925506592
749,749,1607642289.659492,301397,20.491737365722656,12.985129299163818
750,750,1607642292.033657,301617,-10.0,12.734096221923828
751,751,1607642296.7371411,302147,23.799619674682607,12.725575313568115
752,752,1607642299.068645,302439,0.0,12.825575313568116
753,753,1607642302.4803028,302794,13.901785850524902,12.711520719528199
754,754,1607642305.125762,303079,27.399354934692386,13.085514268875123
755,755,1607642306.329686,303214,-10.0,12.799836874008179
756,756,1607642307.772092,303409,15.09131145477295,12.806843452453613
757,757,1607642311.880461,303789,24.018953323364247,12.843172397613525
758,758,1607642312.992251,303944,35.98247528076172,13.302997150421142
759,759,1607642320.655646,304684,-10.0,12.974180850982666
760,760,1607642324.5511231,305129,16.120248794555664,13.235383338928223
761,761,1607642327.66987,305509,-10.0,12.816695365905762
762,762,1607642331.105062,305879,36.0352897644043,13.01510461807251
763,763,1607642335.070111,306339,-10.0,13.01510461807251
764,764,1607642336.2006721,306499,25.229869842529297,13.104444923400878
765,765,1607642338.541543,306724,13.600000381469727,13.090983438491822
766,766,1607642341.8650901,307054,-10.0,12.839934921264648
767,767,1607642349.1060169,307884,15.585000991821287,12.995784931182861
768,768,1607642350.3260891,308044,25.73226928710937,12.985110626220703
769,769,1607642353.399642,308339,22.183311462402344,13.206943740844727
770,770,1607642357.091813,308734,11.390283584594727,13.0978564453125
771,771,1607642373.692811,310132,32.35912322998047,13.521447677612304
772,772,1607642375.878523,310337,-10.0,13.521447677612304
773,773,1607642377.074898,310492,17.99916648864746,13.80143934249878
774,774,1607642378.022657,310607,38.31747817993164,13.914006519317628
775,775,1607642394.4713972,312512,-10.0,13.59175588607788
776,776,1607642397.23196,312826,0.0,13.353769187927247
777,777,1607642400.646957,313146,14.799999237060547,13.345043935775756
778,778,1607642403.169752,313441,22.59555053710937,13.366974935531616
779,779,1607642408.966708,314079,23.45867156982422,13.70156165122986
780,780,1607642410.551234,314249,34.240768432617195,13.780071706771851
781,781,1607642411.35016,314359,22.79635429382324,13.830036573410034
782,782,1607642412.670907,314524,17.384368896484375,14.103880262374878
783,783,1607642414.326396,314669,24.02927398681641,14.21753885269165
784,784,1607642415.48603,314829,31.81638336181641,14.259025268554687
785,785,1607642419.406252,315239,-10.0,13.882038841247558
786,786,1607642420.6317446,315390,-10.0,13.643027687072754
787,787,1607642421.4263391,315495,-10.0,13.248073501586914
788,788,1607642424.423945,315805,26.36177635192871,13.181218128204346
789,789,1607642432.7650151,316605,17.381940841674805,13.115382289886474
790,790,1607642436.928119,317070,12.645308494567873,13.062314882278443
791,791,1607642439.7671108,317356,0.0,12.90564058303833
792,792,1607642440.874534,317506,31.84114074707031,13.046111106872559
793,793,1607642443.7307134,317791,36.04974365234375,13.232266712188721
794,794,1607642448.357214,318326,-10.0,13.232266712188721
795,795,1607642453.408279,318931,31.79572105407715,13.369667453765869
796,796,1607642456.503014,319276,17.996877670288086,13.244095687866212
797,797,1607642459.198067,319631,38.45802307128906,13.47181074142456
798,798,1607642468.012925,320091,17.920698165893555,13.465107460021972
799,799,1607642469.76247,320246,19.87125587463379,13.538001823425294
800,800,1607642473.638226,320676,-10.0,13.25780372619629
801,801,1607642478.4069474,321076,16.300090789794922,13.520804634094238
802,802,1607642479.61289,321201,13.89784336090088,13.527091703414918
803,803,1607642491.910034,322346,-10.0,13.157100973129273
804,804,1607642493.119,322481,-10.0,13.157100973129273
805,805,1607642496.9416099,322876,-10.0,12.804801816940307
806,806,1607642505.43025,323710,0.0,12.904801816940308
807,807,1607642512.193562,324450,-10.0,12.575731325149537
808,808,1607642514.192477,324635,27.70745086669922,12.695728893280029
809,809,1607642515.6682642,324790,-10.0,12.295060710906982
810,810,1607642517.971301,325055,27.106040954589844,12.178584613800048
811,811,1607642520.002001,325230,13.777326583862305,12.08764175415039
812,812,1607642523.38479,325550,12.705601692199707,11.904756441116334
813,813,1607642525.93067,325805,-10.0,11.66875644683838
814,814,1607642530.951751,326235,39.68978500366211,11.850039081573486
815,815,1607642532.352699,326390,17.500394821166992,11.8626611328125
816,816,1607642538.050027,327000,12.590062141418455,12.088561754226685
817,817,1607642547.481611,327915,-10.0,11.77248496055603
818,818,1607642552.271735,328290,17.456186294555664,11.61012001991272
819,819,1607642563.37182,329455,16.239683151245114,11.387634267807007
820,820,1607642564.640887,329600,19.3077335357666,11.680711603164672
821,821,1607642565.882274,329705,27.10365295410156,11.730619058609008
822,822,1607642567.667582,329885,25.292766571044922,11.654512948989868
823,823,1607642573.122507,330041,-10.0,11.554512948989869
824,824,1607642577.097358,330466,29.503177642822266,11.949544725418091
825,825,1607642580.956169,330816,23.74312400817871,12.286975965499877
826,826,1607642585.587319,331316,16.27259635925293,12.217702875137329
827,827,1607642586.651575,331431,-10.0,12.11770287513733
828,828,1607642592.493833,331973,-10.0,11.789490098953246
829,829,1607642595.788901,332278,-10.0,11.47251618385315
830,830,1607642598.556072,332553,-10.0,11.47251618385315
831,831,1607642600.3230212,332708,13.798240661621096,11.351429376602173
832,832,1607642601.949747,332888,-10.0,11.100842170715332
833,833,1607642608.408962,333523,-10.0,10.705871219635009
834,834,1607642615.860424,334168,34.59646987915039,10.781241188049316
835,835,1607642617.340677,334343,22.90768623352051,10.800395832061767
836,836,1607642618.552366,334493,17.503950119018555,10.782805042266846
837,837,1607642624.846593,335148,-10.0,10.543769159317016
838,838,1607642626.426023,335324,-10.0,10.543769159317016
839,839,1607642628.371537,335559,16.267446517944336,10.507702779769897
840,840,1607642630.356716,335749,-10.0,10.256976747512818
841,841,1607642632.723244,336064,16.307777404785153,10.520054521560668
842,842,1607642634.454524,336224,21.04342269897461,10.830488748550415
843,843,1607642635.558467,336369,38.18620681762695,11.312350816726685
844,844,1607642637.721629,336629,16.107177734375,11.573422594070434
845,845,1607642639.1105552,336764,23.48870849609375,11.658493461608886
846,846,1607642641.617894,336984,16.599987030029293,11.655475063323975
847,847,1607642642.756818,337109,18.560739517211914,11.941082458496094
848,848,1607642647.1721768,337604,-10.0,11.582424659729003
849,849,1607642650.492698,337932,21.06900405883789,11.588197326660156
850,850,1607642651.8455482,338087,13.59999942779541,11.82419732093811
851,851,1607642662.1991286,339091,36.5841178894043,11.952042303085328
852,852,1607642664.049972,339251,13.767983436584473,12.089722137451172
853,853,1607642665.199475,339371,24.10692405700684,12.19177351951599
854,854,1607642676.456181,340005,15.39981746673584,12.071778144836426
855,855,1607642680.778139,340410,18.01725006103516,12.351950645446777
856,856,1607642684.736963,340805,20.38494300842285,12.404886960983276
857,857,1607642691.2664,341475,18.06905746459961,12.34538800239563
858,858,1607642705.39657,342700,28.89236831665039,12.274486932754517
859,859,1607642710.892853,343241,-10.0,12.274486932754517
860,860,1607642713.4815161,343526,23.40237808227539,12.347308225631714
861,861,1607642717.0591981,343861,17.96158790588379,12.626924104690552
862,862,1607642718.334881,343996,-10.0,12.166571207046509
863,863,1607642722.431574,344391,33.050403594970696,12.597075242996215
864,864,1607642725.834588,344711,-10.0,12.244776544570923
865,865,1607642728.866711,345056,-10.0,12.008776540756225
866,866,1607642731.5375214,345211,-10.0,12.008776540756225
867,867,1607642733.118445,345406,-10.0,11.752926530838012
868,868,1607642738.417577,345940,18.50393867492676,11.680643224716187
869,869,1607642739.4732964,346040,24.07056999206543,11.699515810012818
870,870,1607642744.329517,346490,18.105548858642575,11.766668462753296
871,871,1607642745.883136,346635,-10.0,11.343077230453492
872,872,1607642750.0515964,347085,-10.0,11.343077230453492
873,873,1607642754.3991618,347535,23.37795448303223,11.39686511039734
874,874,1607642759.039835,348034,-10.0,10.913690328598022
875,875,1607642768.398128,348998,14.79995822906494,11.161689910888672
876,876,1607642769.8320491,349158,21.044662475585934,11.37213653564453
877,877,1607642774.052675,349598,16.258737564086914,11.386723918914795
878,878,1607642775.172559,349698,14.990801811218262,11.310676431655883
879,879,1607642783.0170002,350046,-10.0,10.976089715957642
880,880,1607642786.058451,350361,16.751449584960938,10.801196527481078
881,881,1607642787.253452,350511,13.788140296936035,10.711114387512207
882,882,1607642790.6382134,350800,0.0,10.537270698547363
883,883,1607642792.876016,350989,0.0,10.2969779586792
884,884,1607642795.7721891,351274,12.07259464263916,10.099540071487427
885,885,1607642797.963325,351494,-10.0,10.099540071487427
886,886,1607642799.7244642,351679,16.18526840209961,10.361392755508422
887,887,1607642800.955926,351822,-10.0,10.361392755508422
888,888,1607642803.768158,352097,-10.0,9.997774991989136
889,889,1607642807.4497721,352527,17.441320419311527,9.998368787765504
890,890,1607642809.1501741,352702,27.09919357299805,10.142907638549804
891,891,1607642813.780734,353232,16.893363952636722,10.311841278076171
892,892,1607642814.820751,353382,36.393802642822266,10.357367897033692
893,893,1607642818.1049721,353732,33.679443359375,10.333664894104004
894,894,1607642823.153099,354157,18.59606170654297,10.619625511169433
895,895,1607642825.6725519,354502,15.103480339050293,10.452703104019164
896,896,1607642830.3722858,354992,22.86746406555176,10.501408967971802
897,897,1607642839.083652,355852,13.156964302062988,10.248398380279541
898,898,1607642849.780732,356869,0.0,10.069191398620605
899,899,1607642857.165745,357554,29.44100570678711,10.164888896942138
900,900,1607642861.444144,357989,17.503093719482422,10.439919834136964
901,901,1607642869.844589,358869,-10.0,10.176918926239013
902,902,1607642871.797481,359120,0.0,10.037940492630005
903,903,1607642876.09237,359621,33.07486724853516,10.468689165115357
904,904,1607642890.980397,360686,17.199970245361328,10.74068886756897
905,905,1607642893.037178,360856,17.507505416870114,11.01576392173767
906,906,1607642896.846519,361191,24.107162475585927,11.25683554649353
907,907,1607642900.979116,361651,15.090433120727539,11.507739877700805
908,908,1607642905.698714,362186,-10.0,11.130665369033814
909,909,1607642907.2259321,362386,20.939668655395508,11.440062055587768
910,910,1607642908.9633381,362559,0.0,11.16900164604187
911,911,1607642924.5039039,364184,14.799978256225586,11.179228162765503
912,912,1607642925.46642,364319,13.87354564666748,11.190907602310181
913,913,1607642926.607584,364479,16.30710792541504,11.453978681564331
914,914,1607642927.949515,364614,13.305398941040039,11.19013482093811
915,915,1607642930.895845,364984,13.136266708374025,11.14649353981018
916,916,1607642933.308618,365239,28.853294372558594,11.309125862121583
917,917,1607642937.187107,365707,24.068077087402344,11.649806632995606
918,918,1607642938.466315,365882,-10.0,11.375244770050049
919,919,1607642944.971395,366562,31.90612602233887,11.531909198760987
920,920,1607642947.648083,366837,13.8681001663208,11.477512865066528
921,921,1607642949.34729,367057,-10.0,11.106476335525512
922,922,1607642950.547869,367172,21.667755126953125,11.070226221084594
923,923,1607642952.300733,367372,18.10236358642578,11.351249856948852
924,924,1607642961.574332,368408,31.89796638488769,11.375197744369506
925,925,1607642972.539359,369578,19.787738800048828,11.335643892288209
926,926,1607642975.849176,369903,15.067461967468262,11.323592548370362
927,927,1607642985.077818,370407,30.394550323486328,11.727538051605224
928,928,1607642991.826144,371211,0.0,11.827538051605224
929,929,1607642996.085842,371730,33.5546875,12.263084926605224
930,930,1607642997.096375,371875,28.85831069946289,12.651668033599854
931,931,1607643001.584198,372310,-10.0,12.413685626983643
932,932,1607643002.87648,372475,-10.0,12.413685626983643
933,933,1607643006.822751,372925,25.86688804626465,12.77235450744629
934,934,1607643011.5489109,373440,33.70212936401367,12.763411102294922
935,935,1607643014.132604,373690,37.29607009887695,12.907294940948486
936,936,1607643017.636324,374075,-10.0,12.632255439758302
937,937,1607643020.929348,374480,21.673463821411133,12.948990077972413
938,938,1607643025.203495,374960,19.904035568237305,13.248030433654785
939,939,1607643026.7781448,375125,24.06948089599609,13.326050777435302
940,940,1607643028.3128278,375280,18.057456970214844,13.60662534713745
941,941,1607643031.883505,375605,-10.0,13.3435475730896
942,942,1607643044.1791232,376985,36.05828475952149,13.493696193695069
943,943,1607643047.7518961,377360,20.3894100189209,13.315728225708007
944,944,1607643050.4598901,377670,18.062007904052734,13.335276527404785
945,945,1607643053.294298,378030,25.265439987182607,13.353043842315675
946,946,1607643059.850338,378780,-10.0,13.087043972015381
947,947,1607643068.03479,379669,-10.0,12.801436576843262
948,948,1607643077.911502,380174,-10.0,12.801436576843262
949,949,1607643082.797313,380689,18.10613822937012,12.771807918548584
950,950,1607643083.884878,380789,12.062236785888672,12.756430292129517
951,951,1607643085.083462,380939,-10.0,12.290589113235473
952,952,1607643092.071799,381624,29.39662742614746,12.446875553131104
953,953,1607643093.66414,381836,0.0,12.205806312561036
954,954,1607643094.991322,381996,12.643108367919922,12.178239221572875
955,955,1607643096.809804,382166,15.05495834350586,12.148616304397583
956,956,1607643102.196635,382776,-10.0,11.844766874313354
957,957,1607643109.463525,383591,20.44729995727539,11.868549299240112
958,958,1607643112.67184,384016,28.251087188720703,11.862136487960816
959,959,1607643116.003166,384411,-10.0,11.862136487960816
960,960,1607643122.556735,385101,-10.0,11.528112707138062
961,961,1607643123.96138,385251,-10.0,11.248496828079224
962,962,1607643125.023034,385411,17.916730880737305,11.527664136886596
963,963,1607643125.98515,385536,21.104324340820312,11.408203344345093
964,964,1607643128.73876,385806,-10.0,11.408203344345093
965,965,1607643131.480877,386121,13.757804870605467,11.645781393051147
966,966,1607643135.776043,386604,0.0,11.745781393051148
967,967,1607643139.509125,387014,16.155397415161133,12.007335367202758
968,968,1607643140.494007,387124,23.463552474975586,12.056931505203247
969,969,1607643144.1033552,387534,-10.0,11.716225805282592
970,970,1607643147.6211462,387909,-10.0,11.435170316696167
971,971,1607643157.029327,388889,31.894153594970703,11.854111852645874
972,972,1607643162.007454,389439,-10.0,11.854111852645874
973,973,1607643163.170171,389588,-10.0,11.520332307815552
974,974,1607643165.9225106,389860,33.67958831787109,11.957128190994263
975,975,1607643173.669248,390206,-10.0,11.709128608703613
976,976,1607643176.871729,390536,26.43888664245605,11.763070850372314
977,977,1607643178.451751,390711,33.088233947753906,11.931365814208984
978,978,1607643183.194161,391096,-10.0,11.681457796096801
979,979,1607643187.2375536,391521,16.307588577270508,11.944533681869506
980,980,1607643191.674028,391936,16.906312942504886,11.946082315444947
981,981,1607643197.413311,392471,15.061239242553713,11.958813304901122
982,982,1607643200.542834,392741,19.87318420410156,12.15754514694214
983,983,1607643206.046648,393231,17.470897674560547,12.332254123687743
984,984,1607643207.8237472,393441,-10.0,12.111528177261352
985,985,1607643209.60706,393616,15.70042610168457,12.368532438278198
986,986,1607643224.2483811,395121,33.70379638671875,12.54371771812439
987,987,1607643225.387868,395246,15.67333698272705,12.80045108795166
988,988,1607643227.98102,395571,-10.0,12.80045108795166
989,989,1607643229.6692278,395731,-10.0,12.526037883758544
990,990,1607643231.15659,395941,16.599981307983402,12.421045761108399
991,991,1607643233.26298,396146,20.479732513427734,12.456909446716308
992,992,1607643237.811929,396676,15.099757194519045,12.243968992233276
993,993,1607643238.999912,396826,39.572303771972656,12.302897596359253
994,994,1607643242.100085,397111,14.9898099899292,12.266835079193115
995,995,1607643246.401633,397621,13.263336181640625,12.24843363761902
996,996,1607643250.074857,398021,-10.0,11.919758996963502
997,997,1607643252.951365,398296,16.19205093383789,11.95010986328125
998,998,1607643256.1003358,398621,30.58553504943848,12.255965213775635


==> figures/reward_2_11.csv <==
,Wall time,Step,Value,Smoothed Value
0,1607582936.063643,946,0.0,0.0
1,1607582948.057581,1611,0.0,0.0
2,1607582950.922324,1969,0.0,0.0
3,1607582953.1329222,2169,0.0,0.0
4,1607582955.506949,2435,-397.3787841796875,-79.4757568359375
5,1607582964.825807,3385,0.0,-66.22979736328125
6,1607582981.493103,5118,-397.5720520019531,-113.5644051688058
7,1607582987.086332,5659,0.0,-99.36885452270508
8,1607582990.0544631,6004,0.0,-88.32787068684895
9,1607582992.592848,6242,0.0,-79.49508361816406
10,1607582992.9985712,6289,-398.0484619140625,-108.45448164506392
11,1607582995.300223,6564,0.0,-99.41660817464192
12,1607583003.318566,7424,0.0,-91.76917677659254
13,1607583004.451625,7569,0.0,-85.2142355782645
14,1607583006.547477,7769,0.0,-79.53328653971354
15,1607583008.087554,7884,0.0,-74.56245613098145
16,1607583018.795366,9010,-397.0214538574219,-93.53063246783088
17,1607583023.894877,9510,0.0,-88.33448621961806
18,1607583029.188783,10010,0.0,-83.685302734375
19,1607583030.107413,10120,11.640303611755373,-78.91902241706848
20,1607583031.786564,10280,0.0,-78.91902241706848
21,1607583032.348085,10321,-395.5030212402344,-98.6941734790802
22,1607583036.140404,10737,-396.5489196777344,-118.52161946296692
23,1607583047.400977,11813,0.0,-118.52161946296692
24,1607583048.029632,11880,-398.2008666992188,-118.56272358894348
25,1607583055.847261,12725,2.3999998569488525,-118.44272359609604
26,1607583062.96807,13505,0.0,-98.56412099599838
27,1607583065.459168,13751,-395.455322265625,-118.33688710927963
28,1607583066.793656,13921,0.0,-118.33688710927963
29,1607583077.419615,14945,0.0,-118.33688710927963
30,1607583084.344045,15590,0.0,-98.4344640135765
31,1607583094.391163,16662,1.2000001668930054,-98.37446400523186
32,1607583097.924599,17034,0.0,-98.37446400523186
33,1607583099.2728732,17179,0.0,-98.37446400523186
34,1607583109.443287,18280,0.0,-98.37446400523186
35,1607583111.2498689,18525,0.0,-98.37446400523186
36,1607583111.483244,18563,-399.7530212402344,-98.51104237437248
37,1607583112.9783869,18738,0.0,-98.51104237437248
38,1607583119.8728712,19587,-398.17584228515625,-118.4198344886303
39,1607583124.70892,20121,0.0,-119.00184966921806
40,1607583128.125788,20461,0.0,-119.00184966921806
41,1607583129.746052,20681,0.0,-99.22669860720634
42,1607583135.121339,21271,0.0,-79.39925262331963
43,1607583139.177234,21696,-395.283935546875,-99.16344940066338
44,1607583140.606363,21881,0.0,-79.25340606570244
45,1607583143.9646618,22236,0.0,-79.37340605854988
46,1607583147.780651,22641,-397.9739074707031,-99.27210143208504
47,1607583148.245028,22687,-397.2989807128906,-99.36428435444832
48,1607583150.022199,22912,0.0,-99.36428435444832
49,1607583152.810933,23206,0.0,-99.36428435444832
50,1607583155.1826632,23511,0.0,-99.36428435444832
51,1607583156.845008,23656,0.0,-99.42428436279297
52,1607583159.19445,23895,-396.156005859375,-119.23208465576172
53,1607583162.059748,24205,0.0,-119.23208465576172
54,1607583163.151275,24345,0.0,-119.23208465576172
55,1607583174.005455,25616,0.0,-119.23208465576172
56,1607583181.428056,26504,0.0,-99.24443359375
57,1607583183.168186,26704,4.8999977111816415,-98.99943370819092
58,1607583184.3800051,26844,5.3999972343444815,-78.82064173221588
59,1607583189.9054651,27451,-399.1457214355469,-98.77792780399322
60,1607583201.299876,28735,-398.074951171875,-118.68167536258697
61,1607583201.644424,28759,-397.3200988769531,-138.54768030643464
62,1607583203.972131,29034,0.0,-138.54768030643464
63,1607583210.023092,29714,0.0,-118.78348352909089
64,1607583215.843481,30319,0.0,-118.78348352909089
65,1607583217.069767,30484,0.0,-118.78348352909089
66,1607583218.308165,30584,0.0,-98.88478815555573
67,1607583222.953929,31080,-397.0617065429688,-98.87292444705963
68,1607583237.442383,32752,0.0,-98.87292444705963
69,1607583246.193484,33661,0.4000000059604645,-98.8529244467616
70,1607583250.803742,34146,0.0,-98.8529244467616
71,1607583253.043262,34401,0.0,-98.8529244467616
72,1607583254.369005,34561,-398.9169616699219,-98.99097223728896
73,1607583257.172009,34840,0.9000000953674316,-98.94597223252057
74,1607583263.1685698,35505,0.0,-98.94597223252057
75,1607583267.4179099,35970,0.0,-98.94597223252057
76,1607583270.72988,36325,0.0,-98.94597223252057
77,1607583276.7746801,36970,0.0,-99.19097211807966
78,1607583296.855341,39135,0.0,-99.46097197979688
79,1607583304.129914,39986,-398.4758605957031,-99.4274789378047
80,1607583305.912276,40156,0.0,-79.52373137921094
81,1607583313.216634,40921,0.0,-59.657726435363294
82,1607583314.364178,41036,0.0,-59.657726435363294
83,1607583320.320946,41621,0.0,-59.657726435363294
84,1607583322.093045,41836,0.0,-59.657726435363294
85,1607583324.7049801,42111,0.0,-59.657726435363294
86,1607583329.310653,42631,0.0,-59.657726435363294
87,1607583334.974351,43318,0.0,-39.80464110821485
88,1607583336.540012,43523,0.0,-39.80464110821485
89,1607583338.711304,43668,0.0,-39.82464110851288
90,1607583345.316497,44498,0.0,-39.82464110851288
91,1607583346.8036199,44648,0.0,-39.82464110851288
92,1607583348.061873,44793,0.0,-19.878793025016783
93,1607583351.9776778,45238,0.0,-19.923793029785156
94,1607583362.655,46578,0.0,-19.923793029785156
95,1607583365.420043,46873,0.0,-19.923793029785156
96,1607583375.000488,47918,0.0,-19.923793029785156
97,1607583393.055207,49963,0.0,-19.923793029785156
98,1607583397.159011,50333,0.0,-19.923793029785156
99,1607583402.664432,50968,0.0,0.0
100,1607583408.123309,51580,0.0,0.0
101,1607583410.706095,51915,0.0,0.0
102,1607583414.687082,52400,0.0,0.0
103,1607583416.058169,52565,0.0,0.0
104,1607583417.620761,52738,-398.8072204589844,-19.94036102294922
105,1607583420.413255,53088,0.0,-19.94036102294922
106,1607583426.658457,53856,0.0,-19.94036102294922
107,1607583432.784941,54541,0.0,-19.94036102294922
108,1607583434.795168,54751,0.0,-19.94036102294922
109,1607583459.037538,57476,0.20000000298023224,-19.930361022800206
110,1607583470.551552,58786,0.0,-19.930361022800206
111,1607583478.029257,59731,0.0,-19.930361022800206
112,1607583479.7994711,59941,1.700000286102295,-19.845361008495093
113,1607583485.275327,60361,0.0,-19.845361008495093
114,1607583494.200573,61356,0.0,-19.845361008495093
115,1607583505.550782,62636,2.499999761581421,-19.72036102041602
116,1607583508.8971279,63051,0.0,-19.72036102041602
117,1607583510.450047,63211,0.0,-19.72036102041602
118,1607583514.6826131,63686,0.0,-19.72036102041602
119,1607583523.276777,64596,0.0,-19.72036102041602
120,1607583534.912807,65956,0.0,-19.72036102041602
121,1607583535.984209,66101,1.2000001668930054,-19.66036101207137
122,1607583539.618171,66541,0.0,-19.66036101207137
123,1607583541.348925,66716,0.0,-19.66036101207137
124,1607583553.753573,68121,0.0,0.28000001087784765
125,1607583555.8425698,68311,0.0,0.28000001087784765
126,1607583569.812491,69786,0.0,0.28000001087784765
127,1607583574.398297,70236,0.0,0.28000001087784765
128,1607583576.215504,70426,0.0,0.28000001087784765
129,1607583579.577717,70751,0.0,0.27000001072883606
130,1607583581.884221,71026,0.0,0.27000001072883606
131,1607583600.396419,73151,0.0,0.27000001072883606
132,1607583605.777167,73786,0.0,0.1849999964237213
133,1607583609.4988241,74146,0.0,0.1849999964237213
134,1607583613.382149,74601,0.0,0.1849999964237213
135,1607583615.6941519,74851,0.0,0.06000000834465027
136,1607583623.2349288,75661,0.0,0.06000000834465027
137,1607583624.51031,75786,0.0,0.06000000834465027
138,1607583633.6976721,76801,0.0,0.06000000834465027
139,1607583636.552088,77141,0.0,0.06000000834465027
140,1607583638.129708,77241,0.0,0.06000000834465027
141,1607583641.0164769,77611,0.0,0.0
142,1607583643.130174,77811,0.0,0.0
143,1607583646.886085,78246,0.0,0.0
144,1607583649.260492,78541,0.0,0.0
145,1607583654.738601,79206,0.0,0.0
146,1607583655.9358609,79321,0.0,0.0
147,1607583668.887661,80711,0.0,0.0
148,1607583671.201275,80971,0.0,0.0
149,1607583678.447978,81701,0.0,0.0
150,1607583680.106496,81911,1.3000001907348633,0.06500000953674316
151,1607583680.982925,82011,0.0,0.06500000953674316
152,1607583686.452101,82576,0.0,0.06500000953674316
153,1607583693.0261161,83341,0.0,0.06500000953674316
154,1607583693.83909,83441,0.0,0.06500000953674316
155,1607583698.866713,83926,0.0,0.06500000953674316
156,1607583702.161751,84281,0.0,0.06500000953674316
157,1607583704.198611,84531,0.0,0.06500000953674316
158,1607583705.66817,84666,0.0,0.06500000953674316
159,1607583707.0972788,84826,0.0,0.06500000953674316
160,1607583707.8788009,84926,0.0,0.06500000953674316
161,1607583709.9536722,85156,0.0,0.06500000953674316
162,1607583711.541306,85336,0.0,0.06500000953674316
163,1607583718.516785,86136,0.0,0.06500000953674316
164,1607583719.7772882,86256,0.0,0.06500000953674316
165,1607583730.8642368,87451,0.0,0.06500000953674316
166,1607583733.907192,87761,0.0,0.06500000953674316
167,1607583742.848871,88716,0.0,0.06500000953674316
168,1607583745.415176,88991,0.0,0.06500000953674316
169,1607583752.000667,89722,0.0,0.06500000953674316
170,1607583760.020142,90397,0.0,0.0
171,1607583762.791745,90727,0.0,0.0
172,1607583780.6322641,92782,0.0,0.0
173,1607583790.279714,93857,0.0,0.0
174,1607583792.262782,94077,0.0,0.0
175,1607583794.675748,94322,0.0,0.0
176,1607583796.005485,94482,0.0,0.0
177,1607583797.176217,94592,0.0,0.0
178,1607583798.94289,94757,0.0,0.0
179,1607583801.253982,95037,0.0,0.0
180,1607583805.790011,95507,0.0,0.0
181,1607583811.588743,96147,0.0,0.0
182,1607583813.12276,96312,0.0,0.0
183,1607583818.91739,96892,0.0,0.0
184,1607583823.016807,97337,0.0,0.0
185,1607583828.528252,97957,0.0,0.0
186,1607583831.834042,98327,0.0,0.0
187,1607583833.045744,98482,0.0,0.0
188,1607583835.578475,98767,0.0,0.0
189,1607583836.981793,98942,0.0,0.0
190,1607583840.155809,99297,0.0,0.0
191,1607583841.662443,99497,0.0,0.0
192,1607583843.1104019,99687,0.0,0.0
193,1607583849.305198,100102,0.0,0.0
194,1607583851.604661,100312,0.0,0.0
195,1607583852.679013,100437,0.0,0.0
196,1607583855.146811,100717,0.0,0.0
197,1607583859.258499,101107,0.0,0.0
198,1607583860.938392,101297,0.0,0.0
199,1607583872.718627,102552,0.0,0.0
200,1607583879.078747,103127,0.0,0.0
201,1607583884.9733179,103737,0.0,0.0
202,1607583889.512664,104212,0.0,0.0
203,1607583892.333267,104562,0.0,0.0
204,1607583895.2412472,104862,0.0,0.0
205,1607583901.0330188,105502,0.0,0.0
206,1607583908.85444,106262,0.0,0.0
207,1607583913.241008,106696,0.0,0.0
208,1607583914.503516,106831,0.0,0.0
209,1607583915.3269632,106931,0.0,0.0
210,1607583917.140664,107146,0.0,0.0
211,1607583927.91131,108200,0.0,0.0
212,1607583935.816685,109050,0.0,0.0
213,1607583939.4393651,109335,0.0,0.0
214,1607583940.361775,109450,0.0,0.0
215,1607583947.578164,110015,0.0,0.0
216,1607583951.372691,110395,0.0,0.0
217,1607583953.027474,110605,0.0,0.0
218,1607583958.100423,111130,0.0,0.0
219,1607583959.6872098,111330,0.0,0.0
220,1607583961.475,111520,0.0,0.0
221,1607583965.376501,111875,0.0,0.0
222,1607583969.596082,112187,0.0,0.0
223,1607583980.869515,113204,0.0,0.0
224,1607583985.468905,113714,0.0,0.0
225,1607583986.311384,113819,0.0,0.0
226,1607583990.406876,114291,0.0,0.0
227,1607583991.8456528,114476,0.0,0.0
228,1607583994.1646779,114691,0.0,0.0
229,1607583996.708981,115020,0.0,0.0
230,1607583998.709372,115160,0.0,0.0
231,1607584006.943827,116130,0.0,0.0
232,1607584012.9204462,116825,0.0,0.0
233,1607584013.778584,116955,0.0,0.0
234,1607584016.501618,117260,0.0,0.0
235,1607584019.090478,117628,0.0,0.0
236,1607584021.930246,117978,0.0,0.0
237,1607584022.89331,118113,0.0,0.0
238,1607584024.6323369,118278,0.0,0.0
239,1607584025.81715,118448,0.0,0.0
240,1607584027.447033,118648,0.0,0.0
241,1607584031.058657,118993,0.0,0.0
242,1607584033.579362,119273,0.0,0.0
243,1607584035.830275,119543,0.0,0.0
244,1607584041.847243,120023,0.0,0.0
245,1607584044.6188881,120313,0.0,0.0
246,1607584045.8667269,120458,0.0,0.0
247,1607584047.4573581,120658,0.0,0.0
248,1607584055.406697,121537,0.0,0.0
249,1607584056.940945,121704,0.0,0.0
250,1607584059.523433,121989,0.0,0.0
251,1607584063.126631,122389,0.0,0.0
252,1607584067.910773,122949,0.0,0.0
253,1607584072.525095,123489,0.0,0.0
254,1607584076.262021,123939,0.0,0.0
255,1607584077.9220679,124115,0.0,0.0
256,1607584079.665395,124345,0.0,0.0
257,1607584082.051086,124625,0.0,0.0
258,1607584084.603119,124965,0.0,0.0
259,1607584092.993386,125875,0.0,0.0
260,1607584097.862335,126427,0.0,0.0
261,1607584099.942501,126652,0.0,0.0
262,1607584120.674357,128982,0.0,0.0
263,1607584126.1697712,129647,0.0,0.0
264,1607584131.2690759,130007,0.0,0.0
265,1607584132.756749,130202,0.0,0.0
266,1607584138.647315,130921,0.0,0.0
267,1607584141.236931,131201,0.0,0.0
268,1607584146.43305,131840,0.0,0.0
269,1607584149.0028949,132070,0.0,0.0
270,1607584151.0270429,132325,0.0,0.0
271,1607584156.273796,132930,0.0,0.0
272,1607584160.020352,133340,0.0,0.0
273,1607584161.816941,133560,0.0,0.0
274,1607584164.678784,133845,0.0,0.0
275,1607584170.096271,134475,0.0,0.0
276,1607584176.049341,135135,0.0,0.0
277,1607584185.0444849,136095,0.0,0.0
278,1607584187.103414,136300,0.0,0.0
279,1607584188.690447,136495,0.0,0.0
280,1607584189.53848,136600,0.0,0.0
281,1607584192.419439,136940,0.0,0.0
282,1607584196.439192,137411,0.0,0.0
283,1607584197.621915,137591,0.0,0.0
284,1607584198.8329132,137706,0.0,0.0
285,1607584202.533445,138171,0.0,0.0
286,1607584203.839776,138300,0.0,0.0
287,1607584205.2845619,138515,0.0,0.0
288,1607584206.59415,138670,0.0,0.0
289,1607584217.258204,139800,0.0,0.0
290,1607584218.537134,139965,0.0,0.0
291,1607584224.884234,140420,0.0,0.0
292,1607584235.3237321,141605,0.0,0.0
293,1607584240.675019,142145,0.0,0.0
294,1607584254.519114,143584,0.0,0.0
295,1607584256.1692212,143714,0.0,0.0
296,1607584258.485168,144009,0.0,0.0
297,1607584259.75631,144124,0.0,0.0
298,1607584261.283076,144274,0.0,0.0
299,1607584265.210553,144689,0.0,0.0
300,1607584266.508252,144842,0.0,0.0
301,1607584270.764392,145207,0.0,0.0
302,1607584273.882684,145567,0.0,0.0
303,1607584282.170954,146352,0.0,0.0
304,1607584283.907831,146537,0.0,0.0
305,1607584289.7223349,147107,0.0,0.0
306,1607584291.309926,147232,0.0,0.0
307,1607584292.912856,147437,0.0,0.0
308,1607584294.226666,147612,0.0,0.0
309,1607584301.074185,148222,0.0,0.0
310,1607584302.6687891,148362,0.0,0.0
311,1607584303.8620949,148487,0.0,0.0
312,1607584308.529954,148952,0.0,0.0
313,1607584309.797739,149112,0.0,0.0
314,1607584322.889826,150250,0.0,0.0
315,1607584328.676177,150755,0.0,0.0
316,1607584333.175762,151190,0.0,0.0
317,1607584336.501498,151515,0.0,0.0
318,1607584338.968961,151715,0.0,0.0
319,1607584344.108082,152215,0.0,0.0
320,1607584350.4316142,152840,0.0,0.0
321,1607584351.337677,152945,0.0,0.0
322,1607584353.880451,153150,0.0,0.0
323,1607584359.531833,153650,0.0,0.0
324,1607584372.876602,154995,0.0,0.0
325,1607584376.098973,155330,0.0,0.0
326,1607584381.000007,155921,0.0,0.0
327,1607584382.0833151,156071,0.0,0.0
328,1607584385.860554,156516,0.0,0.0
329,1607584389.448485,156866,0.0,0.0
330,1607584392.254363,157186,0.0,0.0
331,1607584400.147432,158116,0.0,0.0
332,1607584409.908467,159186,0.0,0.0
333,1607584411.178296,159296,0.0,0.0
334,1607584414.657403,159729,0.0,0.0
335,1607584419.444981,160034,0.0,0.0
336,1607584427.526664,160949,0.0,0.0
337,1607584429.473202,161129,0.0,0.0
338,1607584431.859632,161454,0.0,0.0
339,1607584434.683116,161764,0.0,0.0
340,1607584439.749635,162399,0.0,0.0
341,1607584445.309342,163044,0.0,0.0
342,1607584448.287998,163334,0.0,0.0
343,1607584455.518747,164114,0.0,0.0
344,1607584456.767169,164234,0.0,0.0
345,1607584457.9822538,164391,0.0,0.0
346,1607584468.131655,165556,0.0,0.0
347,1607584469.363756,165666,0.0,0.0
348,1607584479.4397302,166745,0.0,0.0
349,1607584484.922127,167363,0.0,0.0
350,1607584486.381565,167558,0.0,0.0
351,1607584487.547915,167673,0.0,0.0
352,1607584499.093775,169095,0.0,0.0
353,1607584501.7134721,169370,0.0,0.0
354,1607584504.7702382,169745,0.0,0.0
355,1607584516.8110821,170775,0.0,0.0
356,1607584518.207488,170940,0.0,0.0
357,1607584524.045371,171555,0.0,0.0
358,1607584528.859957,172075,0.0,0.0
359,1607584529.949818,172205,0.0,0.0
360,1607584530.920665,172335,0.0,0.0
361,1607584550.3124142,174507,0.0,0.0
362,1607584554.012137,174942,0.0,0.0
363,1607584559.135513,175562,0.0,0.0
364,1607584561.323369,175767,0.0,0.0
365,1607584562.41525,175927,0.0,0.0
366,1607584566.956317,176467,0.0,0.0
367,1607584568.397966,176582,0.0,0.0
368,1607584570.553131,176782,0.0,0.0
369,1607584593.923255,179372,0.0,0.0
370,1607584595.793026,179607,0.0,0.0
371,1607584597.528808,179762,0.0,0.0
372,1607584602.713209,180092,0.0,0.0
373,1607584604.513054,180267,0.0,0.0
374,1607584612.947731,181237,0.0,0.0
375,1607584614.300715,181417,0.0,0.0
376,1607584617.187769,181732,0.0,0.0
377,1607584619.921107,182062,0.0,0.0
378,1607584622.419618,182372,0.0,0.0
379,1607584625.126312,182661,0.0,0.0
380,1607584628.650042,183041,0.0,0.0
381,1607584630.9276562,183266,0.0,0.0
382,1607584633.6011071,183571,0.0,0.0
383,1607584636.2712061,183848,0.0,0.0
384,1607584639.7522821,184193,0.0,0.0
385,1607584642.676609,184548,0.0,0.0
386,1607584658.0660222,186170,0.0,0.0
387,1607584664.615768,186870,0.0,0.0
388,1607584670.578989,187570,0.0,0.0
389,1607584671.815498,187695,0.0,0.0
390,1607584672.882732,187800,0.0,0.0
391,1607584676.163638,188195,0.0,0.0
392,1607584679.385539,188587,0.0,0.0
393,1607584684.025774,189132,0.0,0.0
394,1607584687.055455,189452,0.0,0.0
395,1607584691.281032,189832,0.0,0.0
396,1607584701.287188,190647,0.0,0.0
397,1607584703.75017,190912,0.0,0.0
398,1607584706.988331,191252,0.0,0.0
399,1607584708.128741,191387,0.0,0.0
400,1607584712.6112552,191877,0.0,0.0
401,1607584713.419635,191982,0.0,0.0
402,1607584715.141047,192121,0.0,0.0
403,1607584719.021749,192511,0.0,0.0
404,1607584731.5219529,193918,0.0,0.0
405,1607584739.025414,194693,0.0,0.0
406,1607584741.6285028,195048,0.0,0.0
407,1607584749.935915,195903,0.0,0.0
408,1607584754.5276349,196423,0.0,0.0
409,1607584755.614217,196563,0.0,0.0
410,1607584757.533342,196733,0.0,0.0
411,1607584758.917794,196895,0.0,0.0
412,1607584768.349314,197915,0.0,0.0
413,1607584771.845896,198285,0.0,0.0
414,1607584784.2154381,199535,0.0,0.0
415,1607584786.695322,199775,0.0,0.0
416,1607584792.739563,200210,0.0,0.0
417,1607584794.146189,200345,0.0,0.0
418,1607584798.278033,200875,0.0,0.0
419,1607584805.3483891,201710,0.0,0.0
420,1607584807.022109,201950,0.0,0.0
421,1607584811.611808,202399,0.0,0.0
422,1607584815.406258,202804,0.0,0.0
423,1607584817.187133,203019,0.0,0.0
424,1607584819.574489,203232,0.0,0.0
425,1607584820.997556,203407,0.0,0.0
426,1607584823.096905,203602,0.0,0.0
427,1607584832.419829,204602,0.0,0.0
428,1607584842.115421,205627,0.0,0.0
429,1607584851.86842,206712,0.0,0.0
430,1607584858.9713311,207605,0.0,0.0
431,1607584864.0742528,208200,0.0,0.0
432,1607584870.120506,208820,0.0,0.0
433,1607584880.437024,209947,0.0,0.0
434,1607584885.5258892,210207,0.0,0.0
435,1607584889.106027,210607,0.0,0.0
436,1607584892.567143,211002,0.0,0.0
437,1607584894.6874518,211222,0.0,0.0
438,1607584899.23459,211652,0.0,0.0
439,1607584900.375759,211797,0.0,0.0
440,1607584903.602128,212117,0.0,0.0
441,1607584905.0103538,212287,0.0,0.0
442,1607584909.667445,212802,0.0,0.0
443,1607584931.964408,215317,0.0,0.0
444,1607584933.46406,215517,0.0,0.0
445,1607584935.684132,215727,0.0,0.0
446,1607584943.97788,216642,0.0,0.0
447,1607584948.047899,217077,0.0,0.0
448,1607584953.5141509,217672,0.0,0.0
449,1607584955.546994,217887,0.0,0.0
450,1607584956.55792,218007,0.0,0.0
451,1607584963.008908,218672,0.0,0.0
452,1607584964.573793,218812,0.0,0.0
453,1607584965.823695,218967,0.0,0.0
454,1607584968.772961,219287,0.0,0.0
455,1607584970.626867,219522,0.0,0.0
456,1607584973.316284,219807,0.0,0.0
457,1607584978.06264,220062,0.0,0.0
458,1607584990.536597,221372,0.0,0.0
459,1607584997.717714,222117,0.0,0.0
460,1607584998.778645,222242,0.0,0.0
461,1607585010.46761,223517,0.0,0.0
462,1607585012.37265,223682,0.0,0.0
463,1607585027.75148,225344,0.0,0.0
464,1607585038.94271,226669,0.0,0.0
465,1607585040.266492,226804,0.0,0.0
466,1607585044.066647,227249,0.0,0.0
467,1607585047.49422,227679,0.0,0.0
468,1607585049.4611359,227839,0.0,0.0
469,1607585061.556068,229169,0.0,0.0
470,1607585063.703855,229379,0.0,0.0
471,1607585064.988129,229534,0.0,0.0
472,1607585066.3309789,229694,0.0,0.0
473,1607585074.71029,230239,0.0,0.0
474,1607585077.539339,230539,0.0,0.0
475,1607585079.838544,230729,0.0,0.0
476,1607585081.499176,230919,0.0,0.0
477,1607585091.36615,232004,0.0,0.0
478,1607585097.719824,232674,0.0,0.0
479,1607585099.0749679,232824,0.0,0.0
480,1607585103.175768,233197,0.0,0.0
481,1607585113.237944,234127,0.0,0.0
482,1607585116.645114,234457,0.0,0.0
483,1607585134.829685,236122,0.0,0.0
484,1607585145.050249,237027,0.0,0.0
485,1607585147.409156,237220,0.0,0.0
486,1607585150.370806,237525,0.0,0.0
487,1607585151.6018279,237655,0.0,0.0
488,1607585160.828216,238655,0.0,0.0
489,1607585171.928403,239740,0.0,0.0
490,1607585174.141285,239960,0.0,0.0
491,1607585191.684394,241403,0.0,0.0
492,1607585199.8719811,242108,0.0,0.0
493,1607585202.474803,242423,0.0,0.0
494,1607585209.371857,243085,0.0,0.0
495,1607585224.0364358,244645,0.0,0.0
496,1607585227.640259,245031,0.0,0.0
497,1607585233.530064,245546,0.0,0.0
498,1607585236.775611,245846,0.0,0.0
499,1607585237.736573,245946,0.0,0.0
500,1607585246.0701609,246776,0.0,0.0
501,1607585250.893661,247240,0.0,0.0
502,1607585256.963934,247920,0.0,0.0
503,1607585259.5449731,248160,0.0,0.0
504,1607585264.474408,248685,0.0,0.0
505,1607585267.179398,248965,0.0,0.0
506,1607585268.235066,249085,0.0,0.0
507,1607585269.387973,249200,0.0,0.0
508,1607585276.1141472,249915,0.0,0.0
509,1607585287.714355,250810,0.0,0.0
510,1607585292.318339,251163,0.0,0.0
511,1607585295.9486241,251533,0.0,0.0
512,1607585300.443028,251998,0.0,0.0
513,1607585305.9315891,252583,0.0,0.0
514,1607585311.225884,253173,0.0,0.0
515,1607585321.00205,254189,0.0,0.0
516,1607585321.786021,254299,0.0,0.0
517,1607585322.847825,254439,0.0,0.0
518,1607585332.661751,255524,0.0,0.0
519,1607585335.226132,255799,0.0,0.0
520,1607585337.380897,256084,0.0,0.0
521,1607585340.796542,256504,0.0,0.0
522,1607585341.6803188,256614,0.0,0.0
523,1607585349.948476,257512,0.0,0.0
524,1607585351.0459359,257642,0.0,0.0
525,1607585362.071705,258877,0.0,0.0
526,1607585365.975136,259341,0.0,0.0
527,1607585366.69355,259446,0.0,0.0
528,1607585367.954857,259617,0.0,0.0
529,1607585369.5467448,259777,0.0,0.0
530,1607585376.031745,260152,0.0,0.0
531,1607585380.2296429,260592,0.0,0.0
532,1607585388.826731,261577,0.0,0.0
533,1607585389.8431199,261702,0.0,0.0
534,1607585395.349493,262393,0.0,0.0
535,1607585398.424603,262673,0.0,0.0
536,1607585399.4101698,262788,0.0,0.0
537,1607585400.9949448,262963,0.0,0.0
538,1607585416.259483,264464,0.0,0.0
539,1607585423.2781801,265195,0.0,0.0
540,1607585425.504715,265490,0.0,0.0
541,1607585426.505608,265595,0.0,0.0
542,1607585430.3437982,265980,0.0,0.0
543,1607585436.7359939,266640,0.0,0.0
544,1607585438.7354689,266800,0.0,0.0
545,1607585440.998213,267094,0.0,0.0
546,1607585443.128141,267284,0.0,0.0
547,1607585444.570359,267464,0.0,0.0
548,1607585448.7379699,267896,0.0,0.0
549,1607585451.885885,268236,0.0,0.0
550,1607585454.5470722,268556,0.0,0.0
551,1607585466.8058732,269878,0.0,0.0
552,1607585475.058557,270352,0.0,0.0
553,1607585491.330238,271947,0.0,0.0
554,1607585501.633853,272925,0.0,0.0
555,1607585503.8347971,273120,0.0,0.0
556,1607585510.4933481,273950,0.0,0.0
557,1607585511.339761,274055,0.0,0.0
558,1607585513.0833051,274220,0.0,0.0
559,1607585514.9710429,274495,0.0,0.0
560,1607585524.035151,275585,0.0,0.0
561,1607585532.203547,276430,0.0,0.0
562,1607585534.121763,276640,0.0,0.0
563,1607585545.207104,277875,0.0,0.0
564,1607585546.1158571,277995,0.0,0.0
565,1607585550.224701,278480,0.0,0.0
566,1607585554.3994179,278954,0.0,0.0
567,1607585560.347924,279639,0.0,0.0
568,1607585563.2940161,279949,0.0,0.0
569,1607585572.844254,280684,0.0,0.0
570,1607585582.339288,281789,0.0,0.0
571,1607585587.5681381,282408,0.0,0.0
572,1607585589.687703,282573,0.0,0.0
573,1607585593.878673,283058,0.0,0.0
574,1607585601.574515,283892,0.0,0.0
575,1607585606.617706,284472,0.0,0.0
576,1607585609.879358,284817,0.0,0.0
577,1607585611.52481,285037,0.0,0.0
578,1607585613.561766,285227,0.0,0.0
579,1607585614.346253,285332,0.0,0.0
580,1607585625.4927518,286563,0.0,0.0
581,1607585628.413734,286878,0.0,0.0
582,1607585629.541075,287043,0.0,0.0
583,1607585638.17557,288033,0.0,0.0
584,1607585640.143001,288203,0.0,0.0
585,1607585641.506938,288342,0.0,0.0
586,1607585644.628282,288687,0.0,0.0
587,1607585647.508281,288992,0.0,0.0
588,1607585670.066188,290860,0.0,0.0
589,1607585683.087311,292283,0.0,0.0
590,1607585689.379001,292968,0.0,0.0
591,1607585695.868618,293626,0.0,0.0
592,1607585697.394599,293792,0.0,0.0
593,1607585704.319256,294555,0.0,0.0
594,1607585706.127221,294690,0.0,0.0
595,1607585707.210751,294827,0.0,0.0
596,1607585713.176917,295352,0.0,0.0
597,1607585715.0714939,295562,0.0,0.0
598,1607585724.407269,296489,0.0,0.0
599,1607585729.119734,297045,0.0,0.0
600,1607585730.368066,297180,0.0,0.0
601,1607585732.114747,297375,0.0,0.0
602,1607585735.432082,297755,0.0,0.0
603,1607585736.617023,297910,0.0,0.0
604,1607585743.319149,298650,0.0,0.0
605,1607585747.676542,299095,0.0,0.0
606,1607585751.167483,299426,0.0,0.0
607,1607585754.603323,299796,0.0,0.0
608,1607585763.022464,300256,0.0,0.0
609,1607585766.29575,300641,0.0,0.0
610,1607585769.208748,300891,0.0,0.0
611,1607585778.424286,301721,0.0,0.0
612,1607585779.7082949,301881,0.0,0.0
613,1607585782.677957,302176,0.0,0.0
614,1607585786.374074,302571,0.0,0.0
615,1607585800.950726,303971,0.0,0.0
616,1607585802.942093,304176,0.0,0.0
617,1607585804.207771,304331,0.0,0.0
618,1607585805.086824,304446,0.0,0.0
619,1607585824.141583,306595,1.0000001192092896,0.05000000596046448
620,1607585831.675256,307210,0.0,0.05000000596046448
621,1607585838.2022939,307875,0.0,0.05000000596046448
622,1607585839.639766,308045,0.0,0.05000000596046448
623,1607585843.738163,308465,0.0,0.05000000596046448
624,1607585845.111301,308625,0.0,0.05000000596046448
625,1607585849.290931,309035,0.0,0.05000000596046448
626,1607585851.706461,309263,0.0,0.05000000596046448
627,1607585854.468599,309573,0.0,0.05000000596046448
628,1607585866.743707,310373,0.0,0.05000000596046448
629,1607585870.8398051,310838,0.0,0.05000000596046448
630,1607585873.884176,311148,0.0,0.05000000596046448
631,1607585875.0554821,311298,0.0,0.05000000596046448
632,1607585877.673328,311583,0.0,0.05000000596046448
633,1607585882.347821,312091,0.0,0.05000000596046448
634,1607585887.957211,312696,0.0,0.05000000596046448
635,1607585892.022469,313041,0.0,0.05000000596046448
636,1607585895.688745,313396,0.0,0.05000000596046448
637,1607585901.106964,313856,0.0,0.05000000596046448
638,1607585902.405247,314011,0.0,0.05000000596046448
639,1607585906.271484,314441,0.0,0.0
640,1607585910.8710039,314966,0.0,0.0
641,1607585921.513712,316111,0.0,0.0
642,1607585923.083955,316246,0.0,0.0
643,1607585926.622259,316641,0.0,0.0
644,1607585933.6172152,317476,0.0,0.0
645,1607585939.4782689,318195,0.0,0.0
646,1607585941.139277,318380,0.0,0.0
647,1607585942.207959,318534,0.0,0.0
648,1607585944.705952,318799,0.0,0.0
649,1607585945.9813962,318974,0.0,0.0
650,1607585949.339825,319294,0.0,0.0
651,1607585951.191244,319534,0.0,0.0
652,1607585955.0941222,319964,0.0,0.0
653,1607585960.6930768,320119,0.0,0.0
654,1607585966.285355,320729,0.0,0.0
655,1607585974.432924,321644,0.0,0.0
656,1607585977.64573,322019,0.0,0.0
657,1607585988.367746,323108,0.0,0.0
658,1607585989.677138,323253,0.0,0.0
659,1607585990.4948401,323358,0.0,0.0
660,1607585991.960158,323538,0.0,0.0
661,1607585993.3108509,323661,0.0,0.0
662,1607585996.595027,324086,0.0,0.0
663,1607585999.483333,324436,0.0,0.0
664,1607586003.760621,324946,0.0,0.0
665,1607586004.629111,325061,0.0,0.0
666,1607586009.933183,325606,0.0,0.0
667,1607586012.7641,325911,0.0,0.0
668,1607586015.4184961,326186,0.0,0.0
669,1607586016.820587,326341,0.0,0.0
670,1607586018.273271,326521,0.0,0.0
671,1607586022.913448,327032,0.0,0.0
672,1607586028.896188,327677,0.0,0.0
673,1607586030.610613,327852,0.0,0.0
674,1607586031.735718,328002,0.0,0.0
675,1607586037.624691,328651,0.0,0.0
676,1607586039.6894028,328794,0.0,0.0
677,1607586041.446649,329029,0.0,0.0
678,1607586043.353588,329219,0.0,0.0
679,1607586046.14547,329534,0.0,0.0
680,1607586047.564818,329694,0.0,0.0
681,1607586049.140363,329839,0.0,0.0
682,1607586055.296665,330099,0.0,0.0
683,1607586056.695787,330234,0.0,0.0
684,1607586059.3962061,330579,0.0,0.0
685,1607586064.015054,331074,0.0,0.0
686,1607586066.586514,331404,0.0,0.0
687,1607586068.472667,331559,0.0,0.0
688,1607586078.353626,332544,0.0,0.0
689,1607586079.901161,332704,0.0,0.0
690,1607586080.9263608,332824,0.0,0.0
691,1607586086.155265,333393,0.0,0.0
692,1607586090.129523,333798,0.0,0.0
693,1607586093.850152,334193,0.0,0.0
694,1607586099.596736,334804,0.0,0.0
695,1607586110.369996,336011,0.0,0.0
696,1607586115.289093,336562,0.0,0.0
697,1607586118.230535,336847,0.0,0.0
698,1607586121.1988869,337182,0.0,0.0
699,1607586122.457111,337317,0.0,0.0
700,1607586128.980375,338032,0.0,0.0
701,1607586132.341574,338377,0.0,0.0
702,1607586133.521354,338532,0.0,0.0
703,1607586135.464514,338727,0.0,0.0
704,1607586140.553308,339272,0.0,0.0
705,1607586144.863199,339743,0.0,0.0
706,1607586146.224237,339888,0.0,0.0
707,1607586156.052809,340338,0.0,0.0
708,1607586160.5025618,340788,0.0,0.0
709,1607586173.777566,342258,0.0,0.0
710,1607586174.945841,342418,0.0,0.0
711,1607586179.317624,342858,0.0,0.0
712,1607586180.1829,342958,0.0,0.0
713,1607586183.760441,343295,0.0,0.0
714,1607586189.340507,343760,0.0,0.0
715,1607586192.615272,344055,0.0,0.0
716,1607586194.857264,344250,0.0,0.0
717,1607586197.662107,344535,0.0,0.0
718,1607586199.9665651,344713,0.0,0.0
719,1607586201.405575,344898,0.0,0.0
720,1607586202.566024,345034,0.0,0.0
721,1607586205.5155551,345309,0.0,0.0
722,1607586209.665165,345701,0.0,0.0
723,1607586211.2385118,345876,0.0,0.0
724,1607586216.5775518,346406,0.0,0.0
725,1607586218.052749,346556,0.0,0.0
726,1607586221.944097,346906,0.0,0.0
727,1607586226.0510552,347331,0.0,0.0
728,1607586233.743874,348166,0.0,0.0
729,1607586256.785931,350036,0.0,0.0
730,1607586262.835327,350721,0.0,0.0
731,1607586267.101779,351156,0.0,0.0
732,1607586274.009079,351970,0.0,0.0
733,1607586276.665017,352225,0.0,0.0
734,1607586281.681227,352714,0.0,0.0
735,1607586290.6189349,353727,0.0,0.0
736,1607586291.861365,353897,0.0,0.0
737,1607586294.9714599,354232,0.0,0.0
738,1607586298.5179632,354656,0.0,0.0
739,1607586303.029571,355189,0.0,0.0
740,1607586304.372039,355389,0.0,0.0
741,1607586305.689567,355564,0.0,0.0
742,1607586319.1167471,357010,0.0,0.0
743,1607586320.506424,357145,0.0,0.0
744,1607586322.236777,357305,0.0,0.0
745,1607586323.378201,357440,0.0,0.0
746,1607586326.9569302,357810,0.0,0.0
747,1607586328.92696,358065,0.0,0.0
748,1607586332.3643289,358443,0.0,0.0
749,1607586340.796927,359298,0.0,0.0
750,1607586342.8783882,359573,0.0,0.0
751,1607586344.055645,359701,0.0,0.0
752,1607586345.481293,359816,0.0,0.0
753,1607586351.788693,360016,0.0,0.0
754,1607586360.29269,361035,0.0,0.0
755,1607586370.831677,362198,0.0,0.0
756,1607586378.065904,363023,0.0,0.0
757,1607586390.5181231,364350,0.0,0.0
758,1607586391.5804641,364495,0.0,0.0
759,1607586395.626392,364930,0.0,0.0
760,1607586401.436801,365545,0.0,0.0
761,1607586406.1260948,366060,0.0,0.0
762,1607586412.024446,366695,0.0,0.0
763,1607586415.097492,367100,0.0,0.0
764,1607586419.0383391,367579,0.0,0.0
765,1607586420.881026,367744,0.0,0.0
766,1607586422.01976,367899,0.0,0.0
767,1607586424.827805,368224,0.0,0.0
768,1607586436.956579,369609,0.0,0.0
769,1607586440.55439,369984,0.0,0.0
770,1607586448.6484401,370294,0.0,0.0
771,1607586451.440398,370654,0.0,0.0
772,1607586458.069009,371404,0.0,0.0
773,1607586466.646192,372237,0.0,0.0
774,1607586475.182154,373257,0.0,0.0
775,1607586475.893832,373357,0.0,0.0
776,1607586477.101773,373507,0.0,0.0
777,1607586483.279778,374192,0.0,0.0
778,1607586487.901519,374737,0.0,0.0
779,1607586493.177421,375256,0.0,0.0
780,1607586504.260486,376472,0.0,0.0
781,1607586508.023559,376851,0.0,0.0
782,1607586513.720053,377506,0.0,0.0
783,1607586515.074263,377656,0.0,0.0
784,1607586516.850493,377816,0.0,0.0
785,1607586517.82113,377941,0.0,0.0
786,1607586520.818244,378211,0.0,0.0
787,1607586523.659729,378526,0.0,0.0
788,1607586528.259401,379016,0.4000000059604645,0.020000000298023225
789,1607586536.645078,379946,0.0,0.020000000298023225
790,1607586545.72741,380321,0.0,0.020000000298023225
791,1607586555.306559,381301,0.0,0.020000000298023225
792,1607586560.899264,381917,0.0,0.020000000298023225
793,1607586563.6285949,382182,0.0,0.020000000298023225
794,1607586569.591819,382849,0.0,0.020000000298023225
795,1607586571.058373,383024,0.0,0.020000000298023225
796,1607586574.390645,383409,0.0,0.020000000298023225
797,1607586578.9908788,383834,0.0,0.020000000298023225
798,1607586582.8996801,384234,0.0,0.020000000298023225
799,1607586587.95305,384769,0.0,0.020000000298023225
800,1607586589.897919,385025,0.0,0.020000000298023225
801,1607586593.9349608,385515,0.0,0.020000000298023225
802,1607586596.06304,385725,0.0,0.020000000298023225
803,1607586597.3638802,385900,0.0,0.020000000298023225
804,1607586610.651569,387396,0.0,0.020000000298023225
805,1607586611.578202,387521,0.0,0.020000000298023225
806,1607586614.7793472,387846,0.0,0.020000000298023225
807,1607586616.020147,388006,0.0,0.020000000298023225
808,1607586618.307918,388216,0.0,0.0
809,1607586620.079996,388421,0.0,0.0
810,1607586625.12875,388951,0.0,0.0
811,1607586626.330598,389101,0.0,0.0
812,1607586629.183778,389386,0.0,0.0
813,1607586633.614981,389896,0.0,0.0
814,1607586641.640051,390223,0.0,0.0
815,1607586644.327251,390498,0.0,0.0
816,1607586647.309759,390823,0.0,0.0
817,1607586659.413574,392219,0.0,0.0
818,1607586665.1186562,392944,0.0,0.0
819,1607586667.727196,393214,0.0,0.0
820,1607586670.682327,393539,0.0,0.0
821,1607586672.907333,393764,0.0,0.0
822,1607586675.358616,394074,0.0,0.0
823,1607586676.9898849,394224,0.0,0.0
824,1607586681.787375,394734,0.0,0.0
825,1607586690.436311,395642,0.0,0.0
826,1607586692.072701,395827,0.0,0.0
827,1607586697.5724711,396415,0.0,0.0
828,1607586702.111167,396825,0.0,0.0
829,1607586707.121993,397355,0.0,0.0
830,1607586709.19497,397625,0.0,0.0
831,1607586710.612777,397730,0.0,0.0
832,1607586717.536426,398362,0.0,0.0
833,1607586724.082836,398976,0.0,0.0
834,1607586731.0237222,399591,0.0,0.0
835,1607586732.650088,399731,0.0,0.0
836,1607586734.652659,399921,0.0,0.0


==> figures/reward_2_12.csv <==
,Wall time,Step,Value,Smoothed Value
0,1629539552.289439,901,0.0,0.0
1,1629539567.873391,1580,0.0,0.0
2,1629539574.841302,2096,-387.1443786621094,-129.04812622070312
3,1629539576.108269,2195,0.0,-96.78609466552734
4,1629539583.374305,2684,1.2000001668930054,-77.18887569904328
5,1629539591.1657212,3285,17.500030517578125,-61.40739132960638
6,1629539607.021971,4486,-397.3478088378906,-109.39887954507556
7,1629539612.356541,4820,0.0,-95.72401960194111
8,1629539616.96837,5145,13.500015258789062,-83.58801572852664
9,1629539619.442091,5345,0.0,-75.22921415567399
10,1629539620.6797462,5444,0.0,-68.39019468697634
11,1629539621.209747,5484,-397.3478088378906,-95.80332919955254
12,1629539627.265784,5918,0.0,-88.43384233804849
13,1629539629.98298,6133,10.10000228881836,-81.39571057898658
14,1629539631.8054981,6248,0.0,-75.96932987372081
15,1629539633.199043,6363,11.500007629394533,-70.5024962797761
16,1629539648.983871,7519,16.50002670288086,-65.38470081020805
17,1629539652.743502,7763,0.0,-61.75221743186315
18,1629539659.778534,8298,0.0,-58.50210072492298
19,1629539660.973639,8403,0.0,-55.57699568867683
20,1629539661.65061,8457,-394.03521728515625,-71.69405385993775
21,1629539661.930293,8477,-397.3478088378906,-86.49649726802653
22,1629539664.267201,8668,-397.3478088378906,-100.01177168410757
23,1629539677.917079,9628,-383.1311340332031,-111.80841178198655
24,1629539684.283604,10092,11.100006103515623,-106.89207506656646
25,1629539696.126524,10985,0.0,-102.78084141016006
26,1629539702.860451,11440,0.0,-98.97414358015413
27,1629539705.852982,11625,10.600004196166992,-95.06078115957123
28,1629539720.0527382,12665,0.0,-91.78282318855155
29,1629539728.188757,13282,-395.78497314453125,-101.9162281870842
30,1629539737.357035,13904,0.0,-98.62860792298471
31,1629539742.655895,14264,0.0,-95.54646392539144
32,1629539743.937835,14369,0.0,-92.65111653371291
33,1629539756.6469278,15328,0.0,-89.92608369448605
34,1629539762.337573,15703,0.0,-87.35676701750074
35,1629539764.902478,15913,12.200010299682615,-84.59130098091231
36,1629539766.598012,16053,0.0,-82.30504960304982
37,1629539780.78505,17118,0.0,-80.13912724507482
38,1629539792.459534,17908,0.0,-78.08427782853444
39,1629539797.182303,18233,0.0,-76.13217088282109
40,1629539799.6456368,18438,0.9000000953674316,-74.25333744432868
41,1629539808.228343,19088,0.9000000953674316,-72.4639722648121
42,1629539818.875021,19848,0.9000000953674316,-70.75783337271491
43,1629539821.057048,19988,2.6999995708465576,-69.08833716945215
44,1629539828.779442,20533,9.600000381469727,-67.33970744609833
45,1629539841.9647892,21523,9.600000381469727,-65.66710510202076
46,1629539843.8882089,21623,0.0,-64.2699326530416
47,1629539847.7924411,21948,14.200017929077148,-62.63514201591412
48,1629539854.656763,22383,0.0,-61.35687381150771
49,1629539858.7882972,22693,0.0,-60.129736335277556
50,1629539861.228548,22898,0.0,-58.950721897330936
51,1629539865.416766,23163,0.0,-57.81705416853611
52,1629539868.4161198,23403,11.500007629394533,-56.50918507800912
53,1629539870.459414,23553,0.0,-55.46271868767562
54,1629539887.214385,24683,11.100006103515623,-54.25248732783577
55,1629539903.107044,25873,0.0,-53.28369291126728
56,1629539904.839519,26028,0.0,-52.348891281245045
57,1629539907.938216,26228,0.0,-51.446324190189095
58,1629539916.502782,26808,0.0,-50.57435259374522
59,1629539939.677598,28568,16.20002555847168,-49.46144629120827
60,1629539942.566875,28713,10.600004196166992,-48.47683234879228
61,1629539947.865429,29138,0.0,-47.694947956069825
62,1629539956.437945,29738,20.00004005432129,-46.62042433685727
63,1629539963.349041,30223,0.0,-45.89198020659387
64,1629539966.419671,30433,0.0,-45.18594974187704
65,1629539968.86167,30628,10.10000228881836,-44.348283802018024
66,1629539976.510039,31118,17.300029754638672,-43.42815971908285
67,1629540003.438468,33068,0.0,-42.78951031144928
68,1629540015.552323,34008,0.0,-42.16937248084856
69,1629540022.7885711,34543,0.0,-41.5669528739793
70,1629540026.6280448,34798,0.0,-40.98150283350071
71,1629540028.001209,34908,0.0,-40.41231529414654
72,1629540033.577929,35253,0.0,-39.85872193395275
73,1629540040.838356,35778,0.0,-39.3200905564669
74,1629540049.887331,36478,0.0,-38.795822682380674
75,1629540053.733807,36723,0.0,-38.28535133129672
76,1629540063.555604,37428,0.0,-37.78813897634481
77,1629540096.4613712,39783,0.0,-37.30367565613527
78,1629540108.8946788,40683,0.0,-36.831477230108234
79,1629540110.66119,40788,10.500003814697266,-36.23983371704817
80,1629540119.578149,41448,10.600004196166992,-35.66156411318131
81,1629540122.508977,41588,13.700016021728516,-35.059593623731196
82,1629540131.301917,42268,0.0,-34.6371888812766
83,1629540132.639624,42373,10.10000228881836,-34.104603272108804
84,1629540136.7461789,42643,0.0,-33.70337264537811
85,1629540143.549104,43148,0.0,-33.31147296345511
86,1629540153.630984,43858,16.50002670288086,-32.738926990278834
87,1629540155.377558,44003,14.500019073486328,-32.20212078500878
88,1629540158.131571,44168,0.0,-31.840299203154746
89,1629540172.287925,45228,0.0,-31.48651810089747
90,1629540174.628068,45433,13.200014114379885,-30.995457307322994
91,1629540176.792877,45608,12.70001220703125,-30.520506551732186
92,1629540182.306037,45968,10.000001907348633,-30.08480215969906
93,1629540203.610372,47523,0.0,-29.764751072893752
94,1629540207.618283,47778,0.0,-29.451437903705397
95,1629540223.175653,48853,0.0,-29.144652092208464
96,1629540252.371001,50893,11.100006103515623,-28.729758708747394
97,1629540259.051799,51383,14.70001983642578,-28.286597703184402
98,1629540265.701473,51873,0.0,-28.000874494061325
99,1629540274.9239519,52528,0.0,-27.720865749120712
100,1629540279.313833,52833,0.0,-27.720865749120712
101,1629540287.671867,53463,17.500030517578125,-27.54586544394493
102,1629540290.698951,53653,0.0,-23.674421657323837
103,1629540293.30166,53858,20.500041961669922,-23.469421237707138
104,1629540299.204284,54278,0.0,-23.48142123937607
105,1629540310.931545,55093,0.0,-23.65642154455185
106,1629540322.04474,55868,0.0,-19.682943456172943
107,1629540324.1061661,56053,0.0,-19.682943456172943
108,1629540360.458471,58533,17.800031661987305,-19.63994329214096
109,1629540375.955142,59608,0.0,-19.63994329214096
110,1629540388.1377199,60408,0.0,-19.63994329214096
111,1629540389.373807,60508,10.000001907348633,-15.566465184688568
112,1629540393.6471698,60763,0.0,-15.566465184688568
113,1629540407.06736,61748,10.600004196166992,-15.561465165615083
114,1629540424.85258,63013,0.0,-15.561465165615083
115,1629540429.290281,63318,11.100006103515623,-15.56546518087387
116,1629540430.5994132,63428,11.000005722045898,-15.62046539068222
117,1629540435.832773,63783,0.0,-15.62046539068222
118,1629540450.238976,64848,14.500019073486328,-15.475465199947358
119,1629540470.10326,66248,18.000032424926758,-15.295464875698089
120,1629540472.0902061,66428,18.000032424926758,-11.175112378597259
121,1629540479.296247,66973,0.0,-7.201634290218354
122,1629540482.22907,67143,10.600004196166992,-3.122156159877777
123,1629540502.753241,68648,0.0,0.7091551804542542
124,1629540505.7237391,68833,18.50003433227539,0.7831554627418518
125,1629540533.192014,70753,0.0,0.7831554627418518
126,1629540538.909006,71163,0.0,0.7831554627418518
127,1629540540.092882,71263,0.0,0.6771554207801819
128,1629540544.6043868,71533,0.0,0.6771554207801819
129,1629540548.8565679,71848,0.0,4.635005152225494
130,1629540581.045521,74108,15.700023651123047,4.792005388736725
131,1629540591.592488,74898,0.0,4.792005388736725
132,1629540596.305172,75213,16.50002670288086,4.957005655765533
133,1629540602.542239,75628,13.200014114379885,5.0890057969093325
134,1629540606.61387,75938,11.700008392333984,5.206005880832672
135,1629540618.068678,76748,0.0,5.084005777835846
136,1629540620.271147,76938,18.300033569335934,5.267006113529205
137,1629540634.598848,77913,13.200014114379885,5.399006254673004
138,1629540639.720835,78273,0.0,5.399006254673004
139,1629540641.52391,78423,0.0,5.399006254673004
140,1629540645.9744132,78713,0.0,5.39000625371933
141,1629540647.588403,78843,0.0,5.381006252765656
142,1629540654.108549,79323,0.0,5.372006251811981
143,1629540658.080829,79648,0.0,5.345006256103516
144,1629540671.749268,80483,0.0,5.249006252288819
145,1629540673.103523,80598,0.0,5.153006248474121
146,1629540689.936503,81803,10.500003814697266,5.258006286621094
147,1629540696.28991,82213,0.0,5.116006107330322
148,1629540705.649568,82923,15.000020980834961,5.266006317138672
149,1629540707.724458,83058,12.70001220703125,5.3930064392089845
150,1629540710.829918,83278,19.80003929138184,5.591006832122803
151,1629540721.07295,84003,0.0,5.591006832122803
152,1629540730.649741,84618,0.0,5.476006755828857
153,1629540732.686284,84778,0.0,5.476006755828857
154,1629540740.109942,85328,0.0,5.365006694793701
155,1629540744.724939,85653,0.0,5.365006694793701
156,1629540747.6683211,85883,12.000009536743164,5.485006790161133
157,1629540749.7474391,86058,16.20002555847168,5.647007045745849
158,1629540752.76941,86183,12.500011444091795,5.772007160186767
159,1629540754.365017,86323,0.0,5.61000690460205
160,1629540758.017484,86623,0.0,5.504006862640381
161,1629540760.151145,86743,12.000009536743164,5.624006958007812
162,1629540771.538635,87633,0.0,5.424006557464599
163,1629540774.663457,87833,0.0,5.424006557464599
164,1629540788.034748,88763,0.0,5.424006557464599
165,1629540792.458556,89118,0.0,5.323006534576416
166,1629540807.554873,90118,0.0,5.15000623703003
167,1629540813.167588,90448,0.0,5.15000623703003
168,1629540824.6325018,91283,0.0,5.15000623703003
169,1629540837.0457551,92168,15.700023651123047,5.30700647354126
170,1629540841.87463,92508,0.0,5.30700647354126
171,1629540868.974693,94523,13.200014114379885,5.439006614685058
172,1629540886.073092,95658,0.0,5.439006614685058
173,1629540887.6679618,95793,0.0,5.439006614685058
174,1629540892.207869,96138,12.500011444091795,5.5640067291259765
175,1629540895.057374,96333,17.300029754638672,5.737007026672363
176,1629540897.233565,96508,0.0,5.737007026672363
177,1629540900.724255,96698,0.0,5.737007026672363
178,1629540904.3781278,96948,10.000001907348633,5.83700704574585
179,1629540912.3421118,97548,0.0,5.732007007598877
180,1629540922.713107,98273,0.0,5.626006965637207
181,1629540925.163594,98468,0.0,5.489006805419922
182,1629540935.2164268,99168,0.0,5.489006805419922
183,1629540941.1665509,99598,18.000032424926758,5.568007106781006
184,1629540953.460365,100338,0.0,5.568007106781006
185,1629540958.932948,100758,11.000005722045898,5.678007164001465
186,1629540962.3710392,100978,0.0,5.513006896972656
187,1629540967.753323,101368,0.0,5.368006706237793
188,1629540969.112617,101483,11.500007629394533,5.483006782531739
189,1629540973.004283,101728,10.500003814697266,5.588006820678711
190,1629540974.591525,101868,0.0,5.456006679534912
191,1629540976.174387,102003,0.0,5.3290065574645995
192,1629540981.645801,102403,12.70001220703125,5.356006660461426
193,1629540983.568949,102538,13.500015258789062,5.491006813049316
194,1629540986.808546,102753,0.0,5.491006813049316
195,1629540993.201359,103158,10.600004196166992,5.597006855010986
196,1629540996.035876,103408,0.0,5.48600679397583
197,1629540997.949081,103548,14.000017166137695,5.479006767272949
198,1629541012.616087,104593,16.000024795532227,5.639007015228271
199,1629541017.924899,104998,0.0,5.639007015228271
200,1629541028.409635,105663,0.0,5.639007015228271
201,1629541034.552673,106123,0.0,5.46400671005249
202,1629541038.953292,106433,0.0,5.46400671005249
203,1629541043.0323071,106703,11.000005722045898,5.36900634765625
204,1629541052.510094,107358,0.0,5.36900634765625
205,1629541060.7997198,107973,15.700023651123047,5.52600658416748
206,1629541066.5140688,108398,13.200014114379885,5.658006725311279
207,1629541068.199738,108533,13.500015258789062,5.79300687789917
208,1629541071.558642,108743,17.300029754638672,5.788006858825684
209,1629541074.223509,108963,0.0,5.788006858825684
210,1629541091.277201,110003,0.0,5.788006858825684
211,1629541104.69835,110998,0.0,5.688006839752197
212,1629541108.7072759,111283,15.500022888183596,5.843007068634034
213,1629541110.108855,111403,12.000009536743164,5.857007122039795
214,1629541117.841607,111913,0.0,5.857007122039795
215,1629541123.6771631,112328,0.0,5.746007061004638
216,1629541125.061552,112443,0.0,5.636007003784179
217,1629541131.713663,112903,11.700008392333984,5.75300708770752
218,1629541133.232023,113023,0.0,5.608006896972657
219,1629541135.9656,113183,0.0,5.428006572723389
220,1629541138.983248,113448,14.000017166137695,5.388006420135498
221,1629541144.7693179,113803,0.0,5.388006420135498
222,1629541158.504731,114808,0.0,5.282006378173828
223,1629541165.535075,115313,0.0,5.282006378173828
224,1629541167.070652,115438,0.0,5.097006034851074
225,1629541174.733223,115953,19.000036239624023,5.287006397247314
226,1629541178.149909,116173,0.0,5.287006397247314
227,1629541179.7327788,116303,13.00001335144043,5.417006530761719
228,1629541183.269343,116578,12.500011444091795,5.542006645202637
229,1629541186.069621,116743,14.200017929077148,5.684006824493408
230,1629541200.690577,117783,0.0,5.527006587982178
231,1629541209.625974,118428,0.0,5.527006587982178
232,1629541211.4823349,118578,0.0,5.362006320953369
233,1629541216.7918599,118943,0.0,5.23000617980957
234,1629541222.797306,119363,15.200021743774414,5.265006313323974
235,1629541227.359827,119718,0.0,5.265006313323974
236,1629541230.046863,119893,0.0,5.082005977630615
237,1629541234.1315858,120023,11.700008392333984,5.067005920410156
238,1629541237.135967,120238,0.0,5.067005920410156
239,1629541238.82997,120343,0.0,5.067005920410156
240,1629541245.269453,120833,0.0,5.067005920410156
241,1629541254.292366,121498,18.300033569335934,5.250006256103515
242,1629541260.53355,121958,13.200014114379885,5.382006397247315
243,1629541265.996759,122303,0.0,5.382006397247315
244,1629541267.367684,122418,11.500007629394533,5.497006473541259
245,1629541270.3324618,122603,18.50003433227539,5.682006816864014
246,1629541282.839261,123558,0.0,5.577006778717041
247,1629541285.293587,123713,0.0,5.577006778717041
248,1629541287.946608,123928,10.000001907348633,5.527006587982178
249,1629541295.940074,124498,19.500038146972656,5.595006847381592
250,1629541307.056839,125283,15.000020980834961,5.547006664276123
251,1629541313.728426,125753,0.0,5.547006664276123
252,1629541318.5419722,126133,0.0,5.547006664276123
253,1629541320.3592222,126253,11.100006103515623,5.658006725311279
254,1629541324.440589,126533,0.0,5.658006725311279
255,1629541329.54358,126873,14.70001983642578,5.8050069236755375
256,1629541333.089544,127143,0.0,5.685006828308105
257,1629541344.468913,127968,12.500011444091795,5.648006687164306
258,1629541352.503071,128508,14.200017929077148,5.66500675201416
259,1629541357.363662,128848,17.300029754638672,5.838007049560547
260,1629541393.352969,131268,0.0,5.838007049560547
261,1629541401.989384,131943,13.200014114379885,5.850007095336914
262,1629541406.00562,132193,13.00001335144043,5.980007228851318
263,1629541407.319695,132303,11.000005722045898,6.090007286071778
264,1629541416.254748,132923,0.0,6.090007286071778
265,1629541420.934201,133243,0.0,6.090007286071778
266,1629541429.552319,133893,0.0,6.090007286071778
267,1629541433.316695,134133,0.0,6.090007286071778
268,1629541437.062823,134448,12.70001220703125,6.21700740814209
269,1629541443.149223,134823,15.200021743774414,6.212007389068604
270,1629541446.523382,135088,13.200014114379885,6.344007530212402
271,1629541448.903952,135218,0.0,6.212007389068604
272,1629541451.822597,135463,10.000001907348633,6.31200740814209
273,1629541459.414667,136033,0.0,6.31200740814209
274,1629541468.948195,136693,0.0,6.187007293701172
275,1629541484.522065,137788,11.700008392333984,6.131007080078125
276,1629541486.870143,137983,0.0,6.131007080078125
277,1629541489.822929,138183,16.80002784729004,6.299007358551026
278,1629541492.5766,138373,0.0,6.199007339477539
279,1629541496.7542698,138683,0.0,6.199007339477539
280,1629541503.4408731,139143,0.0,6.199007339477539
281,1629541506.8162382,139348,12.70001220703125,6.326007461547851
282,1629541509.250552,139543,13.700016021728516,6.463007621765136
283,1629541518.9511151,140108,21.000043869018555,6.493007736206055
284,1629541521.2995028,140263,15.500022888183596,6.64800796508789
285,1629541523.027041,140393,0.0,6.538007907867431
286,1629541525.640384,140613,0.0,6.538007907867431
287,1629541544.085642,141928,0.0,6.538007907867431
288,1629541545.752277,142033,10.500003814697266,6.528007869720459
289,1629541553.494771,142573,0.0,6.423007831573487
290,1629541569.161826,143698,14.70001983642578,6.570008029937744
291,1629541575.827728,144183,0.0,6.570008029937744
292,1629541593.178454,145313,11.500007629394533,6.558007984161377
293,1629541595.4223561,145498,0.0,6.423007831573487
294,1629541599.6228971,145763,11.700008392333984,6.540007915496826
295,1629541602.179829,145973,10.600004196166992,6.540007915496826
296,1629541604.721366,146153,18.000032424926758,6.720008239746094
297,1629541611.599297,146653,0.0,6.580008068084717
298,1629541614.472465,146873,0.0,6.420007820129395
299,1629541620.0773199,147263,0.0,6.420007820129395
300,1629541625.10991,147623,12.200010299682615,6.542007923126221
301,1629541636.558137,148448,18.50003433227539,6.7270082664489745
302,1629541637.7878358,148553,10.500003814697266,6.832008304595948
303,1629541647.179325,149203,11.100006103515623,6.833008308410644
304,1629541650.114182,149413,21.000043869018555,7.0430087471008305
305,1629541653.409866,149613,15.200021743774414,7.038008728027344
306,1629541656.783921,149818,0.0,6.906008586883545
307,1629541665.707727,150313,0.0,6.771008434295655
308,1629541667.0410302,150428,10.600004196166992,6.704008178710938
309,1629541669.581734,150643,16.20002555847168,6.866008434295654
310,1629541675.929766,151093,13.00001335144043,6.996008567810058
311,1629541678.485796,151303,0.0,6.996008567810058
312,1629541695.671985,152528,0.0,6.841008338928223
313,1629541704.850762,153168,0.0,6.721008243560791
314,1629541708.165674,153448,13.500015258789062,6.856008396148682
315,1629541712.917684,153708,11.000005722045898,6.966008453369141
316,1629541714.359689,153843,0.0,6.966008453369141
317,1629541720.9105382,154313,0.0,6.849008369445801
318,1629541729.875249,155003,18.300033569335934,7.03200870513916
319,1629541732.8638618,155178,0.0,7.03200870513916
320,1629541734.230512,155298,0.0,6.892008533477783
321,1629541742.186853,155823,12.500011444091795,7.0170086479187015
322,1629541758.3981109,157028,19.500038146972656,7.212009029388428
323,1629541763.096435,157368,14.200017929077148,7.354009208679199
324,1629541773.2320971,158073,0.0,7.354009208679199
325,1629541775.5472891,158198,12.500011444091795,7.289008960723877
326,1629541782.4061382,158703,0.0,7.289008960723877
327,1629541786.226689,159018,0.0,7.1590088272094725
328,1629541789.955569,159263,0.0,7.034008712768554
329,1629541802.933778,160088,18.300033569335934,7.075008869171143
330,1629541818.259018,161163,0.0,7.075008869171143
331,1629541819.980254,161303,0.0,7.075008869171143
332,1629541826.579118,161778,0.0,7.075008869171143
333,1629541833.1176019,162198,0.0,7.075008869171143
334,1629541845.149674,163088,0.0,6.923008651733398
335,1629541846.922689,163223,0.0,6.923008651733398
336,1629541850.347914,163503,0.0,6.923008651733398
337,1629541855.971174,163923,0.0,6.806008567810059
338,1629541864.896591,164543,12.500011444091795,6.931008682250977
339,1629541873.7718759,165133,13.500015258789062,7.066008834838867
340,1629541876.513035,165353,0.0,7.066008834838867
341,1629541885.4709961,166028,15.200021743774414,7.035008716583252
342,1629541888.0005221,166173,0.0,6.903008575439453
343,1629541889.893431,166333,0.0,6.903008575439453
344,1629541906.467784,167553,0.0,6.788008499145508
345,1629541909.271276,167728,17.500030517578125,6.778008460998535
346,1629541920.583109,168598,0.0,6.778008460998535
347,1629541928.135693,169073,11.000005722045898,6.888008518218994
348,1629541931.5387812,169288,11.100006103515623,6.899008560180664
349,1629541933.801395,169483,12.200010299682615,6.826008281707764
350,1629541956.711143,170918,10.10000228881836,6.777008094787598
351,1629541962.368909,171318,0.0,6.777008094787598
352,1629541968.350203,171768,12.500011444091795,6.902008209228516
353,1629541983.075113,172788,0.0,6.7910081481933595
354,1629541985.076459,172958,13.700016021728516,6.928008308410645
355,1629541991.686315,173448,0.0,6.781008110046387
356,1629541999.340559,174028,20.8000431060791,6.989008541107178
357,1629542004.2723222,174358,17.500030517578125,7.039008731842041
358,1629542035.839426,176598,15.000020980834961,7.047008762359619
359,1629542043.1555052,177048,0.0,6.874008464813232
360,1629542050.058011,177538,19.500038146972656,7.069008846282959
361,1629542052.38763,177678,0.0,6.93700870513916
362,1629542054.293627,177808,13.00001335144043,6.93700870513916
363,1629542061.260555,178298,12.500011444091795,6.952008762359619
364,1629542063.1829631,178463,0.0,6.952008762359619
365,1629542065.1441321,178633,0.0,6.952008762359619
366,1629542109.849834,181548,0.0,6.952008762359619
367,1629542113.693558,181853,19.80003929138184,7.1500091552734375
368,1629542115.016113,181963,0.0,7.023009033203125
369,1629542119.281302,182258,14.000017166137695,7.011008987426758
370,1629542120.713396,182378,0.0,6.879008846282959
371,1629542133.530477,183268,10.10000228881836,6.980008869171143
372,1629542135.592779,183438,17.000028610229492,7.050009136199951
373,1629542139.209347,183678,10.10000228881836,7.151009159088135
374,1629542143.910112,184068,0.0,7.151009159088135
375,1629542147.776886,184338,12.000009536743164,7.154009170532227
376,1629542152.665451,184673,0.0,7.154009170532227
377,1629542158.5896552,185118,0.0,6.986008892059326
378,1629542163.960272,185478,0.0,6.986008892059326
379,1629542168.565194,185788,0.0,6.986008892059326
380,1629542171.970515,186068,0.0,6.986008892059326
381,1629542175.9004712,186328,13.00001335144043,6.989008903503418
382,1629542180.756798,186673,0.0,6.852008743286133
383,1629542202.858665,188258,15.500022888183596,6.797008533477783
384,1629542211.2765439,188923,0.0,6.642008304595947
385,1629542218.720327,189473,16.20002555847168,6.804008560180664
386,1629542220.4866118,189623,15.000020980834961,6.954008769989014
387,1629542223.558798,189743,12.000009536743164,7.074008865356445
388,1629542230.935987,190128,11.100006103515623,7.080008888244629
389,1629542237.086742,190573,0.0,7.080008888244629
390,1629542243.177149,191008,17.500030517578125,7.108008995056152
391,1629542246.763835,191278,13.500015258789062,7.243009147644043
392,1629542254.3232641,191768,16.50002670288086,7.293009338378906
393,1629542266.817786,192708,0.0,7.293009338378906
394,1629542269.88464,192968,12.500011444091795,7.3010093688964846
395,1629542275.9475222,193398,18.300033569335934,7.378009662628174
396,1629542277.6297581,193533,13.500015258789062,7.333009490966797
397,1629542285.041404,194008,0.0,7.333009490966797
398,1629542287.2025928,194118,11.000005722045898,7.443009548187256
399,1629542289.22033,194288,0.0,7.443009548187256
400,1629542295.579483,194743,13.700016021728516,7.458009605407715
401,1629542313.527247,196043,14.70001983642578,7.420009460449219
402,1629542323.983447,196758,11.000005722045898,7.425009479522705
403,1629542326.840224,197003,11.000005722045898,7.424009475708008
404,1629542339.9777071,197983,0.0,7.2140090370178225
405,1629542348.4168491,198563,0.0,7.062008819580078
406,1629542351.6874151,198763,0.0,7.062008819580078
407,1629542353.835946,198943,0.0,7.062008819580078
408,1629542355.889111,199118,12.200010299682615,7.078008880615235
409,1629542373.430576,200158,0.0,6.916008625030518
410,1629542379.682605,200628,15.200021743774414,6.938008708953857
411,1629542394.93127,201723,0.0,6.938008708953857
412,1629542397.985764,201978,0.0,6.938008708953857
413,1629542407.7223141,202583,0.0,6.938008708953857
414,1629542409.066457,202693,0.0,6.803008556365967
415,1629542415.533299,203178,12.70001220703125,6.820008621215821
416,1629542429.997926,204268,0.0,6.820008621215821
417,1629542435.836418,204623,12.70001220703125,6.9470087432861325
418,1629542444.271154,205248,11.700008392333984,6.881008491516114
419,1629542450.0992029,205678,0.0,6.881008491516114
420,1629542451.777727,205813,0.0,6.881008491516114
421,1629542453.020292,205913,10.000001907348633,6.856008396148682
422,1629542455.272382,206103,0.0,6.661008014678955
423,1629542457.896143,206253,13.200014114379885,6.651007976531982
424,1629542472.9854019,207308,0.0,6.651007976531982
425,1629542485.381111,208218,14.000017166137695,6.666008033752441
426,1629542500.16679,209238,11.700008392333984,6.783008117675781
427,1629542514.611001,210113,11.500007629394533,6.898008193969726
428,1629542526.1854382,210928,0.0,6.898008193969726
429,1629542533.776586,211488,0.0,6.715007858276367
430,1629542546.87816,212483,0.0,6.715007858276367
431,1629542552.502574,212818,0.0,6.715007858276367
432,1629542559.98999,213363,17.300029754638672,6.888008155822754
433,1629542565.305407,213723,0.0,6.888008155822754
434,1629542567.0108972,213868,0.0,6.888008155822754
435,1629542573.412562,214338,0.0,6.888008155822754
436,1629542575.144866,214488,15.000020980834961,7.038008365631104
437,1629542579.643671,214803,15.700023651123047,7.195008602142334
438,1629542583.054201,215013,0.0,7.070008487701416
439,1629542588.037383,215363,10.000001907348633,7.035008354187012
440,1629542623.129275,217923,10.500003814697266,7.140008392333985
441,1629542625.253516,218113,19.000036239624023,7.178008537292481
442,1629542628.4314241,218298,0.0,7.178008537292481
443,1629542639.503789,219153,0.0,7.178008537292481
444,1629542649.101986,219748,0.0,7.178008537292481
445,1629542660.5271778,220348,0.0,7.0030082321166995
446,1629542662.126497,220493,0.0,7.0030082321166995
447,1629542663.980665,220658,0.0,6.893008174896241
448,1629542673.855167,221308,10.000001907348633,6.88200813293457
449,1629542676.099075,221493,0.0,6.760008029937744
450,1629542679.4752052,221703,0.0,6.659008007049561
451,1629542684.798944,222078,0.0,6.659008007049561
452,1629542688.759722,222408,0.0,6.534007892608643
453,1629542693.094731,222713,11.500007629394533,6.649007968902588
454,1629542696.66121,223008,17.800031661987305,6.690008125305176
455,1629542714.8769689,224238,0.0,6.690008125305176
456,1629542725.347168,225043,0.0,6.482007694244385
457,1629542728.05816,225193,15.000020980834961,6.457007598876953
458,1629542747.1442401,226613,0.0,6.307007389068604
459,1629542750.355026,226833,0.0,6.307007389068604
460,1629542774.413451,228618,17.800031661987305,6.29000732421875
461,1629542798.088819,230043,18.80003547668457,6.478007678985596
462,1629542801.258601,230253,15.200021743774414,6.500007762908935
463,1629542806.4122288,230698,0.0,6.375007648468017
464,1629542810.043504,230973,0.0,6.375007648468017
465,1629542812.5268528,231113,0.0,6.375007648468017
466,1629542831.3242948,232478,18.300033569335934,6.558007984161377
467,1629542834.404819,232663,18.50003433227539,6.545007934570313
468,1629542835.818426,232778,11.500007629394533,6.660008010864257
469,1629542837.450918,232918,14.000017166137695,6.660008010864257
470,1629542843.0576632,233303,0.0,6.660008010864257
471,1629542847.517831,233608,12.70001220703125,6.686008110046386
472,1629542850.150619,233828,13.700016021728516,6.653007984161377
473,1629542852.67344,233968,0.0,6.552007961273193
474,1629542868.8709722,235128,0.0,6.552007961273193
475,1629542879.746309,235948,9.600000381469727,6.528007869720459
476,1629542882.168053,236073,12.500011444091795,6.653007984161377
477,1629542887.86778,236498,12.000009536743164,6.773008079528808
478,1629542904.214159,237693,0.0,6.773008079528808
479,1629542907.425689,237958,0.0,6.773008079528808
480,1629542933.1180131,239778,0.0,6.773008079528808
481,1629542949.37817,240698,14.200017929077148,6.7850081253051755
482,1629542952.022705,240873,0.0,6.7850081253051755
483,1629542956.8846679,241203,11.700008392333984,6.747007980346679
484,1629542958.365819,241318,0.0,6.747007980346679
485,1629542970.366416,242173,0.0,6.5850077247619625
486,1629542987.029043,243358,0.0,6.435007514953614
487,1629542988.392755,243468,11.000005722045898,6.42500747680664
488,1629543008.896369,244913,11.500007629394533,6.42900749206543
489,1629543017.08074,245518,0.0,6.42900749206543
490,1629543021.53516,245808,0.0,6.254007186889648
491,1629543030.541507,246498,15.000020980834961,6.2690072441101075
492,1629543052.25967,248088,11.500007629394533,6.219007053375244
493,1629543056.859471,248408,13.200014114379885,6.351007194519043
494,1629543064.359778,248913,0.0,6.226007080078125
495,1629543068.510155,249223,0.0,6.0430067443847655
496,1629543071.357794,249443,14.70001983642578,6.055006790161133
497,1629543087.400267,250328,0.0,6.055006790161133
498,1629543095.024781,250858,11.700008392333984,6.062006816864014
499,1629543106.040157,251653,12.70001220703125,6.189006938934326
500,1629543110.68994,252013,0.0,6.052006778717041
501,1629543123.476583,252873,0.0,5.905006580352783
502,1629543125.333298,253018,0.0,5.795006523132324
503,1629543128.648758,253228,0.0,5.685006465911865
504,1629543137.655558,253928,17.800031661987305,5.8630067825317385
505,1629543150.249991,254838,0.0,5.8630067825317385
506,1629543157.557158,255293,14.000017166137695,6.003006954193115
507,1629543160.539836,255538,0.0,6.003006954193115
508,1629543166.489905,255958,0.0,5.881006851196289
509,1629543173.785208,256498,10.000001907348633,5.981006870269775
510,1629543182.9235868,257093,0.0,5.829006652832032
511,1629543200.017201,258348,0.0,5.829006652832032
512,1629543202.194283,258538,0.0,5.829006652832032
513,1629543205.5103538,258748,20.8000431060791,6.0370070838928225
514,1629543221.137094,259853,0.0,6.0370070838928225
515,1629543227.677325,260078,0.0,5.91000696182251
516,1629543232.470642,260408,0.0,5.91000696182251
517,1629543239.190748,260938,0.0,5.783006839752197
518,1629543242.944077,261128,11.700008392333984,5.783006839752197
519,1629543256.290496,262128,0.0,5.783006839752197
520,1629543258.2094789,262288,0.0,5.783006839752197
521,1629543278.1459289,263673,0.0,5.6830068206787105
522,1629543285.6926699,264223,11.700008392333984,5.800006904602051
523,1629543288.2058349,264433,15.700023651123047,5.8250069999694825
524,1629543289.821456,264558,12.500011444091795,5.9500071144104005
525,1629543292.6738038,264728,0.0,5.810006942749023
526,1629543298.187231,265153,0.0,5.693006858825684
527,1629543304.614119,265598,14.500019073486328,5.723006973266601
528,1629543319.643393,266668,0.0,5.723006973266601
529,1629543321.378391,266798,0.0,5.723006973266601
530,1629543332.336467,267568,0.0,5.723006973266601
531,1629543338.0068429,267988,19.300037384033203,5.916007347106934
532,1629543339.457303,268108,12.000009536743164,5.863007144927979
533,1629543342.086939,268258,10.600004196166992,5.969007186889648
534,1629543359.717834,269588,14.000017166137695,6.109007358551025
535,1629543372.704676,270173,10.000001907348633,6.209007377624512
536,1629543377.416207,270483,15.700023651123047,6.216007404327392
537,1629543379.273475,270623,0.0,6.059007167816162
538,1629543383.790737,270968,0.0,6.059007167816162
539,1629543395.564415,271758,10.000001907348633,6.059007167816162
540,1629543397.5673962,271933,0.0,5.95400712966919
541,1629543401.852183,272203,0.0,5.764006767272949
542,1629543403.332166,272308,10.500003814697266,5.869006805419922
543,1629543406.165395,272528,16.80002784729004,6.0370070838928225
544,1629543414.75128,273108,9.600000381469727,6.13300708770752
545,1629543417.582624,273348,11.700008392333984,6.250007171630859
546,1629543423.2149,273683,20.8000431060791,6.458007602691651
547,1629543441.6097472,275063,14.500019073486328,6.603007793426514
548,1629543448.6532722,275568,9.600000381469727,6.599007778167724
549,1629543469.810513,277048,20.500041961669922,6.804008197784424
550,1629543484.545179,278058,13.00001335144043,6.934008331298828
551,1629543486.815799,278193,0.0,6.934008331298828
552,1629543498.069065,279073,10.000001907348633,7.034008350372314
553,1629543499.7558188,279188,11.500007629394533,7.034008350372314
554,1629543502.646184,279383,17.300029754638672,7.0290083312988285
555,1629543508.049416,279763,18.50003433227539,7.214008674621582
556,1629543524.1538599,280663,9.600000381469727,7.310008678436279
557,1629543539.343781,281743,15.700023651123047,7.31700870513916
558,1629543541.49173,281883,14.000017166137695,7.457008876800537
559,1629543560.613097,283223,0.0,7.457008876800537
560,1629543562.199393,283353,0.0,7.279008560180664
561,1629543568.586982,283828,0.0,7.091008205413818
562,1629543576.545995,284368,0.0,6.939007987976074
563,1629543584.4030669,284973,0.0,6.939007987976074
564,1629543589.314595,285313,10.10000228881836,7.040008010864258
565,1629543597.8104131,285958,12.000009536743164,7.16000810623169
566,1629543611.555752,286883,0.0,6.97700777053833
567,1629543620.725486,287548,16.000024795532227,6.952007675170899
568,1629543623.473085,287703,0.0,6.837007598876953
569,1629543630.37579,288213,13.200014114379885,6.829007568359375
570,1629543643.7108722,289173,15.000020980834961,6.979007778167724
571,1629543652.5739849,289778,0.0,6.852007656097412
572,1629543660.833768,290083,15.700023651123047,6.872007732391357
573,1629543666.886792,290448,14.500019073486328,7.01700792312622
574,1629543671.020905,290743,0.0,7.01700792312622
575,1629543687.57455,292003,0.0,6.921007919311523
576,1629543692.6014721,292293,0.0,6.796007804870605
577,1629543694.69047,292468,0.0,6.676007709503174
578,1629543707.943508,293433,10.500003814697266,6.781007747650147
579,1629543711.032525,293618,0.0,6.781007747650147
580,1629543713.426575,293818,12.200010299682615,6.903007850646973
581,1629543716.514764,294063,0.0,6.761007671356201
582,1629543720.6678278,294353,0.0,6.761007671356201
583,1629543749.694791,296453,0.0,6.644007587432862
584,1629543768.279711,297703,0.0,6.644007587432862
585,1629543778.702059,298498,0.0,6.644007587432862
586,1629543790.661472,299318,0.0,6.644007587432862
587,1629543792.86954,299498,0.0,6.534007530212403
588,1629543808.453634,300293,0.0,6.419007453918457
589,1629543810.166102,300443,0.0,6.419007453918457
590,1629543812.627572,300588,0.0,6.419007453918457
591,1629543820.792202,301163,11.500007629394533,6.384007320404053
592,1629543822.355336,301298,0.0,6.2690072441101075
593,1629543835.8185608,302278,0.0,6.137007102966309
594,1629543847.7119849,303073,0.0,6.137007102966309
595,1629543849.0657,303178,10.500003814697266,6.242007141113281
596,1629543850.501872,303298,12.000009536743164,6.215007038116455
597,1629543855.297707,303628,16.50002670288086,6.380007305145264
598,1629543857.70083,303838,0.0,6.263007221221923
599,1629543870.201535,304748,13.700016021728516,6.273007259368897
600,1629543878.256207,305313,19.300037384033203,6.4660076332092284
601,1629543880.615666,305513,0.0,6.4660076332092284
602,1629543887.0401778,305968,0.0,6.4660076332092284
603,1629543894.660995,306538,0.0,6.4660076332092284
604,1629543903.713463,307138,21.000043869018555,6.498007755279541
605,1629543908.8709269,307533,0.0,6.498007755279541
606,1629543926.350738,308783,11.700008392333984,6.475007667541504
607,1629543928.6917589,308993,11.000005722045898,6.5850077247619625
608,1629543933.775882,309288,15.000020980834961,6.735007934570312
609,1629543958.129872,310738,0.0,6.635007915496826
610,1629543959.247701,310838,10.000001907348633,6.735007934570312
611,1629543962.6896448,311018,0.0,6.735007934570312
612,1629543964.829518,311178,9.600000381469727,6.83100793838501
613,1629544000.182601,313728,0.0,6.6230075073242185
614,1629544009.261061,314423,13.500015258789062,6.758007659912109
615,1629544018.155842,315083,18.80003547668457,6.946008014678955
616,1629544020.3955789,315203,0.0,6.946008014678955
617,1629544028.077029,315713,0.0,6.946008014678955
618,1629544029.381249,315823,11.000005722045898,6.939007987976074
619,1629544035.3498259,316253,10.600004196166992,7.045008029937744
620,1629544039.236904,316573,11.500007629394533,7.16000810623169
621,1629544043.271914,316848,11.500007629394533,7.275008182525635
622,1629544054.0727131,317593,9.600000381469727,7.254008102416992
623,1629544060.132946,318033,0.0,7.097007865905762
624,1629544064.611993,318338,0.0,6.972007751464844
625,1629544066.215586,318473,0.0,6.972007751464844
626,1629544070.603401,318768,0.0,6.972007751464844
627,1629544077.508673,319318,19.300037384033203,7.020007934570312
628,1629544084.3656619,319753,13.00001335144043,7.150008068084717
629,1629544087.049453,319973,0.0,7.150008068084717
630,1629544099.065543,320488,0.0,7.150008068084717
631,1629544105.139641,320973,12.200010299682615,7.079007797241211
632,1629544107.875534,321138,15.200021743774414,7.111007919311524
633,1629544116.6739779,321733,17.300029754638672,7.17800817489624
634,1629544123.037575,322198,0.0,7.0380080032348635
635,1629544137.0383859,323243,0.0,6.938007984161377
636,1629544139.4406571,323438,0.0,6.781007747650147
637,1629544145.92713,323858,0.0,6.781007747650147
638,1629544156.912999,324653,19.300037384033203,6.9740081214904786
639,1629544167.842708,325503,13.200014114379885,7.006008243560791
640,1629544169.4800198,325608,0.0,7.006008243560791
641,1629544172.7224839,325763,15.500022888183596,7.161008472442627
642,1629544175.765929,326023,15.500022888183596,7.21100866317749
643,1629544179.198018,326228,18.300033569335934,7.2260087203979495
644,1629544185.1095119,326663,21.300045013427734,7.343009166717529
645,1629544189.246252,326998,18.000032424926758,7.406009407043457
646,1629544196.771563,327563,15.700023651123047,7.355009212493896
647,1629544199.1770449,327698,13.500015258789062,7.345009174346924
648,1629544207.282053,328243,0.0,7.249009170532227
649,1629544220.059726,329203,0.0,7.044008750915527
650,1629544224.0746028,329498,15.200021743774414,7.066008834838867
651,1629544242.898097,330483,11.700008392333984,7.183008918762207
652,1629544245.3863358,330688,20.500041961669922,7.28800931930542
653,1629544247.186213,330798,0.0,7.1730092430114745
654,1629544249.868725,331003,20.500041961669922,7.2050093650817875
655,1629544252.0311449,331138,0.0,7.020009021759034
656,1629544258.774501,331653,0.0,6.924009017944336
657,1629544263.410609,331983,13.200014114379885,6.899008922576904
658,1629544269.776654,332453,0.0,6.759008750915528
659,1629544272.773602,332633,0.0,6.759008750915528
660,1629544279.903058,333138,15.500022888183596,6.914008979797363
661,1629544283.95765,333488,17.800031661987305,7.0920092964172365
662,1629544288.209906,333778,11.000005722045898,7.2020093536376955
663,1629544290.641754,333968,12.70001220703125,7.329009475708008
664,1629544294.752147,334178,20.30004119873047,7.4310098648071286
665,1629544303.144261,334798,13.00001335144043,7.441009902954102
666,1629544312.617277,335523,11.700008392333984,7.558009986877441
667,1629544315.749551,335713,0.0,7.398009738922119
668,1629544317.116942,335828,11.100006103515623,7.509009799957275
669,1629544326.0607789,336453,10.600004196166992,7.483009700775146
670,1629544327.9705482,336608,0.0,7.333009490966797
671,1629544332.581197,336938,14.500019073486328,7.478009681701661
672,1629544333.774253,337043,0.0,7.3210094451904295
673,1629544338.018286,337323,0.0,7.1760092544555665
674,1629544340.113874,337503,0.0,7.1760092544555665
675,1629544342.495516,337668,10.10000228881836,7.27700927734375
676,1629544346.723825,337988,13.700016021728516,7.4140094375610355
677,1629544349.4224179,338183,0.0,7.4140094375610355
678,1629544354.564022,338503,0.0,7.309009399414062
679,1629544360.671966,338953,10.10000228881836,7.410009422302246
680,1629544365.4398599,339283,16.000024795532227,7.448009567260742
681,1629544367.976603,339503,15.200021743774414,7.600009784698487
682,1629544387.261856,340473,0.0,7.600009784698487
683,1629544388.485666,340578,10.500003814697266,7.705009822845459
684,1629544389.621194,340678,0.0,7.705009822845459
685,1629544398.612308,341323,0.0,7.705009822845459
686,1629544403.218208,341628,0.0,7.705009822845459
687,1629544405.799542,341853,11.100006103515623,7.816009883880615
688,1629544415.6179712,342523,0.0,7.816009883880615
689,1629544431.492634,343628,14.000017166137695,7.956010055541992
690,1629544438.287024,344133,13.700016021728516,8.093010215759277
691,1629544442.816619,344448,12.200010299682615,8.100010242462158
692,1629544448.045675,344803,21.300045013427734,8.313010692596436
693,1629544449.365578,344913,0.0,8.313010692596436
694,1629544458.834215,345608,0.0,8.313010692596436
695,1629544462.4480789,345853,0.0,8.208010654449463
696,1629544463.8597732,345968,0.0,8.088010559082031
697,1629544465.447777,346093,0.0,7.923010292053223
698,1629544474.091307,346653,0.0,7.923010292053223
699,1629544482.099149,347223,0.0,7.786010131835938
700,1629544484.646204,347438,0.0,7.593009757995605
701,1629544490.596901,347863,0.0,7.593009757995605
702,1629544496.664148,348318,0.0,7.593009757995605
703,1629544519.245482,349913,0.0,7.593009757995605
704,1629544527.217226,350123,0.0,7.38300931930542
705,1629544533.754433,350533,0.0,7.38300931930542
706,1629544536.733244,350743,13.700016021728516,7.403009395599366
707,1629544540.474947,351018,11.500007629394533,7.4080094146728515
708,1629544547.6733449,351538,0.0,7.258009204864502
709,1629544551.912858,351873,11.100006103515623,7.369009265899658
710,1629544554.336481,352028,15.500022888183596,7.424009475708008
711,1629544558.664323,352353,14.200017929077148,7.566009654998779
712,1629544562.454399,352558,0.0,7.470009651184082
713,1629544565.2942948,352773,0.0,7.470009651184082
714,1629544567.253885,352928,0.0,7.335009498596191
715,1629544572.346345,353288,14.70001983642578,7.294009342193603
716,1629544577.951606,353678,14.70001983642578,7.441009540557861
717,1629544579.411028,353808,0.0,7.441009540557861
718,1629544586.299008,354313,0.0,7.331009483337402
719,1629544588.77023,354518,0.0,7.225009441375732
720,1629544593.3024151,354753,0.0,7.110009365081787
721,1629544599.95581,355248,11.700008392333984,7.1120093727111815
722,1629544610.770843,356063,15.200021743774414,7.168009586334229
723,1629544641.483921,358228,11.000005722045898,7.278009643554688
724,1629544649.51111,358803,0.0,7.278009643554688
725,1629544656.47954,359238,0.0,7.278009643554688
726,1629544673.445484,360068,0.0,7.278009643554688
727,1629544678.2582061,360388,14.70001983642578,7.232009468078613
728,1629544685.808609,360918,0.0,7.102009334564209
729,1629544698.6027439,361863,13.00001335144043,7.232009468078613
730,1629544700.607282,362013,0.0,7.232009468078613
731,1629544706.458135,362438,0.0,7.110009365081787
732,1629544713.794961,362898,15.500022888183596,7.113009376525879
733,1629544721.60692,363478,0.0,6.940009078979492
734,1629544724.1009269,363613,0.0,6.940009078979492
735,1629544725.679866,363743,0.0,6.940009078979492
736,1629544745.62274,365138,0.0,6.940009078979492
737,1629544747.49794,365293,0.0,6.940009078979492
738,1629544748.703201,365393,10.000001907348633,6.847008724212646
739,1629544750.477363,365538,0.0,6.7150085830688475
740,1629544756.171996,365948,0.0,6.7150085830688475
741,1629544761.062033,366288,0.0,6.560008354187012
742,1629544768.288003,366823,0.0,6.405008125305176
743,1629544779.295397,367588,12.70001220703125,6.349007911682129
744,1629544783.6690269,367873,0.0,6.136007461547852
745,1629544785.758417,368048,17.500030517578125,6.131007442474365
746,1629544787.186281,368148,10.000001907348633,6.074007225036621
747,1629544789.9387472,368323,0.0,5.939007072448731
748,1629544807.368625,369583,0.0,5.939007072448731
749,1629544835.3391962,371128,18.300033569335934,6.12200740814209
750,1629544843.872912,371773,11.500007629394533,6.085007266998291
751,1629544860.350941,373003,0.0,5.968007183074951
752,1629544864.496793,373223,16.20002555847168,5.925007019042969
753,1629544871.696723,373753,15.000020980834961,6.075007228851319
754,1629544880.099615,374413,0.0,5.870006809234619
755,1629544887.867699,374988,15.700023651123047,6.02700704574585
756,1629544898.327446,375658,10.600004196166992,6.13300708770752
757,1629544904.3242211,376133,0.0,6.001006946563721
758,1629544911.856766,376688,0.0,6.001006946563721
759,1629544913.850457,376858,15.200021743774414,6.1530071640014645
760,1629544916.000903,377043,18.50003433227539,6.183007278442383
761,1629544920.46319,377353,0.0,6.0050069618225095
762,1629544938.009085,378598,0.0,5.895006904602051
763,1629544942.232673,378878,17.500030517578125,5.943007087707519
764,1629544946.3239222,379193,14.500019073486328,5.885006866455078
765,1629544951.2208278,379533,11.700008392333984,5.872006816864014
766,1629544979.972709,381163,11.700008392333984,5.872006816864014
767,1629544999.866723,382573,0.0,5.872006816864014
768,1629545001.5638509,382708,0.0,5.761006755828857
769,1629545003.432462,382858,0.0,5.655006713867188
770,1629545012.7961562,383508,0.0,5.655006713867188
771,1629545019.637025,383993,0.0,5.510006523132324
772,1629545026.436264,384473,0.0,5.510006523132324
773,1629545044.0863562,385698,0.0,5.510006523132324
774,1629545046.60116,385908,10.500003814697266,5.615006561279297
775,1629545055.445258,386573,0.0,5.514006538391113
776,1629545058.158828,386723,14.70001983642578,5.524006576538086
777,1629545060.352585,386903,0.0,5.524006576538086
778,1629545062.220473,387063,14.70001983642578,5.671006774902343
779,1629545067.079253,387398,0.0,5.5700067520141605
780,1629545072.621941,387733,13.500015258789062,5.545006656646729
781,1629545079.114532,388208,0.0,5.3930064392089845
782,1629545089.749676,389033,10.600004196166992,5.499006481170654
783,1629545095.267859,389423,0.0,5.394006443023682
784,1629545115.550827,390428,0.0,5.394006443023682
785,1629545124.5491118,391078,9.600000381469727,5.490006446838379
786,1629545128.703572,391413,0.0,5.490006446838379
787,1629545138.49073,392048,0.0,5.379006385803223
788,1629545141.279433,392258,13.200014114379885,5.511006526947021
789,1629545146.574855,392633,0.0,5.371006355285645
790,1629545152.7806132,393083,0.0,5.23400619506836
791,1629545156.365674,393388,10.600004196166992,5.218006134033203
792,1629545164.922275,393958,0.0,5.005005683898926
793,1629545169.389298,394258,12.70001220703125,5.132005805969238
794,1629545176.760481,394803,9.600000381469727,5.2280058097839355
795,1629545178.811751,394973,17.000028610229492,5.39800609588623
796,1629545182.2452,395188,15.700023651123047,5.555006332397461
797,1629545206.012521,396923,0.0,5.555006332397461
798,1629545207.24925,397023,10.000001907348633,5.655006351470948
799,1629545212.392226,397378,0.0,5.655006351470948
800,1629545214.2292778,397533,15.500022888183596,5.810006580352783
801,1629545217.699349,397743,16.80002784729004,5.978006858825683
802,1629545220.2988632,397958,16.20002555847168,6.1400071144104
803,1629545226.2638679,398318,0.0,6.1400071144104
804,1629545227.788895,398448,0.0,6.1400071144104
805,1629545233.195523,398828,0.0,6.1400071144104
806,1629545240.346344,399363,11.100006103515623,6.114007015228271
807,1629545244.095619,399673,12.70001220703125,6.126007061004639
808,1629545248.282086,399958,15.000020980834961,6.276007270812988


==> figures/reward_2_15.csv <==
,Unnamed: 0,Wall time,Step,Value,Smoothed Value
0,0,1607630972.689895,946,0.0,0.0
1,1,1607630979.877685,1136,0.0,0.0
2,2,1607630984.234643,1621,0.0,0.0
3,3,1607630987.358103,1984,0.0,0.0
4,4,1607630989.82296,2184,0.0,0.0
5,5,1607630991.842047,2450,-396.6280822753906,-66.10468037923177
6,6,1607630993.627794,2630,0.0,-56.66115461077009
7,7,1607630995.177584,2845,0.0,-49.57851028442383
8,8,1607631000.122865,3400,0.0,-44.069786919487846
9,9,1607631014.570964,5101,-398.7936401367188,-79.54217224121093
10,10,1607631020.421164,5656,0.0,-72.31106567382812
11,11,1607631023.611692,6001,0.0,-66.28514353434245
12,12,1607631026.119882,6252,0.0,-61.18628633939303
13,13,1607631026.460997,6290,-398.2203063964844,-85.26014491489956
14,14,1607631028.6859481,6565,0.0,-79.57613525390624
15,15,1607631031.357965,6860,0.0,-74.60262680053711
16,16,1607631036.462647,7413,0.0,-70.21423698874081
17,17,1607631037.771093,7558,0.0,-66.31344604492188
18,18,1607631039.969871,7758,0.0,-62.82326467413651
19,19,1607631040.959372,7873,1.500000238418579,-59.607101428508756
20,20,1607631041.850409,7983,0.5,-56.744858503341675
21,21,1607631049.682925,8812,-395.4165954589844,-72.1390283649618
22,22,1607631051.173436,9031,-397.7844543457031,-86.29752514673316
23,23,1607631052.3630474,9196,1.0000001192092896,-82.66012826065223
24,24,1607631054.040509,9371,0.0,-79.35372313022613
25,25,1607631055.169547,9531,0.0,-76.30165685598666
26,26,1607631059.5874028,10031,0.0,-73.4756695650242
27,27,1607631060.44446,10141,1.9000003337860107,-70.78368135435241
28,28,1607631061.871101,10301,0.0,-68.34286475592646
29,29,1607631062.0455382,10320,-398.736328125,-79.35598020156225
30,30,1607631064.619465,10641,-397.5275268554688,-89.61957848072052
31,31,1607631070.526348,11320,3.099999189376831,-86.72209167852998
32,32,1607631073.919146,11689,0.0,-84.0941495064533
33,33,1607631074.466528,11755,-396.9855041503906,-93.29683640774559
34,34,1607631084.0443661,12715,0.0,-90.63121251038143
35,35,1607631090.8773189,13497,0.0,-88.11367882953749
36,36,1607631093.09354,13722,-398.1349182128906,-96.4926312453038
37,37,1607631094.510302,13892,0.0,-93.95335147569054
38,38,1607631102.869879,14801,10.462807655334473,-91.27601406207451
39,39,1607631104.030363,14942,-397.9251708984375,-98.94224298298359
40,40,1607631107.369454,15297,0.0,-96.52901754437423
41,41,1607631114.084158,16088,0.0,-94.23070760284152
42,42,1607631114.7778509,16152,-395.2521362304688,-101.23120594301889
43,43,1607631117.218918,16454,-398.2476501464844,-107.98157967491584
44,44,1607631118.290392,16599,0.0,-105.58198901547325
45,45,1607631126.5687132,17582,0.0,-103.2867283847021
46,46,1607631129.4766538,17892,8.694480895996094,-100.90414946383618
47,47,1607631132.520281,18232,0.0,-98.8019796833396
48,48,1607631133.755407,18362,-394.5509643554688,-104.83767324807692
49,49,1607631135.02312,18537,0.0,-102.74091978311539
50,50,1607631141.932251,19238,-396.7897644042969,-108.50658340313855
51,51,1607631147.644017,19841,0.0,-106.41991833769359
52,52,1607631150.405414,20181,0.0,-104.41199535018993
53,53,1607631151.044414,20232,-398.3928527832031,-109.85608530265314
54,54,1607631154.2810981,20569,-397.4227600097656,-115.08457029732791
55,55,1607631158.340922,21019,0.0,-113.02948868487563
56,56,1607631161.222008,21329,4.699997901916504,-110.96405909563366
57,57,1607631162.866566,21514,0.0,-109.05088566295032
58,58,1607631166.125928,21869,3.7999985218048096,-107.13815881236125
59,59,1607631173.03601,22613,1.500000238418579,-105.32752282818159
60,60,1607631173.707012,22679,-394.74462890625,-110.07206555077288
61,61,1607631174.803065,22832,0.0,-108.29670965479266
62,62,1607631178.113315,23222,0.0,-106.57771426344675
63,63,1607631179.769814,23460,0.0,-104.91243747808039
64,64,1607631180.686939,23558,-398.60064697265625,-109.43071762415079
65,65,1607631182.929324,23808,-397.16729736328125,-113.79036277171338
66,66,1607631185.536922,24118,0.0,-112.09199914825497
67,67,1607631186.818891,24258,0.6000000238418579,-110.43476386631237
68,68,1607631196.248999,25342,0.0,-108.83426004216291
69,69,1607631205.969634,26346,0.0,-107.27948489870344
70,70,1607631206.807294,26445,-394.40423583984375,-111.32349547533921
71,71,1607631207.909827,26585,11.671711921691895,-109.615228705936
72,72,1607631212.69572,27120,0.0,-108.11365023051222
73,73,1607631224.7913651,28441,16.746740341186527,-106.426347655219
74,74,1607631224.935926,28459,-398.78173828125,-110.32441953023275
75,75,1607631227.642499,28734,0.0,-108.87278243115074
76,76,1607631231.6843722,29171,0.0,-107.45885019178515
77,77,1607631235.518606,29640,-397.9464111328125,-111.18304969102908
78,78,1607631237.283042,29805,4.099998474121094,-109.72377060033098
79,79,1607631238.084483,29905,0.0,-108.35222346782685
80,80,1607631242.6187134,30406,5.799996852874756,-106.9429367972009
81,81,1607631259.945056,32139,0.8000000715255737,-105.62899854270424
82,82,1607631262.810612,32494,3.1999990940093994,-104.31780580009323
83,83,1607631270.9111679,33409,0.0,-103.07592715961593
84,84,1607631275.215141,33894,2.799999475479126,-101.83032802273246
85,85,1607631276.5023801,34055,-396.84423828125,-105.26072232806405
86,86,1607631278.4319232,34240,0.0,-104.05082896797137
87,87,1607631281.668006,34640,0.0,-102.86843318424441
88,88,1607631287.6033301,35305,0.0,-101.71260809228662
89,89,1607631292.2366052,35770,0.5,-100.57691244681676
90,90,1607631294.925774,36125,6.79999589920044,-99.39694642103635
91,91,1607631301.373881,36880,0.0,-98.31654482950334
92,92,1607631309.174499,37795,0.10000000149011612,-97.25830241196579
93,93,1607631319.245959,38871,0.0,-96.22363962034913
94,94,1607631320.824858,39071,4.299998283386231,-95.1654960634677
95,95,1607631329.69805,40031,17.61112403869629,-93.99073960407016
96,96,1607631330.861883,40186,-395.8679504394531,-97.10287579824937
97,97,1607631337.575919,40942,1.500000238418579,-96.09672400195684
98,98,1607631338.661989,41057,2.000000238418579,-95.1058479995288
99,99,1607631342.788518,41541,-397.41204833984375,-98.12891000293195
100,100,1607631344.770032,41756,14.600019454956055,-97.98290980838239
101,101,1607631347.018323,42031,0.0,-97.98290980838239
102,102,1607631351.747621,42551,0.0,-97.98290980838239
103,103,1607631357.700942,43223,-398.7780456542969,-101.97069026492537
104,104,1607631359.09476,43428,16.886198043823242,-101.80182828448713
105,105,1607631360.3846538,43573,0.0,-97.83554746173323
106,106,1607631362.9599721,43868,6.599996089935303,-97.76954750083387
107,107,1607631367.460223,44403,14.795831680297852,-97.6215891840309
108,108,1607631368.55143,44553,2.5999996662139893,-97.59558918736874
109,109,1607631370.250446,44698,9.449483871459961,-93.51315794728697
110,110,1607631374.013176,45143,2.1000001430511475,-93.49215794585645
111,111,1607631386.410491,46483,7.3180785179138175,-93.41897716067731
112,112,1607631389.324352,46778,0.0,-93.41897716067731
113,113,1607631392.389934,47164,0.0,-89.43677409671247
114,114,1607631394.12435,47344,0.0,-89.43677409671247
115,115,1607631397.084745,47683,-395.04296875,-93.38720378421247
116,116,1607631399.079096,47903,0.0,-93.38720378421247
117,117,1607631404.757827,48573,0.0,-93.38720378421247
118,118,1607631405.861886,48693,7.717657089233397,-93.31002721332014
119,119,1607631413.111049,49458,22.116687774658203,-93.10386033795774
120,120,1607631414.6242974,49676,0.5,-93.10386033795774
121,121,1607631421.1738439,50311,0.0,-89.1496943833679
122,122,1607631426.0185132,50942,6.199996471405027,-85.10984987519682
123,123,1607631429.0976741,51277,13.00001335144043,-84.9898497428745
124,124,1607631432.9588811,51697,1.4000002145767212,-84.97584974072873
125,125,1607631434.209947,51862,0.0,-84.97584974072873
126,126,1607631436.155582,52067,2.000000238418579,-84.95584973834455
127,127,1607631439.800407,52417,10.800004959106444,-84.86684969209135
128,128,1607631447.710377,53272,7.699995040893555,-84.78984974168242
129,129,1607631448.509858,53372,0.9000000953674316,-80.79348645947874
130,130,1607631452.303753,53815,12.800012588500975,-76.69021106503904
131,131,1607631453.847985,54025,7.299995422363281,-76.64821110270917
132,132,1607631455.0187929,54125,1.3000001907348633,-76.63521110080183
133,133,1607631476.430491,56605,13.169689178466795,-72.53365916751325
134,134,1607631487.2984526,57889,11.861736297607422,-72.41504180453718
135,135,1607631488.0688071,57999,3.5999987125396733,-72.37904181741177
136,136,1607631495.121027,58761,0.0,-68.39769263528288
137,137,1607631496.91553,58971,18.50003433227539,-68.21269229196012
138,138,1607631501.464298,59391,9.399999618530273,-68.22332037232816
139,139,1607631504.5200589,59746,3.4999988079071045,-64.20906867526472
140,140,1607631509.2313552,60196,-398.1378173828125,-68.19044684909284
141,141,1607631519.139785,61285,9.19999885559082,-68.09844686053694
142,142,1607631522.953429,61700,17.200029373168945,-63.97392520450055
143,143,1607631524.3028948,61860,8.199995040893555,-59.90944875262678
144,144,1607631528.999554,62335,0.8000000715255737,-59.90144875191152
145,145,1607631534.592293,63009,5.299997329711914,-59.848448778614404
146,146,1607631547.646063,64369,2.5999996662139893,-59.909393590912224
147,147,1607631549.390282,64514,10.200002670288086,-59.80739356420934
148,148,1607631553.422524,64904,-398.7773132324219,-59.84965705297887
149,149,1607631554.863077,65079,18.404603958129886,-59.66561101339757
150,150,1607631559.6594698,65544,12.600011825561525,-55.57171325109899
151,151,1607631560.072669,65584,-397.99169921875,-59.55163024328649
152,152,1607631567.699377,66389,11.153636932373047,-59.44009387396276
153,153,1607631569.12705,66572,0.0,-55.45616534613073
154,154,1607631583.32811,68031,5.999996662139893,-51.42193777941167
155,155,1607631587.25872,68438,0.0,-51.42193777941167
156,156,1607631589.263189,68628,0.0,-51.46893775843084
157,157,1607631592.2323446,68953,5.599997043609619,-51.41293778799474
158,158,1607631594.642864,69228,7.199995517730713,-51.37893781803548
159,159,1607631597.782176,69633,8.299995422363281,-51.310937866196035
160,160,1607631613.889893,71353,3.099999189376831,-47.332491585239765
161,161,1607631619.525414,71888,17.27743148803711,-47.159717270359394
162,162,1607631620.4076474,71988,7.599995136260986,-47.08371731899679
163,163,1607631623.450766,72300,0.0,-47.08371731899679
164,164,1607631627.834331,72755,10.000001907348633,-42.99771083019674
165,165,1607631629.874379,73005,6.79999589920044,-38.95803789757192
166,166,1607631636.834798,73745,9.957345962524414,-38.85846443794668
167,167,1607631637.892928,73870,8.399995803833008,-38.78046448014677
168,168,1607631647.241143,74885,8.599996566772461,-38.694464514479044
169,169,1607631650.848711,75225,10.000001907348633,-38.59446449540555
170,170,1607631651.585439,75325,6.899995803833008,-34.581422178968786
171,171,1607631654.8213446,75695,0.0,-34.69813929818571
172,172,1607631656.334455,75895,8.505982398986816,-34.613079474195835
173,173,1607631657.405369,76045,14.100017547607422,-34.63954670213163
174,174,1607631660.226142,76330,9.34335708618164,-30.55829574845731
175,175,1607631662.462873,76625,1.4000002145767212,-30.544295746311544
176,176,1607631668.469429,77290,8.299995422363281,-30.461295792087913
177,177,1607631669.3667722,77405,0.0,-26.481831680759786
178,178,1607631670.687374,77570,15.649001121520994,-26.36634165428579
179,179,1607631674.488207,77965,21.243650436401367,-26.153905149921776
180,180,1607631683.1902661,78795,4.099998474121094,-26.17090513370931
181,181,1607631685.312655,79055,0.0,-26.178905134424568
182,182,1607631692.15411,79785,17.548704147338867,-26.035418083891273
183,183,1607631693.867105,79995,18.97372055053711,-25.845680878385902
184,184,1607631695.761868,80095,3.7999985218048096,-25.835680887922646
185,185,1607631700.849078,80660,5.099997520446777,-21.816238529905675
186,186,1607631706.475637,81259,4.399998188018799,-21.772238548025488
187,187,1607631707.228174,81359,0.0,-21.772238548025488
188,188,1607631712.028535,81844,21.788270950317386,-21.554355838522316
189,189,1607631715.2108688,82199,13.00001335144043,-21.42935570500791
190,190,1607631716.2140286,82344,1.2000001668930054,-21.485355662330985
191,191,1607631716.9937382,82449,8.599996566772461,-21.39935569666326
192,192,1607631718.4850268,82584,0.0,-21.40035569667816
193,193,1607631719.7967286,82744,0.0,-21.40035569667816
194,194,1607631720.522434,82844,3.4999988079071045,-21.408355691432952
195,195,1607631722.543087,83074,0.0,-21.584466931819914
196,196,1607631724.204823,83254,22.70026969909668,-17.398784730434418
197,197,1607631731.058608,84054,0.0,-17.413784732818602
198,198,1607631732.5896358,84174,8.799997329711914,-17.34578476190567
199,199,1607631737.880209,84744,0.0,-13.371664278507232
200,200,1607631739.832752,84908,-391.3742065429688,-17.43140653848648
201,201,1607631744.024533,85323,0.0,-17.43140653848648
202,202,1607631746.719548,85633,0.0,-17.43140653848648
203,203,1607631755.2031279,86588,14.800020217895508,-13.295625879764557
204,204,1607631758.137839,86863,0.0,-13.464487860202789
205,205,1607631764.2162368,87550,0.0,-13.464487860202789
206,206,1607631769.566504,88075,16.595489501953125,-13.36453292608261
207,207,1607631771.127518,88225,13.488533020019533,-13.377605912685395
208,208,1607631773.686511,88555,0.9000000953674316,-13.39460590839386
209,209,1607631778.752856,89160,24.03199958801269,-13.248780751228333
210,210,1607631792.642645,90610,7.39999532699585,-13.195780799388885
211,211,1607631803.454906,91685,28.33907890319824,-12.985570795536042
212,212,1607631805.25051,91905,30.881946563720703,-12.676751329898835
213,213,1607631807.794993,92150,0.0,-12.676751329898835
214,214,1607631809.0919821,92310,15.726872444152832,-12.519482605457306
215,215,1607631810.0096366,92420,0.0,-8.569052917957306
216,216,1607631811.656976,92585,12.000009536743164,-8.449052822589874
217,217,1607631814.016647,92865,0.0,-8.449052822589874
218,218,1607631817.9758382,93277,0.0,-8.526229393482208
219,219,1607631823.641677,93917,0.0,-8.74739627122879
220,220,1607631825.157049,94082,0.8000000715255737,-8.744396270513535
221,221,1607631831.194676,94662,9.5,-8.649396270513535
222,222,1607631835.075516,95107,22.203903198242188,-8.489357203245163
223,223,1607631841.26669,95715,19.385643005371094,-8.425500906705857
224,224,1607631844.275049,96085,0.0,-8.439500908851624
225,225,1607631846.208466,96240,26.697887420654297,-8.17252203464508
226,226,1607631847.150156,96355,8.099994659423826,-8.111522090435027
227,227,1607631848.705967,96525,4.247755050659181,-8.1770445895195
228,228,1607631850.805507,96700,15.60002326965332,-8.098044307231904
229,229,1607631854.031297,97038,5.924807548522949,-8.047796232700348
230,230,1607631856.703226,97238,0.30000001192092896,-8.17279635846615
231,231,1607631859.000909,97428,12.70001220703125,-8.118796190619468
232,232,1607631862.095301,97728,8.499996185302733,-8.04679623067379
233,233,1607631863.2218509,97843,1.3000001907348633,-8.16549312055111
234,234,1607631864.8103108,98028,0.0,-8.284110483527183
235,235,1607631865.967718,98153,5.3999972343444815,-8.266110498309136
236,236,1607631868.707368,98433,8.980310440063477,-8.1763073939085
237,237,1607631872.400404,98823,16.42079734802246,-8.19709976375103
238,238,1607631873.828595,99013,27.25583648681641,-8.01854139506817
239,239,1607631886.8232179,100257,22.002967834472656,-7.833511704802513
240,240,1607631892.3716948,100829,0.6000000238418579,-3.8461335307359694
241,241,1607631895.1865714,101134,18.84197807312012,-3.7497137385606765
242,242,1607631897.339932,101439,16.767387390136722,-3.754040158390999
243,243,1607631901.333596,101914,17.60003089904785,-3.660039799809456
244,244,1607631904.551624,102264,15.30002212524414,-3.5150395792722704
245,245,1607631906.950686,102564,0.0,-3.5680395525693895
246,246,1607631912.805084,103204,29.25935173034668,-3.3014460319280623
247,247,1607631920.182342,103964,16.696184158325195,-3.2364842170476913
248,248,1607631923.974794,104383,5.299997329711914,0.8042888885736466
249,249,1607631925.042429,104518,11.200460433959961,0.7322474533319473
250,250,1607631926.095423,104618,8.999998092651367,0.6962473160028457
251,251,1607631928.048191,104833,26.40511131286621,4.9402154213190075
252,252,1607631937.31926,105867,26.79738426208496,5.096652894616127
253,253,1607631944.933017,106717,6.999995708465576,5.166652851700783
254,254,1607631947.1353712,107002,4.499998092651367,5.151652866005898
255,255,1607631948.0726528,107117,6.4999961853027335,5.216652827858925
256,256,1607631949.998608,107242,18.60211563110352,5.40267398416996
257,257,1607631953.465393,107682,15.766876220703125,5.504342775940895
258,258,1607631956.3984652,108062,11.145447731018066,5.543797298073769
259,259,1607631958.520116,108272,26.70182991027832,5.727815642952919
260,260,1607631962.88034,108781,9.14663791656494,5.7882820302248
261,261,1607631964.357615,108981,13.439107894897461,5.7498987942934034
262,262,1607631965.754658,109171,19.018325805664066,5.864082100987434
263,263,1607631969.0184894,109526,16.559776306152347,6.0296798640489575
264,264,1607631972.1576061,109851,0.0,5.929679844975471
265,265,1607631983.2749991,110877,9.5,5.956679885983467
266,266,1607631987.728471,111365,17.80214500427246,6.0351278764009475
267,267,1607631988.572576,111470,7.499995231628418,6.026127870678902
268,268,1607631992.809505,111955,0.0,5.9401279050111775
269,269,1607631994.87852,112140,0.0,5.840127885937691
270,270,1607631996.5121698,112355,46.4503059387207,6.235630987286568
271,271,1607631999.6694634,112689,0.0,6.235630987286568
272,272,1607632000.7832868,112829,0.0,6.1505711632967
273,273,1607632009.84466,113802,19.000036239624023,6.199571350216866
274,274,1607632015.26653,114497,0.0,6.106137779355049
275,275,1607632016.530279,114627,0.0,6.092137777209282
276,276,1607632018.886412,114918,-396.3353271484375,2.0457845515012743
277,277,1607632022.116984,115286,26.514610290527344,2.3109306544065475
278,278,1607632025.032347,115636,24.428911209106445,2.398729755282402
279,279,1607632026.4357462,115771,11.09365463256836,2.297229797244072
280,280,1607632027.6401598,115936,15.846625328063965,2.4146960657835006
281,281,1607632029.06905,116106,31.154401779174805,2.7262400835752487
282,282,1607632031.122565,116306,26.09000587463379,2.811653100848198
283,283,1607632034.080967,116651,0.0,2.621915895342827
284,284,1607632036.618205,116931,0.0,2.583915910124779
285,285,1607632039.7928119,117201,12.500011444091795,2.657916049361229
286,286,1607632044.0952759,117681,13.30001449584961,2.746916212439537
287,287,1607632046.571284,117971,16.50002670288086,2.9119164794683456
288,288,1607632047.683142,118116,0.0,2.6940337699651717
289,289,1607632049.861403,118316,18.20003318786621,2.7460339683294297
290,290,1607632054.914923,118904,14.876362800598145,2.882797594666481
291,291,1607632057.3371608,119194,20.981420516967773,3.0066118341684342
292,292,1607632059.09392,119380,0.0,3.0066118341684342
293,293,1607632061.255564,119665,9.299999237060547,3.0996118265390398
294,294,1607632066.634756,120065,22.69479942321777,3.2915598326921462
295,295,1607632071.836492,120625,19.43751335144043,3.4859349662065506
296,296,1607632076.53702,121165,0.0,3.2589322692155838
297,297,1607632080.385766,121615,1.500000238418579,3.2739322715997696
298,298,1607632081.693141,121797,1.500000238418579,3.200932300686836
299,299,1607632083.520295,122027,8.799997329711914,3.2889322739839555
300,300,1607632085.924301,122307,19.072433471679688,7.39339867413044
301,301,1607632089.1844509,122647,32.785572052001946,7.721254394650459
302,302,1607632097.0372882,123557,33.705081939697266,8.058305214047431
303,303,1607632102.881122,124116,24.048564910888672,8.150790660977364
304,304,1607632104.877356,124341,6.699995994567871,8.217790620923042
305,305,1607632109.530185,124882,18.80003547668457,8.405790975689888
306,306,1607632119.6609778,126072,0.0,8.239836080670356
307,307,1607632121.084034,126187,9.900001525878906,8.203950765728951
308,308,1607632125.083188,126672,8.799997329711914,8.282950738072396
309,309,1607632131.428955,127337,20.194265365600586,8.244573395848274
310,310,1607632134.3695161,127697,5.999996662139893,8.230573409199714
311,311,1607632136.017853,127892,13.800016403198242,8.085182784199715
312,312,1607632142.353063,128609,10.075325965881348,7.8771165782213215
313,313,1607632145.235398,128889,8.099994659423826,7.958116524815559
314,314,1607632147.202022,129104,38.6855583190918,8.18770338356495
315,315,1607632151.793794,129528,0.0,8.18770338356495
316,316,1607632154.123501,129758,10.000001907348633,8.167703307271005
317,317,1607632157.991089,130013,1.3000001907348633,8.180703309178352
318,318,1607632164.096093,130618,29.09726142883301,8.471675923466682
319,319,1607632168.044694,131028,39.25300216674805,8.864205945134163
320,320,1607632170.1021788,131248,32.487728118896484,9.181083225607871
321,321,1607632172.6074939,131533,13.30001449584961,9.219083370566368
322,322,1607632178.587197,132163,6.79999589920044,9.06504429757595
323,323,1607632184.820976,132823,0.0,8.87118786752224
324,324,1607632193.942735,133783,10.000001907348633,8.971187886595725
325,325,1607632195.539124,133988,30.157848358154297,9.005787495970726
326,326,1607632197.516603,134183,25.52325439453125,9.1800200933218
327,327,1607632198.301095,134288,9.700000762939453,9.234542550444603
328,328,1607632201.036348,134628,1.8000003099441528,9.096542320847512
329,329,1607632202.268632,134768,16.631046295166016,9.203604708313941
330,330,1607632204.9146721,135115,11.53726577758789,9.315977365970612
331,331,1607632206.542305,135295,6.599996089935303,9.254977204799651
332,332,1607632207.418392,135410,8.199995040893555,9.251977193355561
333,333,1607632211.775292,135875,6.4999961853027335,9.30397715330124
334,334,1607632212.699811,135995,0.0,9.30397715330124
335,335,1607632215.109824,136210,0.10000000149011612,9.250977180972695
336,336,1607632216.403081,136365,22.959775924682607,9.390771835818887
337,337,1607632218.440933,136600,10.000001907348633,9.326563881412149
338,338,1607632227.244479,137495,14.300018310546875,9.197005699649454
339,339,1607632228.659866,137660,11.500007629394533,9.091976097598671
340,340,1607632232.581024,138115,12.40001106262207,9.209976207986474
341,341,1607632243.977061,139300,29.98554229736328,9.321411850228905
342,342,1607632249.452062,139840,33.17123413085937,9.485450317636133
343,343,1607632262.6902108,141172,0.0,9.309450008645653
344,344,1607632263.388165,141277,5.499997138977051,9.211449758782983
345,345,1607632264.297518,141407,5.499997138977051,9.266449730172754
346,346,1607632267.079864,141702,7.110856533050537,9.044964778199791
347,347,1607632267.915581,141817,7.899994850158691,8.957002885118127
348,348,1607632269.03524,141967,12.515357971191404,9.029156491532921
349,349,1607632272.9225712,142382,8.599996566772461,9.003151852861047
350,350,1607632274.310125,142543,0.0,8.913151871934533
351,351,1607632277.710379,142908,15.30002212524414,8.802100980058313
352,352,1607632281.7921472,143268,24.79957389831543,8.782122876420617
353,353,1607632282.921068,143408,13.30001449584961,8.845123064294457
354,354,1607632288.74555,144053,7.0999956130981445,8.871123039498926
355,355,1607632290.5967288,144238,15.200021743774414,8.958123295083642
356,356,1607632295.6434991,144808,9.399999618530273,8.86610213495791
357,357,1607632296.6176732,144933,10.600004196166992,8.814433414712548
358,358,1607632298.7351189,145138,23.358362197875977,8.936562559381127
359,359,1607632300.2011821,145313,16.900028228759766,8.838544542565941
360,360,1607632305.701474,145923,41.06780624389648,9.157756225839258
361,361,1607632306.837558,146063,4.28305721282959,9.066195719018578
362,362,1607632308.342291,146188,13.275444984436035,9.008766910806298
363,363,1607632312.59042,146653,34.02758026123047,9.18344495035708
364,364,1607632314.0072381,146813,17.396612167358402,9.357411072030663
365,365,1607632323.427582,147939,0.0,9.262411072030664
366,366,1607632327.752049,148433,10.200002670288086,9.18638964869082
367,367,1607632331.7928689,148868,44.696720123291016,9.558356897607446
368,368,1607632334.529026,149193,9.700000762939453,9.65535690523684
369,369,1607632336.5686538,149393,19.20003700256348,9.847357275262475
370,370,1607632341.8305259,149893,19.765403747558594,9.580508253350853
371,371,1607632344.83663,150008,13.669397354125975,9.717202226892114
372,372,1607632348.25828,150368,19.000036239624023,9.907202589288353
373,373,1607632349.403883,150518,30.323198318481445,10.020434210076928
374,374,1607632350.189373,150623,5.3999972343444815,10.074434182420372
375,375,1607632351.975842,150813,1.700000286102295,10.091434185281395
376,376,1607632356.358841,151296,0.0,14.054787456765771
377,377,1607632369.0773866,152641,14.567402839660645,13.935315382257103
378,378,1607632371.683497,152976,10.10000228881836,13.792026293054223
379,379,1607632374.202693,153237,10.58316707611084,13.786921417489648
380,380,1607632376.744522,153567,14.66569995880127,13.77511216379702
381,381,1607632378.271808,153717,23.455745697021484,13.698125602975487
382,382,1607632382.210767,154162,10.500003814697266,13.542225582376123
383,383,1607632384.75249,154512,14.600019454956055,13.688225776925684
384,384,1607632386.317808,154655,0.0,13.688225776925684
385,385,1607632387.705382,154825,12.098309516906738,13.684208757653833
386,386,1607632395.992746,155755,9.700000762939453,13.64820862032473
387,387,1607632406.498691,156824,6.60159969329834,13.549224350228906
388,388,1607632407.3425,156933,-393.66937255859375,9.612530624642968
389,389,1607632411.029381,157358,0.0,9.430530292764306
390,390,1607632413.553467,157663,16.679571151733402,9.448562376275659
391,391,1607632421.885624,158578,37.58126449584961,9.614560816064477
392,392,1607632423.940444,158758,8.681793212890625,9.701378748193383
393,393,1607632426.446394,159083,20.60811424255371,9.814459898248314
394,394,1607632429.9849222,159393,9.700000762939453,9.684511911645531
395,395,1607632437.1497571,160028,25.390783309936523,9.744044611230493
396,396,1607632442.3158526,160673,0.0,9.744044611230493
397,397,1607632444.773187,160963,11.800008773803713,9.847044696584344
398,398,1607632451.9621801,161743,19.721683502197266,10.029261529222131
399,399,1607632452.8384118,161863,10.500003814697266,10.046261594071984
400,400,1607632454.254161,162020,0.0,9.855537259355188
401,401,1607632465.9637618,163185,9.662250518798828,9.624304044023155
402,402,1607632466.865464,163295,4.399998188018799,9.331253206506371
403,403,1607632476.36685,164364,0.0,9.090767557397484
404,404,1607632479.6220481,164703,0.0,9.023767597451807
405,405,1607632481.923474,164973,6.699995994567871,8.902767202630638
406,406,1607632484.151109,165168,5.499997138977051,8.95776717402041
407,407,1607632485.2373312,165283,13.151894569396973,8.99028610445559
408,408,1607632497.6405554,166689,6.299996376037598,8.965286094918847
409,409,1607632499.830959,166964,16.319332122802734,8.92653676249087
410,410,1607632503.56745,167339,8.799997329711914,8.95453676916659
411,411,1607632509.77726,167984,9.099998474121094,8.907536589875818
412,412,1607632513.995091,168369,23.678943634033203,9.043572766557336
413,413,1607632515.515024,168534,30.453094482421875,9.267103764787317
414,414,1607632522.439087,169139,0.0,8.880248181596398
415,415,1607632524.3035052,169294,0.0,8.880248181596398
416,416,1607632527.140798,169659,28.852502822875977,9.068773190751672
417,417,1607632528.6100366,169789,0.0,9.055773188844324
418,418,1607632529.635374,169919,15.44560718536377,8.91925664640963
419,419,1607632535.740406,170354,9.894979476928713,8.625676419511437
420,420,1607632537.1918788,170554,14.800020217895508,8.448799340501427
421,421,1607632551.1671119,172087,8.599996566772461,8.401799161210656
422,422,1607632553.4079301,172372,23.3566837310791,8.567366039529443
423,423,1607632554.885489,172522,15.440418243408205,8.721770221963524
424,424,1607632560.277223,173142,37.07662582397461,8.992536461129784
425,425,1607632561.7837741,173347,6.452470302581787,8.75548268057406
426,426,1607632562.903731,173507,20.02332305908203,8.700483367219567
427,427,1607632567.485628,174047,12.68382167816162,8.73032157637179
428,428,1607632568.834263,174162,5.3999972343444815,8.766321545615792
429,429,1607632570.4314241,174362,10.300003051757812,8.70301111318171
430,430,1607632590.721173,176582,2.6999995708465576,8.614638451114297
431,431,1607632594.0382214,176952,14.330716133117676,8.69194565154612
432,432,1607632596.237447,177187,0.0,8.609945701137185
433,433,1607632597.589068,177342,27.58656120300293,8.820811351314187
434,434,1607632600.1981661,177667,0.0,8.820811351314187
435,435,1607632601.907463,177842,21.44135856628418,9.034224936962127
436,436,1607632607.017217,178432,17.021455764770508,8.974841735363007
437,437,1607632610.890228,178812,3.4401328563690186,8.909243044853211
438,438,1607632612.1854699,178992,22.308656692504886,8.989329428672791
439,439,1607632613.936283,179207,33.57332229614258,9.21006257534027
440,440,1607632615.060662,179307,8.699996948242188,9.173062434196472
441,441,1607632617.326497,179632,16.389335632324222,9.037100367546081
442,442,1607632620.176284,179942,13.800016403198242,8.84338819026947
443,443,1607632624.811422,180238,0.0,8.84338819026947
444,444,1607632626.984519,180473,8.399995803833008,8.87238817691803
445,445,1607632628.0102232,180618,4.399023532867432,8.861378440856933
446,446,1607632629.911088,180843,8.719317436218263,8.877463049888611
447,447,1607632632.8140461,181148,27.65163612365723,9.074979462623595
448,448,1607632634.670839,181415,0.0,8.949825882911682
449,449,1607632635.9413161,181545,11.17319393157959,8.975557856559753
450,450,1607632637.880143,181760,23.76045227050781,9.213162379264832
451,451,1607632639.58902,181910,19.343355178833008,9.25359570980072
452,452,1607632641.958167,182115,32.64780807495117,9.332078051567077
453,453,1607632655.8961961,183759,0.0,9.199077906608581
454,454,1607632661.661731,184459,10.551559448242188,9.233593544960023
455,455,1607632667.920944,185159,-383.5303649902344,5.246289677619934
456,456,1607632669.66869,185284,12.99208927154541,5.282210574150086
457,457,1607632670.449462,185389,9.80000114440918,5.274210543632507
458,458,1607632673.843042,185784,22.11006164550781,5.2617275381088255
459,459,1607632677.194401,186197,0.0,5.092727255821228
460,460,1607632681.837919,186742,14.95002555847168,4.83154944896698
461,461,1607632684.162496,187062,0.0,4.788718876838684
462,462,1607632687.585323,187442,16.479682922363278,4.820761256217956
463,463,1607632689.982548,187717,21.83816909790039,4.698867144584656
464,464,1607632694.801171,188257,9.299999237060547,4.617901015281677
465,465,1607632696.050677,188417,22.484289169311523,4.842743906974793
466,466,1607632696.84091,188522,8.299995422363281,4.823743834495544
467,467,1607632700.6156461,188862,29.76332092285156,4.6744098424911495
468,468,1607632701.650741,188997,4.8999977111816415,4.626409811973572
469,469,1607632706.013893,189481,10.300003051757812,4.537409472465515
470,470,1607632706.843281,189586,6.399996280670166,4.403755397796631
471,471,1607632708.135808,189726,0.0,4.267061424255371
472,472,1607632709.151377,189826,0.5,4.082061061859131
473,473,1607632713.6419199,190116,17.60577392578125,3.954886817932129
474,474,1607632721.593065,191026,14.800020217895508,4.048887047767639
475,475,1607632725.759489,191516,21.360849380493164,4.245495538711548
476,476,1607632732.950098,192291,16.174419403076172,4.407239732742309
477,477,1607632736.076202,192646,15.225936889648438,4.4138250732421875
478,478,1607632740.6567972,193202,16.641668319702152,4.479241733551025
479,479,1607632742.706292,193497,26.691205978393555,4.640322122573853
480,480,1607632747.131054,194017,4.999997615814209,4.543665099143982
481,481,1607632748.763975,194157,15.14411735534668,4.4605488157272335
482,482,1607632750.031708,194327,16.000024795532227,4.5155490255355835
483,483,1607632751.2844028,194491,0.0,4.369548830986023
484,484,1607632753.852026,194736,7.299995422363281,4.442548785209656
485,485,1607632759.790943,195341,19.614124298095703,4.517706933021546
486,486,1607632761.212956,195511,3.072133302688598,4.451428258419037
487,487,1607632763.716815,195751,6.746909141540527,4.452881352901459
488,488,1607632764.718771,195881,12.896929740905762,8.518544375896454
489,489,1607632775.745579,197131,18.024673461914066,8.698791110515595
490,490,1607632778.151581,197371,14.34722137451172,8.675467612743377
491,491,1607632782.233299,197806,17.822145462036133,8.477876422405243
492,492,1607632783.281502,197941,2.499999761581421,8.416058487892151
493,493,1607632787.9168859,198471,48.82350540161133,8.698212399482728
494,494,1607632788.7065609,198571,7.99999475479126,8.681212339401245
495,495,1607632795.904926,199306,27.692277908325195,8.704227285385132
496,496,1607632796.93825,199446,4.787473678588867,8.752102022171021
497,497,1607632797.622877,199546,7.699995040893555,8.711101884841918
498,498,1607632804.665256,200062,0.0,8.513885049819946
499,499,1607632807.833555,200357,6.399996280670166,8.472884974479676
500,500,1607632808.873329,200467,9.900001525878906,8.571884989738464
501,501,1607632810.844073,200677,3.4999988079071045,8.510262472629547
502,502,1607632812.9797714,200879,0.0,8.46626249074936
503,503,1607632814.9406474,201054,18.250391006469727,8.648766400814056
504,504,1607632817.2878714,201249,27.55915832519531,8.92435798406601
505,505,1607632827.886948,202249,32.380599975585945,9.18116402387619
506,506,1607632835.879659,203129,4.589643478393555,9.172060487270356
507,507,1607632837.315133,203274,17.385852813720707,9.214400069713593
508,508,1607632839.0140991,203484,29.462831497192386,9.44602842092514
509,509,1607632847.615724,204359,20.285400390625,9.485689103603363
510,510,1607632852.8989286,204896,13.223236083984375,9.529921491146087
511,511,1607632856.14033,205256,-389.5773010253906,5.5431484961509705
512,512,1607632856.9091039,205356,6.199996471405027,5.368359024524689
513,513,1607632861.454445,205851,11.577180862426758,5.179599888324738
514,514,1607632867.112155,206471,5.199997425079347,5.231599862575531
515,515,1607632878.440319,207610,14.507927894592285,5.376679141521453
516,516,1607632881.951313,207870,22.763416290283203,5.315788276195526
517,517,1607632886.21804,208270,22.952869415283203,5.545316970348358
518,518,1607632889.54425,208663,23.88231468200684,5.6296840453147885
519,519,1607632891.768828,208883,16.351558685302734,5.694249837398529
520,520,1607632895.940144,209322,33.82139205932617,5.884463555812836
521,521,1607632897.162541,209467,17.234386444091793,5.970807454586029
522,522,1607632899.982619,209787,36.58839416503906,6.103124558925629
523,523,1607632901.473554,209947,1.1000001430511477,5.959720377922058
524,524,1607632908.945454,210462,37.78901672363281,5.96684428691864
525,525,1607632930.238695,212932,7.899994850158691,5.9813195323944095
526,526,1607632932.3170538,213132,18.16706085205078,5.962756910324097
527,527,1607632933.8894286,213342,25.90895271301269,6.095008220672607
528,528,1607632935.646877,213552,25.822439193725586,6.2992326402664185
529,529,1607632942.643273,214257,24.781044006347656,6.444043049812317
530,530,1607632946.601514,214692,11.479339599609375,6.531836450099945
531,531,1607632951.699358,215287,41.86247634887695,6.807154052257538
532,532,1607632953.266982,215502,33.26929473876953,7.139846999645233
533,533,1607632954.406828,215620,-392.53021240234375,2.9386792635917662
534,534,1607632960.2889118,216285,3.099999189376831,2.9696792554855347
535,535,1607632961.408921,216425,17.68398094177246,2.9321054792404175
536,536,1607632962.564707,216580,12.300010681152346,2.884891028404236
537,537,1607632965.840844,216900,23.10827445983887,3.0815724444389345
538,538,1607632967.791089,217135,8.399995803833008,2.9424858355522154
539,539,1607632970.930699,217420,8.840594291687012,2.69515855550766
540,540,1607632972.933358,217668,-391.22607421875,-1.3041021561622619
541,541,1607632981.816366,218723,10.154767036437988,-1.3664478421211244
542,542,1607632983.851004,218978,30.48663902282715,-1.1995816159248351
543,543,1607632990.334058,219723,9.900001525878906,-1.100581600666046
544,544,1607632991.5961199,219848,15.992517471313475,-1.0246563839912415
545,545,1607633006.574708,221113,8.618664741516112,-0.9824599719047546
546,546,1607633007.87141,221278,20.451547622680664,-0.8651376700401306
547,547,1607633022.164314,222928,20.28954124450684,-0.9387586188316345
548,548,1607633028.179893,223593,13.100013732910154,-0.8077584815025329
549,549,1607633030.328205,223758,2.000000238418579,-0.899490418434143
550,550,1607633034.527071,224253,8.699996948242188,-1.0500949716567993
551,551,1607633035.502137,224387,0.0,-1.2435285234451294
552,552,1607633039.3515651,224832,8.89999771118164,-1.4810066270828246
553,553,1607633043.061358,225262,20.60004234313965,-1.2750062036514282
554,554,1607633044.224643,225422,15.400022506713867,-1.2265215730667114
555,555,1607633046.1353009,225637,36.27045822143555,2.971486659049988
556,556,1607633055.9017081,226739,38.07311248779297,3.2222968912124634
557,557,1607633057.59675,226949,24.199565887451172,3.3662925386428832
558,558,1607633059.012589,227104,0.0,3.1451919221878053
559,559,1607633061.333828,227264,27.7841796875,3.423033719062805
560,560,1607633066.132545,227809,32.94805908203125,3.603014054298401
561,561,1607633068.295489,228101,6.199996471405027,3.6650140190124514
562,562,1607633070.525146,228291,5.6999969482421875,3.5572171592712403
563,563,1607633072.2614448,228481,30.59016990661621,3.6447371673583984
564,564,1607633073.587369,228636,25.970216751098643,3.811439342498779
565,565,1607633081.2986119,229286,10.900005340576172,3.6955965042114256
566,566,1607633084.045482,229566,3.5261826515197754,3.647858376502991
567,567,1607633093.478483,230186,-398.7269287109375,-0.6370441198349
568,568,1607633095.24187,230336,17.68425178527832,-0.5092015790939332
569,569,1607633098.19859,230700,9.19999885559082,-0.5202016210556031
570,570,1607633107.430375,231630,5.999996662139893,-0.5242016172409057
571,571,1607633110.027558,231960,10.400003433227539,-0.42020158290863036
572,572,1607633126.894979,233581,21.075101852416992,-0.21445056438446045
573,573,1607633130.265108,233931,20.424524307250977,-0.1862630605697632
574,574,1607633132.915656,234146,35.841331481933594,0.024150052070617677
575,575,1607633135.777675,234486,24.448883056640625,0.055030388832092283
576,576,1607633138.04371,234674,1.0000001192092896,-0.09671380400657653
577,577,1607633140.714194,234979,31.04933357238769,0.061520162820816
578,578,1607633142.160276,235109,17.47325325012207,0.06983601212501518
579,579,1607633151.92911,236093,2.9999992847442627,-0.16707605481147772
580,580,1607633153.411053,236208,7.199995517730713,-0.1450760757923127
581,581,1607633162.0751884,237162,0.0,-0.2965172493457795
582,582,1607633164.177466,237382,18.52645492553711,-0.27125294804573064
583,583,1607633178.100532,238854,2.6999995708465576,-0.24425295233726507
584,584,1607633185.508245,239559,23.023141860961914,-0.08702148795127876
585,585,1607633188.794039,239874,12.223001480102539,-0.1609327161312104
586,586,1607633198.814282,240552,0.0,-0.1916540491580964
587,587,1607633209.5719712,241578,29.28783988952637,0.03375525832176205
588,588,1607633214.146733,242103,3.4999988079071045,-0.06021405100822452
589,589,1607633217.2540698,242481,12.632034301757812,-0.11414044260978706
590,590,1607633221.7215948,242996,37.41251754760742,0.11651251912116996
591,591,1607633224.4938881,243296,23.80918312072754,0.17638289570808405
592,592,1607633225.237612,243396,4.199998378753662,0.19338288187980646
593,593,1607633231.578613,244096,17.007745742797848,-0.12477471470832839
594,594,1607633232.818857,244226,10.200002670288086,-0.10277463555336012
595,595,1607633234.8373241,244492,0.0,-0.3796974146366121
596,596,1607633237.001004,244682,31.49558448791504,-0.11261630654335036
597,597,1607633239.200767,244927,10.950014114379883,-0.08011611580848708
598,598,1607633243.788892,245362,10.949572563171387,0.029379609823226786
599,599,1607633245.8748732,245602,5.999996662139893,0.025379613637924053
600,600,1607633250.270672,246093,0.0,-0.07362040162086501
601,601,1607633252.900532,246373,13.500015258789062,0.02637976288795457
602,602,1607633253.7973552,246493,11.047677040100098,0.13685653328895556
603,603,1607633254.777465,246608,9.5,0.049352623224258284
604,604,1607633258.056679,246968,17.000028610229492,-0.056238673925399885
605,605,1607633261.2370002,247319,0.0,-0.38004467368125927
606,606,1607633265.102617,247714,11.515594482421875,-0.3107851636409761
607,607,1607633269.602253,248214,26.55746078491211,-0.21906908392906208
608,608,1607633272.602384,248590,0.0,-0.513697398900986
609,609,1607633274.541647,248775,21.8388729095459,-0.49816267371177697
610,610,1607633275.8731186,248960,30.93551254272461,-0.3210399091243746
611,611,1607633279.742668,249425,18.992958068847656,3.7646626818180082
612,612,1607633283.186023,249805,24.79243278503418,3.9505870449543
613,613,1607633288.088515,250010,17.426931381225586,4.009084550142288
614,614,1607633292.615186,250495,9.0420503616333,4.047505079507828
615,615,1607633293.3771381,250600,7.499995231628418,3.977425752878189
616,616,1607633297.445611,251040,22.263408660888672,3.9724256765842436
617,617,1607633303.725643,251619,0.0,3.742896982431412
618,618,1607633304.555337,251729,8.499996185302733,3.589073797464371
619,619,1607633305.585315,251869,2.200000047683716,3.4475582110881806
620,620,1607633314.994876,252946,21.25916862487793,3.3219359767436982
621,621,1607633317.7433786,253209,0.0,3.14959211230278
622,622,1607633319.031826,253389,40.37994766235352,3.1875076472759245
623,623,1607633319.8109741,253494,2.1000001430511475,3.1975076472759247
624,624,1607633323.811016,253909,38.44891357421875,3.204106615781784
625,625,1607633324.733259,254019,8.228875160217285,3.20739541888237
626,626,1607633333.286962,254931,12.600011825561525,3.1517249286174773
627,627,1607633334.3332946,255061,9.600000381469727,2.988635405302048
628,628,1607633336.33387,255266,16.000024795532227,2.8904112613201143
629,629,1607633340.31897,255726,28.36247062683105,2.9262255275249482
630,630,1607633345.1273339,256296,8.999998092651367,2.901432112455368
631,631,1607633346.2457118,256446,20.258045196533203,2.6853878009319305
632,632,1607633349.469537,256785,0.0,2.3526948535442354
633,633,1607633350.310172,256890,8.099994659423826,6.358996924161911
634,634,1607633351.855584,257067,0.0,6.327996932268142
635,635,1607633353.68147,257227,28.306167602539066,6.434218798875809
636,636,1607633356.7459939,257602,26.02348518371582,6.571453543901444
637,637,1607633361.962595,258042,12.546380043029785,6.465834599733353
638,638,1607633363.082498,258162,4.599997997283936,6.427834621667862
639,639,1607633365.29675,258382,1.4000002145767212,6.353428680896759
640,640,1607633370.913352,259027,16.070545196533207,10.42639487504959
641,641,1607633371.9338212,259152,14.107495307922365,10.465922157764435
642,642,1607633378.356826,259843,2.000000238418579,10.181055769920349
643,643,1607633384.1355119,260123,16.373437881469727,10.245790133476257
644,644,1607633385.445433,260238,9.093198776245117,10.176796946525574
645,645,1607633387.134982,260413,40.329795837402344,10.493908257484437
646,646,1607633392.9432714,261028,26.6340446472168,10.555733227729798
647,647,1607633396.6092699,261479,27.542438507080078,10.628262200355529
648,648,1607633400.0540938,261875,31.69816398620605,10.814243702888488
649,649,1607633406.515694,262608,6.099996566772461,10.855243666172028
650,650,1607633407.4205348,262718,0.9000000953674316,10.77724369764328
651,651,1607633408.84954,262903,0.0,10.77724369764328
652,652,1607633409.715739,263008,12.329965591430664,10.811543376445771
653,653,1607633413.353672,263393,31.721694946289066,10.922759902477264
654,654,1607633420.08514,264047,10.766609191894533,10.876425769329071
655,655,1607633421.94879,264207,31.355756759643555,10.827278754711152
656,656,1607633424.507519,264518,5.199997425079347,10.498547604084015
657,657,1607633426.6393929,264708,31.425106048583984,10.570803005695343
658,658,1607633428.077438,264888,29.70453643798828,10.867848370075226
659,659,1607633431.94401,265311,0.0,10.590006573200226
660,660,1607633434.921334,265651,32.70194625854492,10.587545444965363
661,661,1607633436.127763,265771,12.944602966308596,10.654991509914398
662,662,1607633437.617284,265971,24.77348899841309,10.845726430416107
663,663,1607633447.9394689,267078,23.398548126220703,10.773810212612153
664,664,1607633450.5287962,267268,16.586620330810547,10.679974248409271
665,665,1607633454.625442,267743,6.099996566772461,10.631974160671234
666,666,1607633461.696463,268633,10.878226280212402,10.705494596958161
667,667,1607633468.149408,269338,19.22683906555176,14.885032274723052
668,668,1607633481.408289,270319,31.95827865600586,15.027772543430329
669,669,1607633482.970011,270514,29.39372253417969,15.229709780216217
670,670,1607633485.86944,270829,-394.2196960449219,11.2275128531456
671,671,1607633490.557341,271334,2.000000238418579,11.14351282119751
672,672,1607633491.386763,271439,12.47422695159912,11.057504072189332
673,673,1607633493.342562,271604,24.61659049987793,11.099424734115601
674,674,1607633495.5108669,271879,18.92068290710449,10.930218248367309
675,675,1607633496.957088,272024,27.21349906921387,10.957864408493043
676,676,1607633498.974888,272239,39.028663635253906,11.338151043653488
677,677,1607633505.462238,272969,14.396445274353027,11.171622160673142
678,678,1607633511.693042,273585,0.0,10.996889628171921
679,679,1607633513.580434,273805,15.74606227874756,11.124350258111953
680,680,1607633515.189209,274015,36.91545867919922,11.42150488972664
681,681,1607633526.563894,275250,23.028812408447266,11.651793013811112
682,682,1607633527.658689,275370,9.80000114440918,11.564528475999833
683,683,1607633532.811988,275853,3.9999983310699454,11.577528463602066
684,684,1607633537.0891562,276315,26.304088592529297,11.61033793091774
685,685,1607633544.331022,277021,17.066431045532227,11.658772226572037
686,686,1607633547.438584,277331,7.0999956130981445,11.729772182703018
687,687,1607633553.745398,278066,27.33749389648437,11.710268722772598
688,688,1607633561.806083,278951,17.126842498779293,11.84653715968132
689,689,1607633563.6849039,279171,33.211925506591804,12.05233607172966
690,690,1607633570.237005,279807,26.007795333862305,11.938288849592208
691,691,1607633571.425471,279972,16.676477432250973,11.866961792707443
692,692,1607633579.198348,280457,12.615234375,11.951114152669907
693,693,1607633580.401178,280621,1.4000002145767212,11.795036697387696
694,694,1607633581.8115098,280771,6.4852614402771,11.757889285087586
695,695,1607633586.2856688,281296,11.800008773803713,11.875889372825622
696,696,1607633590.316304,281721,25.52052497863769,11.81613877773285
697,697,1607633591.475585,281876,7.39999532699585,11.78063858985901
698,698,1607633594.726382,282221,8.411683082580566,11.7552596950531
699,699,1607633596.478186,282441,6.199996471405027,11.757259693145752
700,700,1607633598.704319,282631,35.31336212158203,12.110393314361572
701,701,1607633600.223886,282736,0.0,11.975393161773681
702,702,1607633611.585251,283988,10.300003051757812,11.967916421890259
703,703,1607633614.5879688,284303,43.858646392822266,12.31150288581848
704,704,1607633615.975147,284468,13.39406967163086,12.275443296432496
705,705,1607633624.978785,285458,19.77147674560547,12.47315806388855
706,706,1607633626.640079,285628,24.41404151916504,12.602142534255982
707,707,1607633628.1439722,285784,0.0,12.336567926406861
708,708,1607633631.604541,286129,20.905750274658203,12.545625429153443
709,709,1607633634.142667,286434,28.78379249572754,12.615074625015259
710,710,1607633638.624038,286969,36.718360900878906,12.672903108596802
711,711,1607633648.193548,288101,22.22352409362793,12.705208768844605
712,712,1607633650.38083,288316,12.865344047546387,12.585937881469727
713,713,1607633664.05814,289722,0.0,12.41166856765747
714,714,1607633674.305719,290407,12.436370849609375,12.445611772537232
715,715,1607633680.991842,291122,0.0,12.370611820220947
716,716,1607633682.493919,291308,0.0,12.147977733612061
717,717,1607633684.047182,291488,0.0,12.147977733612061
718,718,1607633688.633125,291990,0.0,12.062977771759034
719,719,1607633690.7722821,292135,25.724931716918945,12.298227088451386
720,720,1607633691.733157,292270,15.475553512573242,12.240390937328339
721,721,1607633692.8154972,292428,0.0,12.240390937328339
722,722,1607633697.412131,292986,11.321844100952148,11.949809901714325
723,723,1607633699.5597699,293196,31.118274688720703,12.23999264717102
724,724,1607633701.086741,293393,0.0,11.855503511428832
725,725,1607633705.419862,293911,25.50559043884277,12.028270664215087
726,726,1607633708.41226,294219,16.85561752319336,12.070826721191406
727,727,1607633710.635961,294507,20.727481842041016,12.18210153579712
728,728,1607633713.471641,294792,15.63067626953125,12.17840805053711
729,729,1607633714.4903884,294927,4.099998474121094,11.93578332901001
730,730,1607633716.506696,295122,34.546215057373054,12.191245498657226
731,731,1607633720.595677,295502,28.851734161376953,12.277182388305665
732,732,1607633722.4164119,295657,15.861719131469727,12.435799579620362
733,733,1607633729.070734,296397,1.2000001668930054,12.366799634695052
734,734,1607633733.09671,296842,22.99296569824219,12.596729291677475
735,735,1607633736.2785401,297179,0.0,12.313667615652085
736,736,1607633739.526202,297549,8.999998092651367,12.143432744741439
737,737,1607633743.9405448,298009,6.999995708465576,12.087968901395797
738,738,1607633745.4952948,298169,28.92480278015137,12.331216949224473
739,739,1607633747.615742,298394,19.31741523742676,12.510391099452972
740,740,1607633750.518282,298663,0.0,12.34968564748764
741,741,1607633757.537993,299493,10.074000358581543,12.309350697994232
742,742,1607633758.780347,299653,12.175777435302734,12.411108469963073
743,743,1607633761.55406,299948,29.80644416809082,12.545438532829285
744,744,1607633769.00996,300343,26.000429153442386,12.714510836601256
745,745,1607633782.345539,301743,7.99999475479126,12.391212825775147
746,746,1607633783.99036,301948,34.45929336547852,12.469465312957764
747,747,1607633785.703912,302103,18.635765075683594,12.3803985786438
748,748,1607633786.713418,302218,4.8999977111816415,12.112416915893554
749,749,1607633803.6908894,304100,0.0,12.05141695022583
750,750,1607633806.416196,304415,7.175985336303711,12.114176802635193
751,751,1607633810.454068,304735,36.56451797485352,12.479821982383728
752,752,1607633812.8852,305030,15.889220237731935,12.51541452884674
753,753,1607633820.177954,305695,20.80340385437012,12.406231617927551
754,754,1607633821.6910481,305865,20.654098510742188,12.505106511116027
755,755,1607633822.736613,305975,19.17708396911621,12.383319783210755
756,756,1607633826.0303721,306285,12.498435020446776,12.456304159164429
757,757,1607633827.225061,306445,11.500007629394533,12.257053174972533
758,758,1607633831.0518222,306855,0.0,11.960007810592652
759,759,1607633832.352869,307014,0.0,11.960007810592652
760,760,1607633833.301944,307119,4.699997901916504,11.679988327026367
761,761,1607633836.3921974,307429,15.78559684753418,11.708398265838623
762,762,1607633844.999923,308229,15.836413383483887,11.619027509689332
763,763,1607633849.281248,308694,14.141631126403807,11.526458339691162
764,764,1607633851.708208,308968,-396.1471557617188,7.399120578765869
765,765,1607633852.964732,309118,22.66922187805176,7.564812831878662
766,766,1607633856.0183651,309403,14.100017547607422,7.597030744552613
767,767,1607633861.257462,309898,11.142973899841307,7.5161920928955075
768,768,1607633871.951058,310503,27.688899993896484,7.473498306274414
769,769,1607633875.00167,310848,49.41725158691406,7.673733596801758
770,770,1607633878.4892561,311203,8.89999771118164,11.704930534362793
771,771,1607633882.727689,311663,10.678621292114258,11.79171674489975
772,772,1607633883.926266,311818,18.272117614746094,11.849695651531219
773,773,1607633888.0525901,312248,2.3999998569488525,11.62752974510193
774,774,1607633892.250158,312648,28.32789421081543,11.721601858139039
775,775,1607633893.312186,312773,25.28182983398437,11.702285165786742
776,776,1607633906.011333,313918,10.900005340576172,11.420998582839966
777,777,1607633907.55633,314053,0.0,11.277034130096435
778,778,1607633911.3760474,314448,11.500007629394533,11.392034206390381
779,779,1607633920.067892,315283,27.1303768157959,11.505877351760864
780,780,1607633927.176851,316006,9.160688400268556,11.228329648971558
781,781,1607633929.433222,316191,32.590805053710945,11.323949575424194
782,782,1607633930.936904,316339,0.0,11.225949563980102
783,783,1607633933.00164,316604,23.498876571655273,11.420938346385956
784,784,1607633934.8830721,316779,26.4759521484375,11.422656981945037
785,785,1607633937.503798,317099,44.71499633789063,11.699142634868622
786,786,1607633939.796684,317326,0.9000000953674316,11.637142679691316
787,787,1607633943.265251,317695,26.50394058227539,11.628807146549224
788,788,1607633944.6933641,317850,38.609859466552734,11.843637316226959
789,789,1607633949.4057212,318343,33.20541000366211,11.843572161197663
790,790,1607633960.212464,319258,0.8000000715255737,11.591494208574295
791,791,1607633963.721987,319633,38.86518096923828,11.813381243944168
792,792,1607633978.168153,320731,16.897769927978516,11.856206599473953
793,793,1607633979.6329231,320876,24.29850578308105,12.085191655158997
794,794,1607633980.5992448,320981,12.537158012390135,12.145710620880127
795,795,1607633982.479415,321161,16.900028228759766,12.196710815429688
796,796,1607633983.485684,321278,0.0,11.941505565643311
797,797,1607633987.74877,321703,21.805339813232425,12.085559010505676
798,798,1607633991.491066,322053,28.89780044555664,12.290420184135437
799,799,1607633995.773896,322563,48.81216812133789,12.716541900634766
800,800,1607633996.905256,322678,1.0000001192092896,12.373408280611038
801,801,1607634001.687737,323223,18.01474380493164,12.553555718660355
802,802,1607634004.069385,323528,1.700000286102295,12.467555691003799
803,803,1607634006.799954,323803,1.8000003099441528,12.046969230175018
804,804,1607634008.117308,323958,22.85443687438965,12.141572902202606
805,805,1607634010.239753,324138,1.500000238418579,11.958858137130738
806,806,1607634016.125512,324707,0.0,11.714717721939087
807,807,1607634022.968326,325352,18.090049743652344,11.89561821937561
808,808,1607634024.44447,325527,30.521503448486328,11.991775751113892
809,809,1607634026.082959,325677,14.701589584350586,11.850953722000122
810,810,1607634031.843093,326324,0.0,11.483770112991333
811,811,1607634033.160977,326496,0.0,11.261534872055053
812,812,1607634035.645421,326731,17.11808204650879,11.304062252044679
813,813,1607634037.196813,326921,1.3000001907348633,11.317062253952026
814,814,1607634040.278142,327236,35.4362678527832,11.547061223983764
815,815,1607634041.542028,327396,22.384506225585934,11.770906286239624
816,816,1607634042.692501,327541,27.09437370300293,12.041850023269653
817,817,1607634045.422388,327801,5.4015793800354,12.095865817070008
818,818,1607634046.480832,327936,12.10000991821289,12.216865916252136
819,819,1607634048.359718,328156,40.41374206542969,12.363754019737243
820,820,1607634050.36849,328281,10.704828262329102,12.316046767234802
821,821,1607634054.708412,328776,16.300025939941403,12.479047026634216
822,822,1607634057.106004,329106,20.26112365722656,12.56843982219696
823,823,1607634058.800905,329261,35.98237228393555,12.617080798149109
824,824,1607634072.857734,330267,16.22609519958496,12.779341750144958
825,825,1607634074.27218,330427,18.15163230895996,12.70580216884613
826,826,1607634075.183266,330547,14.304783821105955,12.680293831825256
827,827,1607634081.3464491,331103,28.930044174194336,12.76231945514679
828,828,1607634084.78616,331508,13.075779914855955,12.736770491600037
829,829,1607634088.329349,331903,28.121320724487305,12.9769837141037
830,830,1607634094.2431982,332547,12.843575477600098,12.75995731830597
831,831,1607634105.758334,333736,23.905296325683594,12.710492939949036
832,832,1607634111.180366,334281,0.0,12.551875748634338
833,833,1607634113.5297446,334566,8.205080032348633,12.621926547288895
834,834,1607634116.4190214,334901,9.057931900024414,12.482576209306718
835,835,1607634117.406985,335036,8.399995803833008,12.566576167345048
836,836,1607634121.092424,335431,29.4150333404541,12.770726519823075
837,837,1607634124.057108,335751,11.700008392333984,12.81772664666176
838,838,1607634126.881089,336096,7.599995136260986,12.604478570222854
839,839,1607634128.4747212,336251,0.0,12.411304417848587
840,840,1607634129.921901,336446,13.841562271118164,12.54972004055977
841,841,1607634134.62768,336969,1.1000001430511477,12.459980038404465
842,842,1607634135.419481,337069,8.199995040893555,12.420222214460374
843,843,1607634140.205216,337472,11.400007247924805,12.236157845258713
844,844,1607634141.532819,337617,11.200006484985352,12.088153618574143
845,845,1607634145.462527,338067,4.499998092651367,12.053153651952744
846,846,1607634149.386174,338517,9.995800018310547,11.808518718481064
847,847,1607634153.627999,339022,1.500000238418579,11.637161070108414
848,848,1607634162.100318,339987,39.61396026611328,11.98430069565773
849,849,1607634167.757781,340147,23.1524658203125,12.215825353860856
850,850,1607634172.105645,340587,20.824199676513672,12.352307497262954
851,851,1607634172.875295,340687,6.030240058898926,12.046964718103409
852,852,1607634175.11022,340968,0.0,11.888072515726089
853,853,1607634177.8570962,341283,24.864442825317386,11.928682905435561
854,854,1607634178.9086099,341433,26.956470489501953,11.99170662522316
855,855,1607634181.555903,341728,10.66122817993164,11.906548067331315
856,856,1607634182.953272,341923,31.8400993347168,12.099964710474014
857,857,1607634185.621099,342208,25.701330184936523,12.241977936029434
858,858,1607634186.8841634,342394,0.0,12.241977936029434
859,859,1607634188.587426,342579,6.462388038635254,12.306601816415787
860,860,1607634189.791081,342723,0.0,12.259601837396621
861,861,1607634191.8690429,342998,0.0,12.10174586892128
862,862,1607634195.3564188,343400,34.61432647705078,12.28952499985695
863,863,1607634196.921201,343575,27.32653045654297,12.42137399315834
864,864,1607634202.498723,344105,19.415002822875977,16.576995579004286
865,865,1607634203.845677,344255,29.0529842376709,16.64083320260048
866,866,1607634206.723814,344605,26.30495262145996,16.762882553339004
867,867,1607634210.084545,345030,31.85789680480957,16.970031782388688
868,868,1607634213.092817,345375,62.02033996582031,17.313346182107924
869,869,1607634217.449439,345865,11.97684383392334,16.938942104578018
870,870,1607634225.208845,346719,12.070414543151855,16.97064627289772
871,871,1607634234.377546,347729,19.859724044799805,17.062457300424576
872,872,1607634239.8979552,348414,25.348651885986328,17.13322264313698
873,873,1607634243.7220619,348849,29.5843448638916,17.405066093206404
874,874,1607634250.353913,349666,0.0,17.12178715109825
875,875,1607634252.686228,349921,15.659502983093262,17.02556388258934
876,876,1607634262.449976,350405,13.00001335144043,17.046563962697984
877,877,1607634271.348905,351440,19.29615592956543,17.239525521993638
878,878,1607634273.241104,351610,35.178787231445305,17.476313318014146
879,879,1607634275.6841106,351945,15.71337890625,17.362143338918685
880,880,1607634279.617584,352369,30.640026092529297,17.576936715841292
881,881,1607634284.428808,352887,4.499998092651367,17.2960286462307
882,882,1607634286.329926,353087,18.06536865234375,17.476682332754134
883,883,1607634287.9735868,353262,6.09306526184082,17.30262421965599
884,884,1607634301.078948,354728,32.43759155273437,17.362240613698958
885,885,1607634302.006402,354863,23.97557830810547,17.154846433401108
886,886,1607634303.123674,355023,30.98346900939941,17.455681122541428
887,887,1607634304.594057,355158,24.755817413330078,17.438199890851976
888,888,1607634307.270545,355506,11.8765869140625,17.17086716532707
889,889,1607634309.972816,355761,7.199995517730713,16.910813020467756
890,890,1607634313.890112,356182,11.4824857711792,17.017637877464296
891,891,1607634315.285337,356357,11.300006866455078,16.741986136436463
892,892,1607634322.076537,357037,15.994097709655762,16.732949414253234
893,893,1607634324.956124,357312,16.73293113708496,16.657293667793272
894,894,1607634326.219369,357473,0.0,16.531922087669372
895,895,1607634327.142967,357588,14.1259126663208,16.50418093204498
896,896,1607634329.255445,357788,44.28015518188477,16.94698248386383
897,897,1607634338.756196,358851,29.68228912353516,17.02575197696686
898,898,1607634354.568641,360028,14.38569450378418,16.880630917549134
899,899,1607634357.573893,360353,10.17494297027588,16.49425866603851
900,900,1607634361.341332,360835,35.049259185791016,16.83475125670433
901,901,1607634368.515032,361640,30.069047927856445,16.955294297933577
902,902,1607634373.176574,362165,13.600015640258787,17.074294451475144
903,903,1607634374.174345,362310,13.100013732910154,17.187294585704805
904,904,1607634378.185405,362745,2.9791898727416988,16.988542115688325
905,905,1607634380.115963,362910,2.5999996662139893,16.999542109966278
906,906,1607634384.182285,363360,16.078907012939453,17.16033118009567
907,907,1607634388.8311222,363875,26.593719482421875,17.245367877483368
908,908,1607634391.3001974,364125,13.51386547088623,17.07529149770737
909,909,1607634394.187889,364510,21.66501235961914,17.144925725460052
910,910,1607634397.876676,364915,35.15374755859375,17.49646320104599
911,911,1607634402.0607688,365392,34.628273010253906,17.842745931148528
912,912,1607634403.3962429,365557,27.27777099609375,17.94434282064438
913,913,1607634405.13969,365712,17.332382202148438,18.104666640758513
914,914,1607634407.628258,366037,12.607389450073242,17.876377856731416
915,915,1607634419.74942,367422,20.716094970703125,17.859693744182586
916,916,1607634423.1987,367797,14.817450523376465,17.736924512386324
917,917,1607634425.560009,368107,37.59286117553711,18.05883733034134
918,918,1607634428.939327,368467,36.21057510375977,18.299942982196807
919,919,1607634435.556932,369212,8.699996948242188,17.982805531024933
920,920,1607634449.212822,370081,4.8999977111816415,17.92475722551346
921,921,1607634453.682411,370586,6.299996376037598,17.82475692987442
922,922,1607634458.792093,371101,31.09691619873047,17.93311485528946
923,923,1607634459.555754,371201,6.899995803833008,17.642291090488435
924,924,1607634460.761432,371351,4.599997997283936,17.526030118465425
925,925,1607634467.6375039,372036,21.230249404907227,17.556816289424898
926,926,1607634470.677969,372251,26.36808967590332,17.67744934797287
927,927,1607634473.992604,372581,28.06951332092285,17.668844039440156
928,928,1607634479.128345,373116,0.0,17.538086240291594
929,929,1607634486.001811,373919,23.87310218811035,17.495604054927824
930,930,1607634490.383605,374344,20.75517463684082,17.574720046520234
931,931,1607634494.2705731,374728,0.0,17.3356670832634
932,932,1607634501.0717142,375406,27.20638656616211,17.607730948925017
933,933,1607634502.374663,375556,17.08424949645996,17.69652264356613
934,934,1607634504.312174,375716,4.903060436248778,17.654973928928374
935,935,1607634505.372253,375841,30.97993278503418,17.880773298740387
936,936,1607634507.609269,376111,1.4000002145767212,17.600622967481613
937,937,1607634510.6345599,376426,14.546809196472168,17.629090975522995
938,938,1607634515.042448,376910,-388.44232177734375,13.668667806386948
939,939,1607634518.945101,377320,16.378738403320312,13.83245519042015
940,940,1607634519.841,377430,13.521459579467773,13.829254163503647
941,941,1607634523.8235302,377838,10.600004196166992,13.924254204034805
942,942,1607634527.573146,378213,17.95299530029297,14.0217842066288
943,943,1607634536.998694,379193,17.445697784423828,14.08224111199379
944,944,1607634541.660575,379737,0.0,13.970241047143936
945,945,1607634543.234332,379884,0.0,13.925241066217422
946,946,1607634550.399472,380153,8.599996566772461,13.911283031702041
947,947,1607634554.161007,380536,0.0,13.896283029317855
948,948,1607634557.154829,380866,18.71118354797364,13.687255262136459
949,949,1607634558.875567,381041,21.43948173522949,13.67012542128563
950,950,1607634562.770857,381426,11.100006103515623,13.572883485555648
951,951,1607634566.9319859,381851,34.45538330078125,13.857134917974472
952,952,1607634571.152025,382259,48.19421768188477,14.33907709479332
953,953,1607634576.5706642,382794,32.902061462402344,14.41945328116417
954,954,1607634579.157439,383075,35.29608917236328,14.502849467992782
955,955,1607634583.654256,383565,53.96589660644531,14.93589615225792
956,956,1607634585.653692,383775,23.87871742248535,14.856282333135605
957,957,1607634587.106899,383950,24.815898895263672,14.847428020238876
958,958,1607634601.065443,385481,21.862533569335934,15.066053355932235
959,959,1607634602.245933,385606,35.93535232543945,15.360782998800278
960,960,1607634605.066716,385931,4.399998188018799,15.404782980680466
961,961,1607634606.4596634,386091,0.0,15.404782980680466
962,962,1607634608.892281,386301,26.67714691162109,15.32541118502617
963,963,1607634610.7242892,386506,17.19315528869629,15.224077433347702
964,964,1607634615.978411,387036,52.81421661376953,15.558069571256638
965,965,1607634617.606455,387186,12.800012588500975,15.39553985476494
966,966,1607634620.902825,387471,23.91464614868164,15.371636790037154
967,967,1607634625.501585,387981,25.619314193725586,15.309250963926315
968,968,1607634629.253628,388370,0.0,14.689047564268112
969,969,1607634631.5295188,388645,38.9931526184082,14.959210652112962
970,970,1607634634.471355,388970,33.42759323120117,15.172782438993455
971,971,1607634653.319007,390437,32.551204681396484,15.29969724535942
972,972,1607634654.299362,390577,50.97132873535156,15.555924013853073
973,973,1607634659.1093779,391123,31.045568466186523,15.570536249876023
974,974,1607634661.168209,391393,30.47487449645996,15.875284994840621
975,975,1607634664.323269,391713,0.0,15.71868996500969
976,976,1607634665.147264,391823,18.617919921875,15.774869030714035
977,977,1607634666.030982,391938,20.688575744628906,15.78879322886467
978,978,1607634669.0431151,392248,20.97569274902344,15.64676228404045
979,979,1607634670.219551,392398,30.93563461303711,15.798984841108322
980,980,1607634674.802125,392908,6.4909491539001465,15.557494071722031
981,981,1607634684.084419,393824,10.70000457763672,15.619494136571884
982,982,1607634685.622818,394009,36.78691101074219,15.806709560155868
983,983,1607634691.679458,394638,0.0,15.74577890753746
984,984,1607634695.093717,395048,20.149866104125977,15.622901653051377
985,985,1607634699.947366,395578,26.42224884033203,15.647368358373642
986,986,1607634702.5313349,395848,16.623384475708008,15.503767513036728
987,987,1607634703.316304,395953,12.706110000610352,15.38327043890953
988,988,1607634709.107031,396584,0.0,15.264504569768906
989,989,1607634715.076739,397197,0.0,15.192504614591599
990,990,1607634717.909955,397580,0.0,15.077679756879807
991,991,1607634720.1908462,397800,28.261140823364247,15.247291096448897
992,992,1607634721.273842,397940,22.58487892150879,15.31319890856743
993,993,1607634722.757169,398130,26.376325607299805,15.409632853269578
994,994,1607634724.435644,398300,8.499996185302733,15.494632815122605
995,995,1607634727.838503,398705,17.775279998779297,15.531126488447189
996,996,1607634733.366919,399320,0.6000000238418579,15.09432493686676
997,997,1607634734.417547,399470,19.11123275756836,14.988614373207092
998,998,1607634735.400292,399605,2.799999475479126,14.872757422924042


==> figures/reward_2_16.csv <==
,Unnamed: 0,Wall time,Step,Value,Smoothed Value
0,0,1607635380.2091026,946,0.0,0.0
1,1,1607635387.095842,1136,0.0,0.0
2,2,1607635390.3660321,1515,0.0,0.0
3,3,1607635391.815759,1625,0.0,0.0
4,4,1607635394.76914,1988,0.0,0.0
5,5,1607635396.990737,2188,0.0,0.0
6,6,1607635399.887972,2445,-397.6760559082031,-56.810865129743306
7,7,1607635402.398268,2625,0.0,-49.70950698852539
8,8,1607635404.3354368,2840,0.0,-44.18622843424479
9,9,1607635409.591563,3395,0.0,-39.76760559082031
10,10,1607635424.635689,5111,-398.6437377929688,-72.39270851828836
11,11,1607635429.9021811,5643,0.0,-66.35998280843098
12,12,1607635432.7571108,5988,0.0,-61.25536874624399
13,13,1607635435.257324,6242,0.0,-56.87998526436942
14,14,1607635435.628702,6281,-398.1989135742188,-79.63458048502604
15,15,1607635437.773498,6556,0.0,-74.65741920471191
16,16,1607635440.5045779,6851,0.0,-70.26580631031709
17,17,1607635444.995601,7404,0.0,-66.36215040418837
18,18,1607635445.955683,7549,0.0,-62.86940564607319
19,19,1607635447.871929,7749,0.0,-59.72593536376953
20,20,1607635448.86212,7864,2.1000001430511475,-56.78184319677807
21,21,1607635449.725006,7974,0.0,-54.20085032419725
22,22,1607635457.575392,8824,-393.3896484375,-68.94818937260172
23,23,1607635459.680741,9065,-397.4862060546875,-82.63727340102196
24,24,1607635461.5974214,9230,0.0,-79.33178246498107
25,25,1607635463.21892,9405,0.0,-76.28056006248181
26,26,1607635464.476616,9565,0.0,-73.45535413424174
27,27,1607635469.245371,10065,0.0,-70.8319486294474
28,28,1607635470.043419,10175,0.0,-68.38946764222507
29,29,1607635471.81101,10335,0.0,-66.10981872081757
30,30,1607635472.06496,10367,-397.7252807617188,-76.80709168987889
31,31,1607635476.7400286,10923,0.0,-74.40687007457018
32,32,1607635484.7026699,11783,4.099998474121094,-72.02787405794317
33,33,1607635488.274539,12173,0.0,-69.90940717388602
34,34,1607635489.496432,12328,0.0,-67.91199554034642
35,35,1607635497.9628868,13288,0.0,-66.02555121978124
36,36,1607635506.470282,14349,0.0,-64.24107686248985
37,37,1607635509.6216464,14687,-396.0823669433594,-72.9737423909338
38,38,1607635510.977992,14857,0.0,-71.10262079116626
39,39,1607635521.5911686,15972,0.0,-69.3250552713871
40,40,1607635525.05134,16343,0.0,-67.6342002647679
41,41,1607635528.175879,16698,0.0,-66.02386216322581
42,42,1607635536.352599,17658,0.0,-64.48842350826708
43,43,1607635538.489572,17873,2.5999996662139893,-62.96368661793795
44,44,1607635543.103411,18418,0.0,-61.564493581983776
45,45,1607635544.235522,18563,0.0,-60.226135025853694
46,46,1607635553.866643,19633,2.7897393703460693,-58.88537174082817
47,47,1607635556.581082,19943,0.0,-57.65859316289425
48,48,1607635559.763753,20283,0.0,-56.48188717997804
49,49,1607635560.9598901,20428,2.9999992847442627,-55.29224945068359
50,50,1607635562.2085268,20603,0.0,-54.20808769674862
51,51,1607635572.717492,21798,0.0,-53.16562447181115
52,52,1607635580.96284,22643,0.0,-52.162499481776976
53,53,1607635583.698491,22983,0.0,-51.196527269151474
54,54,1607635586.038721,23203,0.0,-50.26568131880327
55,55,1607635586.799677,23303,0.0,-49.36807986668178
56,56,1607635591.3740714,23818,0.0,-48.50197320235403
57,57,1607635594.88336,24211,0.0,-47.66573228507206
58,58,1607635597.307353,24521,1.700000286102295,-46.82902495335724
59,59,1607635599.278924,24706,0.0,-46.04854120413462
60,60,1607635602.063727,25061,0.0,-45.293647086034056
61,61,1607635609.341276,25858,-394.3228149414063,-50.92314979337877
62,62,1607635610.9519026,26013,0.0,-50.114845828404505
63,63,1607635613.163156,26238,0.0,-49.33180136233568
64,64,1607635617.537878,26763,0.0,-48.5728505721459
65,65,1607635619.784775,27068,0.0,-47.83689829074975
66,66,1607635621.190902,27213,0.0,-47.122914734171395
67,67,1607635624.691448,27628,0.0,-46.429930693962994
68,68,1607635627.404877,27938,0.0,-45.757033147673674
69,69,1607635628.489393,28078,0.0,-45.10336124556405
70,70,1607635641.280745,29368,0.0,-44.4681026364716
71,71,1607635651.8653948,30553,0.0,-43.85049009985394
72,72,1607635653.44067,30753,1.500000238418579,-43.22925050617897
73,73,1607635654.625832,30893,0.0,-42.645071445284664
74,74,1607635660.547125,31538,0.0,-42.07647049268087
75,75,1607635673.7701714,33038,0.0,-41.52283272304033
76,76,1607635674.975926,33148,2.8999993801116943,-40.9459128255968
77,77,1607635677.4338448,33423,0.0,-40.42096522526863
78,78,1607635683.4744759,34103,0.0,-39.909307437607005
79,79,1607635689.716662,34708,0.0,-39.410441094636916
80,80,1607635691.006944,34873,0.0,-38.92389243914757
81,81,1607635691.830382,34973,0.0,-38.449210824036015
82,82,1607635697.5749788,35588,2.9999992847442627,-37.949822750436255
83,83,1607635713.581417,37271,0.0,-37.4980391462644
84,84,1607635716.463463,37626,0.0,-37.056885744543635
85,85,1607635725.089808,38541,0.0,-36.62599172425825
86,86,1607635729.831723,39026,0.0,-36.205003313634585
87,87,1607635730.9268286,39136,0.0,-35.79358282143419
88,88,1607635732.833351,39321,2.8999993801116943,-35.35882347085503
89,89,1607635734.1898286,39506,0.0,-34.96594765451219
90,90,1607635737.623338,39906,0.0,-34.58170647149558
91,91,1607635743.669018,40571,0.0,-34.20581835767497
92,92,1607635747.5837061,41036,0.0,-33.83801385920535
93,93,1607635750.606329,41391,0.0,-33.47803498836274
94,94,1607635757.627359,42146,0.0,-33.12563462006418
95,95,1607635766.15384,43061,0.0,-32.78057592610518
96,96,1607635776.0693526,44171,0.0,-32.44263184439276
97,97,1607635777.8580382,44371,0.0,-32.11158458067446
98,98,1607635786.70836,45331,0.0,-31.78722514046563
99,99,1607635788.013958,45501,0.0,-31.469352889060975
100,100,1607635793.315155,46076,2.299999952316284,-31.44635288953781
101,101,1607635795.265892,46266,0.0,-31.44635288953781
102,102,1607635796.150341,46381,0.0,-31.44635288953781
103,103,1607635800.993036,46966,0.0,-31.44635288953781
104,104,1607635802.909667,47181,0.0,-31.44635288953781
105,105,1607635805.144309,47456,0.0,-31.44635288953781
106,106,1607635809.6936939,47976,0.0,-27.46959233045578
107,107,1607635814.89768,48576,0.0,-27.46959233045578
108,108,1607635816.1643472,48711,0.0,-27.46959233045578
109,109,1607635818.155961,48916,0.0,-27.46959233045578
110,110,1607635819.4629948,49061,0.0,-23.483154952526093
111,111,1607635822.989198,49356,1.6000002622604368,-23.467154949903488
112,112,1607635827.940455,49891,0.0,-23.467154949903488
113,113,1607635829.7735946,50041,0.0,-23.467154949903488
114,114,1607635830.888916,50186,0.0,-19.485165814161302
115,115,1607635834.29354,50559,-396.7674560546875,-23.452840374708174
116,116,1607635838.19637,50989,0.0,-23.452840374708174
117,117,1607635846.622101,51899,0.0,-23.452840374708174
118,118,1607635850.4378526,52194,0.0,-23.452840374708174
119,119,1607635855.2118616,52714,0.0,-23.452840374708174
120,120,1607635856.613424,52894,0.0,-23.473840376138686
121,121,1607635859.6581,53239,0.0,-23.473840376138686
122,122,1607635861.044528,53425,0.0,-19.539943891763688
123,123,1607635866.669322,54095,0.0,-15.565081831216812
124,124,1607635867.938271,54215,0.0,-15.565081831216812
125,125,1607635873.237688,54818,-393.76055908203125,-19.502687422037123
126,126,1607635876.821424,55198,0.0,-19.502687422037123
127,127,1607635880.549792,55568,0.0,-19.502687422037123
128,128,1607635886.80764,56203,0.0,-19.502687422037123
129,129,1607635892.467339,56848,0.0,-19.502687422037123
130,130,1607635895.268039,57183,0.0,-15.525434614419938
131,131,1607635899.5980382,57668,0.0,-15.525434614419938
132,132,1607635901.32994,57833,0.0,-15.566434599161148
133,133,1607635902.9605641,58038,0.0,-15.566434599161148
134,134,1607635906.274045,58388,2.8999993801116943,-15.537434605360032
135,135,1607635913.999038,59243,0.0,-15.537434605360032
136,136,1607635914.996081,59343,0.0,-15.537434605360032
137,137,1607635919.914823,59928,1.0000001192092896,-11.566610934734344
138,138,1607635922.133425,60138,0.0,-11.566610934734344
139,139,1607635923.137187,60238,0.0,-11.566610934734344
140,140,1607635939.4285526,62068,0.0,-11.566610934734344
141,141,1607635947.262878,62863,0.0,-11.566610934734344
142,142,1607635958.9973302,64143,0.0,-11.566610934734344
143,143,1607635960.051614,64253,0.0,-11.592610931396484
144,144,1607635967.202393,65088,0.0,-11.592610931396484
145,145,1607635969.291061,65298,7.99999475479126,-11.512610983848571
146,146,1607635973.436973,65718,0.0,-11.540508377552033
147,147,1607635976.184295,66073,0.9000000953674316,-11.531508376598358
148,148,1607635982.401104,66713,4.8999977111816415,-11.482508399486541
149,149,1607635994.390415,67993,4.199998378753662,-11.470508408546447
150,150,1607635998.778158,68408,8.199995040893555,-11.388508458137512
151,151,1607636000.83812,68568,5.599997043609619,-11.332508487701416
152,152,1607636005.473422,69043,0.0,-11.332508487701416
153,153,1607636013.575818,69953,0.0,-11.332508487701416
154,154,1607636026.502228,71313,0.0,-11.332508487701416
155,155,1607636027.5975401,71458,19.07887840270996,-11.141719703674317
156,156,1607636029.401006,71618,0.0,-11.141719703674317
157,157,1607636031.9692929,71898,0.0,-11.141719703674317
158,158,1607636033.498668,72073,0.0,-11.15871970653534
159,159,1607636037.399782,72538,0.0,-11.15871970653534
160,160,1607636038.403173,72643,3.099999189376831,-11.127719714641572
161,161,1607636045.093734,73478,0.0,-7.184491565227509
162,162,1607636046.962461,73668,0.0,-7.184491565227509
163,163,1607636060.5530698,75143,0.0,-7.184491565227509
164,164,1607636064.467836,75593,0.0,-7.184491565227509
165,165,1607636066.600723,75783,0.0,-7.184491565227509
166,166,1607636069.331207,76108,0.0,-7.184491565227509
167,167,1607636071.909693,76383,3.299998998641968,-7.151491575241089
168,168,1607636075.678987,76788,0.0,-7.151491575241089
169,169,1607636091.991832,78508,0.0,-7.151491575241089
170,170,1607636096.418516,79043,2.3999998569488525,-7.1274915766716
171,171,1607636097.148605,79143,0.0,-7.1274915766716
172,172,1607636100.3430462,79503,0.0,-7.142491579055786
173,173,1607636104.2489884,79958,0.0,-7.142491579055786
174,174,1607636107.2889,80208,0.0,-7.142491579055786
175,175,1607636114.414413,81018,0.0,-7.142491579055786
176,176,1607636115.864448,81143,0.0,-7.171491572856903
177,177,1607636126.0144901,82158,2.000000238418579,-7.151491570472717
178,178,1607636128.724764,82498,0.0,-7.151491570472717
179,179,1607636129.923072,82598,0.6000000238418579,-7.145491570234299
180,180,1607636132.948616,82968,0.0,-7.145491570234299
181,181,1607636135.1687849,83168,0.0,-7.145491570234299
182,182,1607636136.283732,83318,11.100006103515623,-7.064491502046585
183,183,1607636138.903794,83603,0.0,-7.064491502046585
184,184,1607636141.445497,83898,0.0,-7.064491502046585
185,185,1607636147.450075,84563,0.0,-7.064491502046585
186,186,1607636148.904055,84678,0.0,-7.064491502046585
187,187,1607636150.851276,84843,0.0,-7.064491502046585
188,188,1607636154.251192,85238,0.0,-7.093491495847702
189,189,1607636159.007306,85818,0.0,-7.093491495847702
190,190,1607636160.832092,86068,4.099998474121094,-7.052491511106491
191,191,1607636163.310931,86328,0.0,-7.052491511106491
192,192,1607636169.477962,87058,0.7000000476837158,-7.045491510629654
193,193,1607636171.8242052,87268,0.0,-7.045491510629654
194,194,1607636172.6268618,87368,0.0,-7.045491510629654
195,195,1607636177.987756,87933,0.0,-7.045491510629654
196,196,1607636185.706106,88698,0.0,-7.045491510629654
197,197,1607636186.938987,88798,0.0,-7.045491510629654
198,198,1607636191.177839,89283,0.0,-7.045491510629654
199,199,1607636194.007467,89638,3.399998903274536,-7.011491521596908
200,200,1607636195.709773,89783,0.0,-7.034491521120072
201,201,1607636196.607914,89888,0.0,-7.034491521120072
202,202,1607636198.822353,90023,0.0,-7.034491521120072
203,203,1607636200.0765312,90183,0.0,-7.034491521120072
204,204,1607636201.362827,90283,0.0,-7.034491521120072
205,205,1607636203.398741,90513,0.0,-7.034491521120072
206,206,1607636204.819833,90693,0.0,-7.034491521120072
207,207,1607636212.573461,91493,0.0,-7.034491521120072
208,208,1607636213.854149,91613,0.0,-7.034491521120072
209,209,1607636218.681149,92183,0.0,-7.034491521120072
210,210,1607636220.214151,92393,0.0,-7.034491521120072
211,211,1607636224.011395,92808,0.0,-7.050491523742676
212,212,1607636226.923969,93118,0.0,-7.050491523742676
213,213,1607636236.018602,94073,8.199995040893555,-6.96849157333374
214,214,1607636238.7807698,94348,0.0,-6.96849157333374
215,215,1607636242.057271,94648,0.0,-3.0008170127868654
216,216,1607636246.021938,95098,0.0,-3.0008170127868654
217,217,1607636250.932642,95623,0.0,-3.0008170127868654
218,218,1607636252.4724429,95773,0.0,-3.0008170127868654
219,219,1607636255.401416,96103,0.0,-3.0008170127868654
220,220,1607636262.1817038,96708,1.700000286102295,-2.983817009925842
221,221,1607636276.828815,98158,0.0,-2.983817009925842
222,222,1607636287.344763,99233,0.0,-2.983817009925842
223,223,1607636289.528908,99453,0.0,-2.983817009925842
224,224,1607636291.833465,99698,0.0,-2.983817009925842
225,225,1607636294.237937,99858,0.0,0.9537885808944702
226,226,1607636295.309949,99968,0.0,0.9537885808944702
227,227,1607636298.030623,100133,0.0,0.9537885808944702
228,228,1607636301.815792,100413,0.0,0.9537885808944702
229,229,1607636306.3563552,100883,0.0,0.9537885808944702
230,230,1607636312.7111301,101523,0.0,0.9537885808944702
231,231,1607636314.463138,101688,0.0,0.9537885808944702
232,232,1607636320.255004,102268,0.0,0.9537885808944702
233,233,1607636325.289971,102713,0.0,0.9537885808944702
234,234,1607636332.165644,103333,7.499995231628418,0.9997885394096374
235,235,1607636335.832542,103703,0.0,0.9997885394096374
236,236,1607636337.1222188,103858,0.0,0.9997885394096374
237,237,1607636338.038704,103973,6.599996089935303,1.0557884991168975
238,238,1607636339.870681,104143,0.0,1.0557884991168975
239,239,1607636341.504739,104318,7.899994850158691,1.1347884476184844
240,240,1607636344.900881,104673,0.0,1.1347884476184844
241,241,1607636346.511039,104873,0.0,1.1347884476184844
242,242,1607636348.135246,105063,2.9999992847442627,1.1647884404659272
243,243,1607636351.439723,105363,0.0,1.1647884404659272
244,244,1607636352.5169554,105478,0.0,1.1647884404659272
245,245,1607636354.929178,105688,0.0,1.0847884929180145
246,246,1607636356.257933,105813,0.0,1.0847884929180145
247,247,1607636358.9802089,106093,0.0,1.0757884919643401
248,248,1607636363.660758,106483,10.10000228881836,1.1277885377407073
249,249,1607636365.857529,106673,2.299999952316284,1.1087885534763335
250,250,1607636377.893984,107928,0.0,1.026788603067398
251,251,1607636383.406955,108503,0.0,0.9707886326313019
252,252,1607636386.451915,108808,0.0,0.9707886326313019
253,253,1607636388.938982,109113,3.399998903274536,1.0047886216640471
254,254,1607636393.579258,109588,6.299996376037598,1.0677885854244231
255,255,1607636396.785917,109938,8.499996185302733,0.961999763250351
256,256,1607636400.851064,110238,0.0,0.961999763250351
257,257,1607636406.152932,110878,0.0,0.961999763250351
258,258,1607636413.026999,111638,0.0,0.961999763250351
259,259,1607636417.167233,112078,0.0,0.961999763250351
260,260,1607636418.475519,112213,0.0,0.9309997713565826
261,261,1607636419.3035278,112313,7.39999532699585,1.0049997246265412
262,262,1607636421.961741,112528,0.0,1.0049997246265412
263,263,1607636423.199687,112628,0.0,1.0049997246265412
264,264,1607636431.981212,113613,0.0,1.0049997246265412
265,265,1607636439.6597779,114463,0.0,1.0049997246265412
266,266,1607636442.495234,114748,0.0,1.0049997246265412
267,267,1607636443.45752,114863,0.0,0.9719997346401215
268,268,1607636444.42313,114988,0.0,0.9719997346401215
269,269,1607636448.455331,115428,0.0,0.9719997346401215
270,270,1607636452.4398189,115808,0.0,0.9479997360706329
271,271,1607636453.881069,116018,0.0,0.9479997360706329
272,272,1607636458.124637,116543,0.0,0.9479997360706329
273,273,1607636460.176036,116743,0.0,0.9479997360706329
274,274,1607636461.489861,116933,0.0,0.9479997360706329
275,275,1607636464.9234474,117288,0.0,0.9479997360706329
276,276,1607636467.488163,117633,0.0,0.9479997360706329
277,277,1607636477.029174,118678,0.0,0.9279997336864472
278,278,1607636482.613293,119188,0.0,0.9279997336864472
279,279,1607636483.91714,119293,0.0,0.9219997334480285
280,280,1607636488.239749,119778,0.0,0.9219997334480285
281,281,1607636489.889675,119963,0.0,0.9219997334480285
282,282,1607636492.951215,120178,10.10000228881836,0.911999695301056
283,283,1607636496.250207,120513,0.0,0.911999695301056
284,284,1607636497.31562,120653,0.0,0.911999695301056
285,285,1607636506.9074118,121658,2.6999995708465576,0.9389996910095215
286,286,1607636512.948768,122353,0.0,0.9389996910095215
287,287,1607636513.870646,122483,0.0,0.9389996910095215
288,288,1607636516.716312,122788,0.0,0.9389996910095215
289,289,1607636520.096241,123178,7.599995136260986,1.0149996423721312
290,290,1607636522.648981,123528,0.0,0.9739996576309204
291,291,1607636524.125258,123663,0.0,0.9739996576309204
292,292,1607636525.386293,123828,0.0,0.9669996571540832
293,293,1607636526.678024,123998,0.0,0.9669996571540832
294,294,1607636528.921106,124198,0.0,0.9669996571540832
295,295,1607636531.7875118,124543,0.0,0.9669996571540832
296,296,1607636534.490143,124823,0.0,0.9669996571540832
297,297,1607636536.599108,125093,10.500003814697266,1.071999695301056
298,298,1607636541.672918,125573,1.2000001668930054,1.0839996969699859
299,299,1607636544.452761,125863,1.4000002145767212,1.0639997100830079
300,300,1607636545.551357,126008,0.0,1.0639997100830079
301,301,1607636547.6922019,126208,7.699995040893555,1.1409996604919435
302,302,1607636552.9089339,126798,0.0,1.1409996604919435
303,303,1607636555.1986,127088,0.9000000953674316,1.1499996614456176
304,304,1607636557.296036,127283,0.0,1.1499996614456176
305,305,1607636559.6167881,127568,0.0,1.1499996614456176
306,306,1607636563.411181,127968,0.0,1.1499996614456176
307,307,1607636568.619086,128528,0.0,1.1499996614456176
308,308,1607636574.095918,129068,0.0,1.1499996614456176
309,309,1607636578.118482,129518,0.0,1.1499996614456176
310,310,1607636579.649595,129708,0.0,1.1499996614456176
311,311,1607636582.043868,129938,0.0,1.1499996614456176
312,312,1607636586.231503,130218,0.0,1.1499996614456176
313,313,1607636589.55759,130558,0.0,1.0679997110366821
314,314,1607636598.8364859,131468,0.0,1.0679997110366821
315,315,1607636605.572052,132048,1.3000001907348633,1.0809997129440307
316,316,1607636607.854973,132273,0.0,1.0809997129440307
317,317,1607636613.1742382,132828,16.20002555847168,1.2429999685287476
318,318,1607636624.659709,134018,0.0,1.2429999685287476
319,319,1607636626.240017,134133,4.799997806549072,1.2909999465942383
320,320,1607636631.479733,134618,0.0,1.2739999437332152
321,321,1607636637.949764,135283,6.79999589920044,1.3419999027252196
322,322,1607636641.305814,135643,0.0,1.3419999027252196
323,323,1607636643.1059802,135838,3.1999990940093994,1.3739998936653137
324,324,1607636649.439084,136564,0.0,1.3739998936653137
325,325,1607636652.356141,136844,0.0,1.3739998936653137
326,326,1607636654.110503,137059,0.0,1.3739998936653137
327,327,1607636658.4615018,137504,0.0,1.3739998936653137
328,328,1607636661.6632972,137734,0.0,1.3739998936653137
329,329,1607636663.951807,137989,0.0,1.3739998936653137
330,330,1607636670.816349,138594,15.000020980834961,1.5240001034736634
331,331,1607636675.5719109,139004,2.8999993801116943,1.5530000972747802
332,332,1607636677.8235722,139224,9.5,1.6480000972747804
333,333,1607636680.729569,139509,4.799997806549072,1.696000075340271
334,334,1607636682.0750134,139654,0.0,1.6210001230239868
335,335,1607636688.676687,140139,0.4000000059604645,1.6250001230835915
336,336,1607636693.518063,140579,0.0,1.6250001230835915
337,337,1607636695.194605,140746,-395.8666076660156,-2.399665914475918
338,338,1607636704.279485,141706,10.000001907348633,-2.2996658954024314
339,339,1607636705.966399,141911,0.0,-2.3786658439040185
340,340,1607636708.027503,142106,14.400018692016602,-2.2346656569838523
341,341,1607636709.023423,142211,6.79999589920044,-2.166665697991848
342,342,1607636712.105882,142551,0.0,-2.1966656908392905
343,343,1607636713.7723482,142691,0.0,-2.1966656908392905
344,344,1607636718.04962,143081,0.0,-2.1966656908392905
345,345,1607636720.525986,143261,0.0,-2.1966656908392905
346,346,1607636721.627856,143376,7.0999956130981445,-2.125665734708309
347,347,1607636726.0436099,143841,0.0,-2.125665734708309
348,348,1607636727.319876,144014,0.0,-2.2266657575964928
349,349,1607636729.569412,144229,0.0,-2.2496657571196557
350,350,1607636730.755202,144384,0.0,-2.2496657571196557
351,351,1607636733.004357,144619,9.399999618530273,-2.155665760934353
352,352,1607636741.003986,145514,0.0,-2.155665760934353
353,353,1607636742.847274,145679,1.9000003337860107,-2.170665746629238
354,354,1607636746.822251,146134,0.0,-2.233665710389614
355,355,1607636757.889977,147319,0.0,-2.3186656722426413
356,356,1607636762.388818,147859,4.799997806549072,-2.2706656941771506
357,357,1607636773.882683,149214,0.0,-2.2706656941771506
358,358,1607636775.069316,149319,0.0,-2.2706656941771506
359,359,1607636776.142972,149449,0.0,-2.2706656941771506
360,360,1607636779.006189,149744,2.3999998569488525,-2.2466656956076623
361,361,1607636780.8317199,149859,0.0,-2.3206656488776205
362,362,1607636784.067372,150009,0.0,-2.3206656488776205
363,363,1607636787.998992,150424,9.192100524902344,-2.2287446436285974
364,364,1607636789.461859,150614,0.0,-2.2287446436285974
365,365,1607636792.667059,150979,1.8000003099441528,-2.2107446405291555
366,366,1607636795.986105,151339,4.525376796722412,-2.1654908725619317
367,367,1607636797.163366,151479,10.300003051757812,-2.0624908420443533
368,368,1607636803.358433,152124,0.0,-2.0624908420443533
369,369,1607636804.821872,152309,0.0,-2.0624908420443533
370,370,1607636810.176917,152879,20.633811950683594,-1.8561527225375176
371,371,1607636811.371553,153004,10.300003051757812,-1.7531526920199394
372,372,1607636813.478655,153209,8.999998092651367,-1.6631527110934257
373,373,1607636814.696878,153384,10.70000457763672,-1.5561526653170585
374,374,1607636819.684645,153994,15.18572998046875,-1.404295365512371
375,375,1607636821.115932,154134,0.30000001192092896,-1.4012953653931617
376,376,1607636822.204767,154259,6.099996566772461,-1.3402953997254372
377,377,1607636826.59797,154724,19.014867782592773,-1.1501467218995094
378,378,1607636827.8111188,154884,3.4999988079071045,-1.1151467338204384
379,379,1607636838.750918,156064,0.0,-1.1151467338204384
380,380,1607636843.782793,156560,6.299996376037598,-1.0521467700600624
381,381,1607636847.744456,156995,0.0,-1.0521467700600624
382,382,1607636850.835825,157320,0.0,-1.153146792948246
383,383,1607636852.294367,157520,11.500007629394533,-1.0381467166543006
384,384,1607636856.865253,158020,0.0,-1.0381467166543006
385,385,1607636857.8310132,158135,2.9999992847442627,-1.0351467195153237
386,386,1607636861.19513,158495,5.499997138977051,-0.9801467481255531
387,387,1607636862.5677118,158645,0.0,-0.9801467481255531
388,388,1607636864.078428,158750,1.0000001192092896,-0.9701467469334603
389,389,1607636865.965003,158955,0.0,-1.04614669829607
390,390,1607636871.600702,159480,0.0,-1.04614669829607
391,391,1607636886.201169,160825,0.0,-1.04614669829607
392,392,1607636889.222277,161160,0.8000000715255737,-1.0381466975808145
393,393,1607636891.2376142,161413,14.40392017364502,-0.8941074958443642
394,394,1607636894.564477,161743,33.16021728515625,-0.5625053229928016
395,395,1607636895.666915,161893,14.607820510864258,-0.4164271178841591
396,396,1607636897.494517,162053,32.197811126708984,-0.09444900661706924
397,397,1607636901.114167,162338,8.099994659423826,-0.11844909816980363
398,398,1607636904.551094,162688,7.499995231628418,-0.05544914752244951
399,399,1607636905.953826,162868,0.0,-0.06944914966821672
400,400,1607636907.466814,163038,0.0,-0.06944914966821672
401,401,1607636912.687431,163598,2.8999993801116943,-0.11744910627603533
402,402,1607636915.801449,163968,0.0,-0.11744910627603533
403,403,1607636926.761741,165038,0.4000000059604645,-0.122449107170105
404,404,1607636928.041649,165148,0.0,-0.122449107170105
405,405,1607636932.490753,165571,0.0,-0.122449107170105
406,406,1607636935.5271,165876,2.9999992847442627,-0.09244911432266237
407,407,1607636944.549915,166791,15.938302993774414,0.06693391561508177
408,408,1607636946.264775,166971,3.699998617172241,0.10393390178680419
409,409,1607636949.422034,167296,0.0,0.10393390178680419
410,410,1607636951.8100948,167606,19.58913803100586,0.29982528209686277
411,411,1607636958.776986,168241,8.94583511352539,0.3892836332321167
412,412,1607636966.4970539,168886,0.0,0.3892836332321167
413,413,1607636969.024151,169166,-383.3088073730469,-3.443804440498352
414,414,1607636972.3532894,169526,9.387574195861816,-3.349928698539734
415,415,1607636976.59517,169946,0.0,-3.3629287004470827
416,416,1607636979.921142,170066,18.23875617980957,-3.180541138648987
417,417,1607636981.578917,170214,0.0,-3.3425413942337037
418,418,1607636993.5993788,171379,0.0,-3.3425413942337037
419,419,1607636994.569203,171489,0.0,-3.3905413722991944
420,420,1607637004.5088134,172591,0.0,-3.3905413722991944
421,421,1607637007.348308,172925,0.0,-3.458541331291199
422,422,1607637010.405914,173195,2.6999995708465576,-3.4315413355827333
423,423,1607637011.823798,173390,0.0,-3.463541326522827
424,424,1607637012.704702,173505,8.699996948242188,-3.3765413570404053
425,425,1607637026.886666,174936,0.0,-3.3765413570404053
426,426,1607637029.763705,175211,15.169404029846193,-3.2248473167419434
427,427,1607637032.865633,175586,13.4035005569458,-3.0908123111724852
428,428,1607637039.4526381,176231,4.299998283386231,-3.047812328338623
429,429,1607637042.754627,176616,4.999997615814209,-2.997812352180481
430,430,1607637044.4827619,176781,23.15963935852051,-2.9162161684036256
431,431,1607637050.2000391,177401,0.0,-2.9452161622047424
432,432,1607637051.615374,177556,0.0,-3.0402161622047426
433,433,1607637054.90641,177921,0.0,-3.0882161402702333
434,434,1607637055.904449,178051,0.0,-3.0882161402702333
435,435,1607637057.103523,178181,11.954011917114258,-2.972676021158695
436,436,1607637060.773107,178616,6.899995803833008,-2.9036760631203653
437,437,1607637062.8009222,178816,0.0,1.0549900135397912
438,438,1607637079.629675,180361,0.0,0.9549899944663047
439,439,1607637082.923517,180646,0.0,0.9549899944663047
440,440,1607637084.6761,180796,0.0,0.8109898075461388
441,441,1607637090.736184,181416,0.0,0.7429898485541344
442,442,1607637093.02546,181621,0.0,0.7429898485541344
443,443,1607637094.4263198,181781,17.762226104736328,0.9206121096014976
444,444,1607637099.749098,182321,1.6000002622604368,0.936612112224102
445,445,1607637100.720891,182436,0.0,0.936612112224102
446,446,1607637102.972146,182636,0.0,0.8656121560931206
447,447,1607637124.210445,184856,0.0,0.8656121560931206
448,448,1607637128.209389,185226,0.0,0.8656121560931206
449,449,1607637130.429532,185461,0.0,0.8656121560931206
450,450,1607637132.071089,185616,0.0,0.8656121560931206
451,451,1607637135.8731961,185966,0.0,0.7716121599078178
452,452,1607637138.243528,186141,4.199998378753662,0.8136121436953545
453,453,1607637144.463864,186731,0.0,0.7946121403574944
454,454,1607637147.688417,187111,3.9999983310699454,0.8346121236681938
455,455,1607637149.562116,187291,5.6999969482421875,0.8916120931506157
456,456,1607637151.207362,187506,22.82733154296875,1.0718854305148124
457,457,1607637151.9804919,187606,1.1000001430511477,1.082885431945324
458,458,1607637155.042845,187936,0.0,1.082885431945324
459,459,1607637158.024908,188246,17.71356773376465,1.2600211092829705
460,460,1607637160.4111779,188571,0.0,1.236021110713482
461,461,1607637163.035656,188836,2.1000001430511475,1.2570211121439934
462,462,1607637164.166584,188981,0.0,1.2570211121439934
463,463,1607637166.184164,189206,0.0,1.16510010689497
464,464,1607637168.677327,189511,6.199996471405027,1.2271000716090201
465,465,1607637172.815618,189861,0.0,1.2091000685095787
466,466,1607637174.09949,189991,3.4999988079071045,1.1988462886214257
467,467,1607637178.329025,190206,0.0,1.0958462581038475
468,468,1607637180.160253,190356,6.75363302230835,1.163382588326931
469,469,1607637182.157418,190561,26.01479911804199,1.423530579507351
470,470,1607637199.9025948,192231,0.0,1.217192460000515
471,471,1607637207.132139,192931,0.0,1.1141924294829368
472,472,1607637214.269778,193631,0.0,1.024192448556423
473,473,1607637215.330226,193756,21.88004493713379,1.1359928521513938
474,474,1607637216.185998,193861,20.33144187927246,1.187449971139431
475,475,1607637219.7001634,194256,4.699997901916504,1.2314499500393867
476,476,1607637223.33762,194691,0.0,1.170449984371662
477,477,1607637227.992734,195236,9.438694953918457,1.074688256084919
478,478,1607637231.0079286,195556,0.0,1.039688268005848
479,479,1607637234.3466911,195936,0.0,1.039688268005848
480,480,1607637236.9100132,196211,15.458115577697756,1.1312694600224495
481,481,1607637241.398025,196751,14.650677680969238,1.277776236832142
482,482,1607637242.501702,196911,0.0,1.277776236832142
483,483,1607637243.1914618,197016,12.134968757629395,1.2841258481144906
484,484,1607637246.335429,197356,16.082077026367188,1.4449466183781623
485,485,1607637247.3828402,197491,0.0,1.4149466255307197
486,486,1607637251.74732,197981,17.52444839477539,1.5351911380887031
487,487,1607637252.525648,198086,10.205467224121094,1.6372458103299141
488,488,1607637254.2584288,198251,0.0,1.6272458091378212
489,489,1607637255.1107314,198351,0.0,1.6272458091378212
490,490,1607637257.474868,198641,22.99467658996582,1.8571925750374794
491,491,1607637266.634732,199561,8.499996185302733,1.9421925368905066
492,492,1607637273.536125,200051,3.299998998641968,1.9671925261616707
493,493,1607637280.554249,200826,3.6969618797302246,1.8601229432225228
494,494,1607637283.919723,201181,16.461027145385742,1.6931310418248176
495,495,1607637289.244214,201741,2.6999995708465576,1.5740528324246406
496,496,1607637292.271182,202036,25.90996360778809,1.5111743572354317
497,497,1607637296.736149,202556,0.0,1.4301744106411933
498,498,1607637298.057208,202696,15.519810676574707,1.5103725650906563
499,499,1607637299.251742,202866,13.841934204101562,1.648791907131672
500,500,1607637300.834942,203051,0.0,1.648791907131672
501,501,1607637303.033184,203296,0.0,1.619791913330555
502,502,1607637308.440034,203901,14.213261604309082,1.7619245293736459
503,503,1607637309.890939,204071,0.0,1.757924529314041
504,504,1607637312.186413,204311,0.0,1.757924529314041
505,505,1607637313.169017,204441,3.7999985218048096,1.7959245145320892
506,506,1607637324.806203,205615,9.277195930480957,1.8586964809894562
507,507,1607637327.089675,205855,21.949434280395508,1.9188077938556671
508,508,1607637328.025134,205975,0.0,1.8818078076839446
509,509,1607637331.0240948,206290,0.0,1.8818078076839446
510,510,1607637332.057815,206425,0.0,1.685916427373886
511,511,1607637336.783661,206955,29.2823543548584,1.8892816197872162
512,512,1607637337.645988,207055,8.380989074707031,1.9730915105342866
513,513,1607637344.710559,207790,0.0,5.806179584264755
514,514,1607637345.862139,207930,0.0,5.712303842306137
515,515,1607637346.714519,208030,0.0,5.712303842306137
516,516,1607637351.63182,208527,0.0,5.529916280508042
517,517,1607637354.421013,208822,4.8999977111816415,5.578916257619857
518,518,1607637355.1964312,208932,10.200002670288086,5.6809162843227385
519,519,1607637356.6933038,209132,3.899998426437378,5.719916268587112
520,520,1607637358.7583,209332,5.499997138977051,5.774916239976883
521,521,1607637360.056992,209507,31.25813865661621,6.087497626543045
522,522,1607637361.7591221,209702,36.262855529785156,6.423126186132431
523,523,1607637373.316952,210702,22.529653549194336,6.6484227216243745
524,524,1607637382.770343,211582,0.0,6.561422752141953
525,525,1607637384.263473,211727,2.200000047683716,6.58342275261879
526,526,1607637386.133219,211937,22.96951103210449,6.661423822641373
527,527,1607637396.142332,212812,30.29443359375,6.8303331530094145
528,528,1607637401.848598,213352,0.10000000149011612,6.7883331701904535
529,529,1607637405.777062,213717,7.460600852966309,6.812939202561974
530,530,1607637406.56955,213817,2.299999952316284,6.604342808499933
531,531,1607637411.5017312,214312,0.0,6.604342808499933
532,532,1607637416.589916,214932,0.0,6.604342808499933
533,533,1607637427.183059,216102,0.0,6.604342808499933
534,534,1607637429.8189962,216362,16.099922180175778,6.7653420303016905
535,535,1607637433.776402,216762,16.882831573486328,6.814630226865411
536,536,1607637438.100304,217157,14.29016399383545,6.888531908765435
537,537,1607637441.353602,217377,0.0,6.888531908765435
538,538,1607637445.951907,217797,0.0,6.888531908765435
539,539,1607637447.253663,217942,27.116294860839844,7.159694857373833
540,540,1607637450.778408,218262,38.82971572875977,7.547992014661431
541,541,1607637452.397273,218432,0.0,7.547992014661431
542,542,1607637458.030037,218947,31.08283996582031,7.858820414319634
543,543,1607637483.2556741,221462,0.8000000715255737,7.689198153987527
544,544,1607637485.346499,221662,0.0,7.673198151364923
545,545,1607637486.934088,221872,36.53702926635742,8.038568444028497
546,546,1607637489.1430528,222082,21.296539306640625,8.251533837094904
547,547,1607637495.591624,222787,59.42001724243164,8.84573400951922
548,548,1607637500.118979,223222,0.0,8.84573400951922
549,549,1607637506.578117,223817,24.52570915222168,9.090991101041435
550,550,1607637508.6167278,224032,20.500041961669922,9.295991520658136
551,551,1607637510.446942,224152,0.0,9.295991520658136
552,552,1607637517.080493,224817,9.948665618896484,9.353478193059564
553,553,1607637518.192297,224957,25.166412353515625,9.60514231659472
554,554,1607637519.664465,225112,6.599996089935303,9.631142294183373
555,555,1607637522.651941,225432,21.08816337585449,9.785023958459497
556,556,1607637525.0030198,225667,0.0,9.556750643029808
557,557,1607637527.328833,225952,0.0,9.545750641599298
558,558,1607637529.721757,226207,0.0,9.545750641599298
559,559,1607637539.337669,227262,7.836369037628174,9.446978654637933
560,560,1607637541.155253,227517,0.0,9.446978654637933
561,561,1607637547.97585,228262,11.79429531097412,9.543921606317163
562,562,1607637548.9297,228387,0.0,9.543921606317163
563,563,1607637561.460848,229672,2.799999475479126,9.571921601071955
564,564,1607637563.365334,229837,3.899998426437378,9.548921620622277
565,565,1607637581.585604,231542,0.0,9.548921620622277
566,566,1607637587.8335106,232207,13.700016021728516,9.650921792760492
567,567,1607637589.06949,232372,0.0,9.650921792760492
568,568,1607637594.130856,232867,4.099998474121094,9.62438544727862
569,569,1607637595.187941,233002,0.0,9.364237456098198
570,570,1607637599.008126,233447,9.299999237060547,9.457237448468804
571,571,1607637602.693785,233877,2.200000047683716,9.479237448945641
572,572,1607637603.989347,234037,20.32641792297364,9.682501628175379
573,573,1607637606.099525,234252,21.101423263549805,9.674715411439538
574,574,1607637615.955646,235347,26.60642433166504,9.737465235963464
575,575,1607637617.748338,235557,34.06802749633789,10.031145531907677
576,576,1607637619.8228881,235712,0.0,10.031145531907677
577,577,1607637621.835867,235872,32.98630523681641,10.266621634736657
578,578,1607637626.976776,236417,0.0,10.266621634736657
579,579,1607637629.955694,236717,2.299999952316284,10.28962163425982
580,580,1607637631.323027,236882,0.0,10.135040478482843
581,581,1607637632.85595,237072,23.43370246887207,10.22287072636187
582,582,1607637634.7242,237227,16.592884063720707,10.388799566999078
583,583,1607637641.2528632,237877,7.499995231628418,10.342449831739067
584,584,1607637643.840874,238157,0.0,10.181629061475396
585,585,1607637651.081225,238842,1.6000002622604368,10.197629064098
586,586,1607637652.210432,238992,0.0,10.022384580150247
587,587,1607637655.815051,239407,11.72896957397461,10.037619603648782
588,588,1607637667.0775301,240337,0.0,10.037619603648782
589,589,1607637669.749335,240667,6.699995994567871,10.104619563594461
590,590,1607637687.469641,242357,29.06521034240723,10.165324901118874
591,591,1607637691.08296,242707,19.752763748168945,10.277852576747536
592,592,1607637692.871602,242922,25.38050079345703,10.498657594695688
593,593,1607637696.486742,243262,21.573335647583008,10.677421332374216
594,594,1607637698.268828,243467,0.0,10.512811060920358
595,595,1607637701.5063539,243772,29.692628860473643,10.782737353816628
596,596,1607637702.787245,243902,14.872694969177244,10.67236466743052
597,597,1607637712.8619561,244902,0.0,10.67236466743052
598,598,1607637713.709366,245017,5.6999969482421875,10.574166530147195
599,599,1607637722.4936259,245987,0.0,10.435747188106179
600,600,1607637724.553774,246207,2.041496992111206,10.456162158027292
601,601,1607637738.6271641,247717,0.0,10.456162158027292
602,602,1607637745.522113,248422,17.28299903869629,10.486859532371163
603,603,1607637748.5555382,248737,0.0,10.486859532371163
604,604,1607637754.600714,249438,0.0,10.486859532371163
605,605,1607637768.198718,250472,23.40222549438477,10.682881802096963
606,606,1607637773.470513,250997,0.0,10.590109842792153
607,607,1607637777.331101,251407,8.045141220092772,10.451066912189127
608,608,1607637782.3074448,251922,17.62002944946289,10.627267206683754
609,609,1607637785.297036,252222,25.93323516845703,10.886599558368324
610,610,1607637786.188135,252322,0.0,10.886599558368324
611,611,1607637793.372957,253022,6.957419395446777,10.66335020877421
612,612,1607637795.0534642,253152,10.000001907348633,10.679540337100626
613,613,1607637797.726434,253442,0.0,10.679540337100626
614,614,1607637799.9824321,253632,12.064417839050293,10.800184515491129
615,615,1607637802.840061,253877,10.048702239990234,10.90067153789103
616,616,1607637807.399924,254312,0.0,10.90067153789103
617,617,1607637808.299353,254422,0.0,10.851671560779215
618,618,1607637809.401493,254552,0.0,10.749671534076333
619,619,1607637814.86407,255102,0.0,10.71067154981196
620,620,1607637817.6285448,255382,3.399998903274536,10.689671567454933
621,621,1607637818.541833,255502,12.523148536682127,10.502321666255593
622,622,1607637819.582226,255617,0.5,10.144693110957741
623,623,1607637822.581151,255977,16.400026321411133,10.08339683867991
624,624,1607637826.0416448,256332,0.0,10.08339683867991
625,625,1607637829.48071,256727,5.299997329711914,10.114396811500193
626,626,1607637834.539832,257227,2.3612332344055176,9.908314033523203
627,627,1607637837.39779,257615,0.0,9.605369697585703
628,628,1607637839.3570778,257800,0.0,9.604369697570801
629,629,1607637840.682349,257985,0.0,9.529763689041138
630,630,1607637844.866099,258450,0.0,9.506763689517975
631,631,1607637848.434196,258830,22.332561492919922,9.730089304447175
632,632,1607637850.00235,259035,6.271164417266848,9.792800948619842
633,633,1607637854.511774,259520,0.0,9.792800948619842
634,634,1607637855.327349,259625,2.200000047683716,9.653801727294923
635,635,1607637863.084449,260065,5.912768363952638,9.544101095199585
636,636,1607637868.837426,260670,0.0,9.40119945526123
637,637,1607637870.050156,260780,6.299996376037598,9.464199419021606
638,638,1607637871.090443,260920,0.0,9.464199419021606
639,639,1607637881.180712,262005,19.928062438964844,9.392317094802856
640,640,1607637883.878844,262280,0.0,9.00401993751526
641,641,1607637885.416327,262460,22.141847610473643,9.225438413619996
642,642,1607637886.535004,262565,0.0,8.914610013961791
643,643,1607637890.137849,262985,0.0,8.906610013246537
644,644,1607637891.8032026,263095,1.9000003337860107,8.925610016584397
645,645,1607637893.734935,263335,5.099997520446777,8.61123969912529
646,646,1607637899.4961581,264035,0.0,8.398274306058884
647,647,1607637901.086735,264165,2.1000001430511475,7.825074135065079
648,648,1607637902.611194,264370,0.0,7.825074135065079
649,649,1607637906.702193,264830,21.255640029907227,7.792373443841934
650,650,1607637911.777759,265400,12.65710735321045,7.71394409775734
651,651,1607637913.034065,265550,0.0,7.71394409775734
652,652,1607637916.711099,265885,0.0,7.614457441568375
653,653,1607637917.612311,265990,14.506031036376953,7.507853628396988
654,654,1607637919.666259,266166,0.0,7.441853667497635
655,655,1607637921.739522,266326,1.500000238418579,7.245972036123276
656,656,1607637925.197093,266701,0.0,7.245972036123276
657,657,1607637928.925142,267141,0.0,7.245972036123276
658,658,1607637930.253967,267261,0.0,7.245972036123276
659,659,1607637931.069452,267371,0.0,7.167608345746994
660,660,1607637931.868431,267481,0.0,7.167608345746994
661,661,1607637937.5670788,268126,20.060094833374023,7.250266340970993
662,662,1607637939.158892,268251,9.846864700317383,7.348734987974167
663,663,1607637945.51385,268961,0.30000001192092896,7.323734993338585
664,664,1607637948.1163821,269241,21.71046257019043,7.501839634776116
665,665,1607637949.248837,269356,0.0,7.501839634776116
666,666,1607637951.113952,269531,32.35976028442383,7.688437077403068
667,667,1607637959.456788,270146,0.0,7.688437077403068
668,668,1607637963.725699,270661,19.27825164794922,7.84021960914135
669,669,1607637967.3947241,271071,10.740302085876463,7.947622630000114
670,670,1607637971.958332,271589,1.8000003099441528,7.872622640728951
671,671,1607637973.85711,271804,0.0,7.850622640252113
672,672,1607637974.659819,271914,0.0,7.647358461022377
673,673,1607637976.752644,272099,0.0,7.436344228386879
674,674,1607637977.708074,272204,4.499998092651367,7.215279965996742
675,675,1607637982.253248,272589,4.8999977111816415,6.9235996681451795
676,676,1607637984.681495,272879,15.65981388092041,7.080197806954384
677,677,1607637988.1411052,273249,16.359207153320312,6.913926826119423
678,678,1607637990.090524,273409,30.341169357299805,7.217338519692421
679,679,1607637992.952697,273707,0.0,7.194338520169258
680,680,1607637994.4385278,273897,26.05390167236328,7.454877536892891
681,681,1607637996.081665,274077,43.149559020996094,7.652036102414131
682,682,1607638000.3941019,274557,0.0,7.486107261776924
683,683,1607638003.603801,274897,28.22351264953613,7.693342435956001
684,684,1607638004.6072106,275017,10.400003433227539,7.797342470288276
685,685,1607638006.739929,275217,7.499995231628418,7.8563424199819565
686,686,1607638017.36416,276402,18.63441467285156,8.042686566710472
687,687,1607638018.826724,276592,20.185243606567386,8.1272493070364
688,688,1607638022.657274,277056,2.8999993801116943,8.156249300837517
689,689,1607638030.4514198,277946,0.0,8.089249340891838
690,690,1607638036.565286,278651,0.0,7.7985972374677655
691,691,1607638048.519459,279679,12.260282516479492,7.7236724251508715
692,692,1607638050.600576,279874,17.920307159423828,7.64907048881054
693,693,1607638056.864484,280199,2.4742355346679688,7.458079487681389
694,694,1607638061.315071,280704,0.0,7.458079487681389
695,695,1607638062.395632,280809,3.4995310306549072,7.196148509383201
696,696,1607638063.7221189,280974,0.0,7.047421559691429
697,697,1607638066.310309,281249,0.0,7.047421559691429
698,698,1607638067.422144,281394,0.0,6.990421590209007
699,699,1607638069.546206,281609,11.145658493041992,7.1018781751394275
700,700,1607638076.1624448,282339,0.0,7.0814632052183155
701,701,1607638081.8185039,283039,0.0,7.0814632052183155
702,702,1607638083.922261,283259,8.061942100524902,6.989252635836602
703,703,1607638085.460441,283469,43.21719741821289,7.42142461001873
704,704,1607638097.787476,284679,17.70172119140625,7.598441821932792
705,705,1607638099.024603,284799,0.0,7.364419566988945
706,706,1607638104.744338,285271,0.0,7.364419566988945
707,707,1607638110.040826,285747,16.264801025390625,7.446616165041924
708,708,1607638116.855634,286472,18.9644775390625,7.4600606459379195
709,709,1607638120.2232802,286782,13.400757789611815,7.3347358721494675
710,710,1607638127.351893,287517,24.571176528930664,7.580447637438774
711,711,1607638136.3169026,288402,15.552252769470215,7.666395971179009
712,712,1607638138.006189,288622,0.0,7.566395952105522
713,713,1607638143.292561,289188,13.240103721618652,7.698796989321709
714,714,1607638145.061954,289353,0.0,7.578152810931206
715,715,1607638150.096669,289838,0.0,7.477665788531303
716,716,1607638155.448314,290028,0.0,7.477665788531303
717,717,1607638157.005608,290178,0.0,7.477665788531303
718,718,1607638163.2337599,290703,2.8999993801116943,7.50666578233242
719,719,1607638167.699986,291128,17.01358413696289,7.676801623702049
720,720,1607638168.944958,291283,0.0,7.642801634669304
721,721,1607638172.27215,291628,6.280115604400635,7.580371305346489
722,722,1607638174.011914,291848,0.0,7.575371305346489
723,723,1607638175.903162,292038,22.58672523498535,7.6372382944822315
724,724,1607638177.17172,292143,0.0,7.6372382944822315
725,725,1607638188.946418,293408,0.0,7.584238321185112
726,726,1607638192.435261,293723,32.89661026000977,7.889592091441155
727,727,1607638193.762864,293888,0.0,7.889592091441155
728,728,1607638203.67239,294878,0.0,7.889592091441155
729,729,1607638205.108218,295048,0.0,7.889592091441155
730,730,1607638207.478953,295240,0.0,7.889592091441155
731,731,1607638209.214968,295425,17.880874633789062,7.845075222849846
732,732,1607638210.9510438,295585,1.3000001907348633,7.795363580584526
733,733,1607638214.0387151,295890,26.7414608001709,8.062778188586234
734,734,1607638219.06446,296425,24.08079719543457,8.281586160063744
735,735,1607638230.7008462,297594,0.0,8.222458476424217
736,736,1607638232.116647,297709,4.599997997283936,8.268458456397056
737,737,1607638233.098882,297809,13.40338134765625,8.339492306113243
738,738,1607638247.367214,299306,0.0,8.339492306113243
739,739,1607638254.00347,299991,10.909539222717283,8.249307073950767
740,740,1607638262.403098,300516,13.214357376098633,8.381450647711754
741,741,1607638264.268858,300736,0.0,8.160032171607018
742,742,1607638265.675232,300905,0.0,8.160032171607018
743,743,1607638267.807044,301105,0.0,8.160032171607018
744,744,1607638272.439935,301620,0.0,8.141032168269158
745,745,1607638273.641498,301765,14.406553268432615,8.234097725749017
746,746,1607638274.730603,301900,10.883271217346193,8.342930437922478
747,747,1607638276.663852,302072,0.0,8.321930436491966
748,748,1607638282.977412,302642,0.0,8.321930436491966
749,749,1607638284.66557,302852,17.730215072631836,8.286676186919212
750,750,1607638286.314401,303032,0.0,8.160105113387107
751,751,1607638290.968614,303539,29.51663398742676,8.455271453261375
752,752,1607638294.500466,303864,0.0,8.455271453261375
753,753,1607638297.9459288,304167,0.0,8.310211142897606
754,754,1607638300.577189,304452,19.498659133911133,8.505197734236717
755,755,1607638301.897225,304587,0.0,8.49019773185253
756,756,1607638304.4360821,304782,0.0,8.49019773185253
757,757,1607638308.04113,305162,0.0,8.49019773185253
758,758,1607638309.378701,305317,7.299995422363281,8.563197686076164
759,759,1607638316.118633,306057,0.0,8.563197686076164
760,760,1607638320.084834,306502,0.0,8.563197686076164
761,761,1607638323.3693562,306871,0.0,8.362596737742424
762,762,1607638326.8149881,307241,0.0,8.26412809073925
763,763,1607638331.099036,307701,0.0,8.26112809062004
764,764,1607638332.7786288,307861,0.0,8.044023464918137
765,765,1607638334.608785,308086,14.49571704864502,8.188980635404587
766,766,1607638338.441712,308403,0.0,7.865383032560349
767,767,1607638346.615761,309233,3.7564616203308105,7.902947648763656
768,768,1607638348.089778,309393,0.0,7.710165132284164
769,769,1607638350.378536,309688,16.375247955322266,7.766514590978622
770,770,1607638358.0099866,310083,13.126871109008787,7.879783298969269
771,771,1607638369.767448,311483,0.0,7.879783298969269
772,772,1607638372.262016,311688,39.49276351928711,8.27471093416214
773,773,1607638373.324533,311843,0.0,8.27471093416214
774,774,1607638374.141399,311958,0.0,8.229710953235626
775,775,1607638389.953583,313853,0.0,8.18071097612381
776,776,1607638392.899,314168,5.788695812225343,8.08199979543686
777,777,1607638395.394651,314488,29.480432510375977,8.213212049007415
778,778,1607638398.397592,314783,24.144153594970703,8.151241891384124
779,779,1607638404.610776,315448,3.939408540725708,8.190635976791382
780,780,1607638406.095551,315618,0.0,7.930096960067749
781,781,1607638407.303272,315728,14.441448211669922,7.6430158519744875
782,782,1607638408.5298948,315893,0.0,7.6430158519744875
783,783,1607638409.594155,316038,0.0,7.360780725479126
784,784,1607638411.178495,316198,0.0,7.256780691146851
785,785,1607638414.337137,316608,0.0,7.181780738830566
786,786,1607638416.373996,316803,0.0,6.995436592102051
787,787,1607638417.216903,316908,2.299999952316284,6.81658415555954
788,788,1607638420.167568,317218,0.0,6.7875841617584225
789,789,1607638426.906707,318018,0.0,6.7875841617584225
790,790,1607638431.58409,318483,0.0,6.7875841617584225
791,791,1607638434.342735,318793,0.0,6.664981336593628
792,792,1607638435.4006028,318943,1.2000001668930054,6.49777826666832
793,793,1607638437.885382,319228,0.0,6.47303591132164
794,794,1607638442.262968,319753,8.559925079345701,6.558635162115097
795,795,1607638451.4510849,320358,28.435007095336914,6.807989922761917
796,796,1607638454.39868,320703,0.0,6.807989922761917
797,797,1607638457.881995,321058,2.1000001430511475,6.828989924192428
798,798,1607638462.87469,321518,6.330140590667725,6.8922913300991056
799,799,1607638464.449956,321673,0.0,6.780834745168686
800,800,1607638468.2878401,322103,0.0,6.780834745168686
801,801,1607638471.485411,322503,4.514139175415039,6.8259761369228364
802,802,1607638472.707815,322628,0.0,6.745356715917588
803,803,1607638483.030444,323773,0.0,6.3131847417354585
804,804,1607638484.089255,323908,0.0,6.136167529821396
805,805,1607638487.7178562,324303,0.0,6.136167529821396
806,806,1607638495.328753,325138,2.2879176139831543,6.159046705961227
807,807,1607638501.5202286,325878,0.0,5.996398695707321
808,808,1607638502.9382849,326063,35.04555511474609,6.157209471464157
809,809,1607638504.501723,326218,0.0,6.023201893568039
810,810,1607638506.501455,326483,25.724714279174805,6.0347372710704805
811,811,1607638508.015799,326658,2.6324245929718018,5.905538989305496
812,812,1607638510.8016331,326978,28.752626419067386,6.19306525349617
813,813,1607638513.2226448,327233,0.0,6.060664216279983
814,814,1607638516.9499106,327663,0.0,6.060664216279983
815,815,1607638518.672905,327818,8.053872108459473,6.141202937364579
816,816,1607638524.917751,328428,6.067063331604004,6.201873570680618
817,817,1607638533.243781,329343,0.0,6.201873570680618
818,818,1607638536.5132186,329718,17.011856079101562,6.342992137670517
819,819,1607638551.42456,330860,10.234569549560547,6.275201991796494
820,820,1607638552.607922,331005,27.22576141357422,6.547459605932236
821,821,1607638553.710677,331110,4.8999977111816415,6.533658427000046
822,822,1607638555.088963,331290,10.300003051757812,6.6366584575176235
823,823,1607638556.36807,331465,0.0,6.4107912051677705
824,824,1607638559.9561212,331890,14.200017929077148,6.5527913844585415
825,825,1607638563.171624,332240,17.6403751373291,6.729195135831833
826,826,1607638567.638755,332750,53.81689071655274,6.938397940397262
827,827,1607638568.582299,332865,0.0,6.938397940397262
828,828,1607638573.677002,333410,11.51613712310791,7.053559311628342
829,829,1607638576.7861161,333715,0.0,7.053559311628342
830,830,1607638579.0031366,333990,0.0,7.053559311628342
831,831,1607638581.462176,334145,17.176578521728516,7.046516350507736
832,832,1607638582.992471,334325,0.0,7.033516348600387
833,833,1607638588.4965198,334946,0.0,6.766101740598678
834,834,1607638594.20055,335591,30.111801147460927,6.826411780118942
835,835,1607638596.0883212,335766,40.323204040527344,7.229643820524216
836,836,1607638597.25754,335916,17.124549865722653,7.3548893392086026
837,837,1607638602.882577,336571,0.0,7.22085552573204
838,838,1607638604.940393,336761,0.0,7.22085552573204
839,839,1607638606.7600539,336996,7.470587730407715,7.186466010808945
840,840,1607638608.547927,337186,0.0,7.054322437047959
841,841,1607638611.808063,337501,34.72670745849609,7.40158951163292
842,842,1607638613.446509,337661,0.0,7.40158951163292
843,843,1607638614.849458,337806,0.0,7.40158951163292
844,844,1607638616.6540186,338066,0.0,7.40158951163292
845,845,1607638617.88942,338201,1.0000001192092896,7.267523980140686
846,846,1607638619.717501,338421,32.89874649047852,7.487678732872009
847,847,1607638620.797277,338546,0.0,7.487678732872009
848,848,1607638625.719661,339041,10.500003814697266,7.592678771018982
849,849,1607638629.6926901,339371,0.0,7.415376620292664
850,850,1607638631.168864,339526,0.0,7.415376620292664
851,851,1607638646.7106938,340566,0.0,7.120210280418396
852,852,1607638648.176144,340726,0.0,7.120210280418396
853,853,1607638649.278758,340846,19.59679412841797,7.316178221702575
854,854,1607638654.937375,341486,15.010231971740724,7.271293950080872
855,855,1607638658.623168,341891,9.947275161743164,7.370766701698304
856,856,1607638662.363718,342286,22.015235900878906,7.590919060707092
857,857,1607638667.979227,342922,5.299997329711914,7.643919034004211
858,858,1607638679.541367,344147,0.0,7.5709190797805785
859,859,1607638684.233819,344702,0.0,7.5709190797805785
860,860,1607638686.4405699,344987,0.0,7.5709190797805785
861,861,1607638689.6882,345322,0.0,7.5709190797805785
862,862,1607638690.732728,345457,0.0,7.5709190797805785
863,863,1607638694.5034811,345852,25.59850311279297,7.826904110908508
864,864,1607638697.476667,346172,0.0,7.826904110908508
865,865,1607638701.047557,346517,0.0,7.681946940422058
866,866,1607638702.700919,346672,0.0,7.681946940422058
867,867,1607638704.624041,346867,3.7999985218048096,7.6823823094367985
868,868,1607638709.5512419,347408,0.0,7.6823823094367985
869,869,1607638710.2559118,347508,3.399998903274536,7.552629818916321
870,870,1607638713.955955,347910,7.39999532699585,7.495361061096191
871,871,1607638715.142273,348055,0.0,7.495361061096191
872,872,1607638719.284536,348499,2.499999761581421,7.125433423519135
873,873,1607638723.4033241,348949,0.0,7.125433423519135
874,874,1607638727.997348,349454,0.0,7.125433423519135
875,875,1607638741.585264,350419,0.0,7.125433423519135
876,876,1607638742.759152,350579,0.0,7.067546465396881
877,877,1607638746.577299,351019,0.0,6.772742140293121
878,878,1607638747.635575,351119,0.0,6.531300604343414
879,879,1607638750.809944,351499,0.0,6.491906518936157
880,880,1607638753.729998,351814,0.0,6.491906518936157
881,881,1607638754.831326,351964,0.0,6.347492036819458
882,882,1607638757.90215,352259,0.0,6.347492036819458
883,883,1607638759.4518561,352454,9.099675178527832,6.438488788604737
884,884,1607638762.99465,352739,12.207925796508787,6.560568046569824
885,885,1607638764.748435,352959,0.0,6.560568046569824
886,886,1607638766.773332,353144,0.0,6.560568046569824
887,887,1607638768.30061,353324,0.0,6.537568047046661
888,888,1607638770.982692,353599,0.0,6.537568047046661
889,889,1607638774.440741,354029,0.0,6.537568047046661
890,890,1607638776.437012,354204,23.15650749206543,6.769133121967315
891,891,1607638781.261443,354734,0.0,6.769133121967315
892,892,1607638782.432398,354884,15.797531127929688,6.915108431577682
893,893,1607638785.953178,355234,4.799997806549072,6.963108409643173
894,894,1607638789.6753,355659,1.9000003337860107,6.896509162187576
895,895,1607638793.093189,356004,59.73282241821289,7.209487315416336
896,896,1607638797.306401,356494,5.799996852874756,7.2674872839450835
897,897,1607638805.0145214,357354,0.0,7.246487282514572
898,898,1607638814.368476,358379,0.0,7.183185876607895
899,899,1607638821.293055,359064,0.0,7.183185876607895
900,900,1607638825.4574552,359499,16.93418312072754,7.35252770781517
901,901,1607638838.10947,360379,0.0,7.30738631606102
902,902,1607638840.017885,360634,3.299998998641968,7.3403863060474395
903,903,1607638845.161447,361144,0.0,7.3403863060474395
904,904,1607638854.390882,362138,-387.45751953125,3.4658111107349394
905,905,1607638855.6114366,362308,25.310312271118164,3.7189142334461214
906,906,1607638858.677068,362643,16.392288208007812,3.859957939386368
907,907,1607638862.154431,363072,0.0,3.859957939386368
908,908,1607638866.686633,363592,1.500000238418579,3.5245023906230926
909,909,1607638868.352374,363792,2.6410653591156006,3.5509130442142487
910,910,1607638869.712068,363967,0.0,3.2936659014225005
911,911,1607638884.252048,365463,0.0,3.2673416554927828
912,912,1607638885.4477394,365598,14.94020938873291,3.1292174851894377
913,913,1607638887.1732,365758,27.55413055419922,3.40475879073143
914,914,1607638888.249269,365893,13.010055541992188,3.534859346151352
915,915,1607638891.549498,366248,0.0,3.454320625066757
916,916,1607638893.490209,366503,0.0,3.393649991750717
917,917,1607638897.624244,366943,4.499998092651367,3.438649972677231
918,918,1607638899.173188,367118,0.0,3.268531411886215
919,919,1607638905.838919,367798,18.53306579589844,3.351516374349594
920,920,1607638907.942188,368073,9.54083251953125,3.1746670854091645
921,921,1607638909.383949,368204,0.0,3.125667108297348
922,922,1607638910.951998,368319,0.7000000476837158,3.029667078256607
923,923,1607638912.467299,368519,30.442689895629893,3.334093977212906
924,924,1607638921.644763,369594,28.291601181030273,3.475009809732437
925,925,1607638937.249174,370779,4.599997997283936,3.3446060383319853
926,926,1607638940.987076,371104,6.815452575683594,2.874591656923294
927,927,1607638945.843078,371629,21.086557388305664,3.085457230806351
928,928,1607638953.048497,372434,-390.4750671386719,-0.9344548118114472
929,929,1607638957.7383661,372959,0.0,-0.9344548118114472
930,930,1607638959.450476,373104,2.9999992847442627,-0.9044548189640045
931,931,1607638963.306776,373539,0.0,-1.0762206041812896
932,932,1607638965.4540892,373704,0.0,-1.0762206041812896
933,933,1607638969.334008,374154,5.799996852874756,-1.018220635652542
934,934,1607638974.391551,374669,24.8087100982666,-1.0712515461444854
935,935,1607638976.174104,374919,9.600000381469727,-1.3784835827350617
936,936,1607638979.6572552,375304,0.0,-1.5497290813922882
937,937,1607638983.289412,375709,22.117555618286133,-1.328553525209427
938,938,1607638987.638788,376189,3.299998998641968,-1.2955535352230072
939,939,1607638989.009213,376354,18.123607635498047,-1.1890233361721039
940,940,1607638990.173392,376509,3.7701163291931152,-1.1513221728801728
941,941,1607638993.367425,376834,0.0,-1.4985892474651337
942,942,1607639006.988558,378196,14.370373725891113,-1.3548855102062225
943,943,1607639010.0944688,378571,0.0,-1.3548855102062225
944,944,1607639013.046076,378881,39.055999755859375,-0.9643255126476288
945,945,1607639016.229466,379241,0.0,-0.9743255138397217
946,946,1607639022.869375,379991,0.0,-1.3033129787445068
947,947,1607639035.874092,380877,0.0,-1.3033129787445068
948,948,1607639040.132086,381382,0.0,-1.4083130168914795
949,949,1607639044.465585,381897,13.742026329040527,-1.2708927536010741
950,950,1607639045.349375,381997,7.807459354400635,-1.192818160057068
951,951,1607639046.952924,382147,0.0,-1.192818160057068
952,952,1607639052.811935,382832,16.892705917358402,-1.023891100883484
953,953,1607639054.7650812,383042,-384.88751220703125,-5.068734164237976
954,954,1607639056.3773382,383202,0.0,-5.218836483955383
955,955,1607639057.846564,383372,7.671160221099853,-5.241597633361817
956,956,1607639063.764824,383934,0.0,-5.461749992370605
957,957,1607639071.3467429,384739,15.913274765014648,-5.355617218017578
958,958,1607639075.0748858,385164,3.699998617172241,-5.318617231845856
959,959,1607639078.015088,385523,0.0,-5.318617231845856
960,960,1607639084.533541,386213,0.0,-5.318617231845856
961,961,1607639085.651562,386363,15.776776313781738,-5.160849468708038
962,962,1607639086.873471,386523,0.0,-5.160849468708038
963,963,1607639088.1498,386648,9.69208526611328,-5.319913647174835
964,964,1607639091.201832,386918,0.0,-5.319913647174835
965,965,1607639094.085635,387233,0.0,-5.319913647174835
966,966,1607639097.96122,387723,0.0,-5.319913647174835
967,967,1607639101.297867,388133,0.0,-5.357913632392883
968,968,1607639102.548475,388243,0.0,-5.357913632392883
969,969,1607639105.651297,388653,0.0,-5.391913621425629
970,970,1607639108.976973,389028,0.0,-5.465913574695588
971,971,1607639123.175666,390008,10.300003051757812,-5.362913544178009
972,972,1607639128.056582,390551,0.0,-5.387913541793823
973,973,1607639129.350041,390711,0.0,-5.387913541793823
974,974,1607639131.779358,390991,0.8000000715255737,-5.379913541078568
975,975,1607639135.1814141,391381,0.0,-5.379913541078568
976,976,1607639138.326494,391711,0.0,-5.379913541078568
977,977,1607639139.73245,391886,8.999998092651367,-5.289913560152054
978,978,1607639143.478744,392271,8.98929500579834,-5.200020610094071
979,979,1607639147.215868,392696,24.38540077209473,-4.9561666023731235
980,980,1607639151.50813,393111,55.0396614074707,-4.405769988298416
981,981,1607639155.92927,393646,21.35064697265625,-4.1922635185718535
982,982,1607639157.8853312,393936,24.65304756164551,-3.9457330429553985
983,983,1607639162.057733,394426,39.64344024658203,-3.6402953922748567
984,984,1607639163.956006,394636,11.41256332397461,-3.6482490170001984
985,985,1607639165.52195,394811,20.943878173828125,-3.438810235261917
986,986,1607639178.69239,396332,13.969366073608398,-3.2991165745258333
987,987,1607639179.633892,396457,22.489591598510746,-3.074220658540726
988,988,1607639183.713969,396782,0.0,-3.074220658540726
989,989,1607639184.941207,396942,0.0,-3.074220658540726
990,990,1607639186.862953,397152,17.54909324645996,-3.1302948009967806
991,991,1607639188.806423,397357,17.422235488891598,-2.9560724461078642
992,992,1607639193.48103,397887,29.52497291564941,-2.8187980282306673
993,993,1607639194.61365,398037,2.9999992847442627,-2.8367980134487154
994,994,1607639197.465539,398322,8.618355751037598,-2.7696144592761995
995,995,1607639201.85144,398832,10.711641311645508,-3.2598262703418732
996,996,1607639205.389738,399232,0.0,-3.317826238870621
997,997,1607639207.6594589,399507,12.974227905273438,-3.1880839598178863
998,998,1607639211.305552,399832,35.76517105102539,-2.8304322493076324


==> figures/reward_2_18.csv <==
,Unnamed: 0,Wall time,Step,Value,Smoothed Value
0,0,1607639440.211578,946,0.0,0.0
1,1,1607639447.241676,1136,0.0,0.0
2,2,1607639450.142418,1517,0.0,0.0
3,3,1607639451.92913,1627,0.0,0.0
4,4,1607639454.4947894,1994,0.0,0.0
5,5,1607639456.350533,2194,0.0,0.0
6,6,1607639458.1406689,2445,-398.2513732910156,-56.893053327287944
7,7,1607639459.73067,2625,0.0,-49.78142166137695
8,8,1607639461.5424528,2840,0.0,-44.250152587890625
9,9,1607639466.2383368,3395,0.0,-39.825137329101565
10,10,1607639482.092824,5102,-398.7944946289063,-72.45871526544744
11,11,1607639487.415683,5662,0.0,-66.42048899332683
12,12,1607639490.254618,6007,0.0,-61.31122060922476
13,13,1607639492.599967,6246,0.0,-56.93184770856585
14,14,1607639492.834999,6281,-398.447509765625,-79.69955851236979
15,15,1607639494.947973,6556,0.0,-74.71833610534668
16,16,1607639497.815484,6851,0.0,-70.3231398638557
17,17,1607639502.4924278,7406,0.0,-66.41629876030817
18,18,1607639503.566956,7551,0.0,-62.920704088712995
19,19,1607639505.410162,7751,0.0,-59.77466888427735
20,20,1607639506.461014,7866,0.0,-56.928256080264134
21,21,1607639507.267543,7976,0.0,-54.340608076615766
22,22,1607639515.2051392,8841,4.8999977111816415,-51.764929564102836
23,23,1607639516.763609,9072,-398.0498352050781,-66.19346729914348
24,24,1607639518.15153,9237,0.0,-63.545728607177736
25,25,1607639519.791579,9412,0.0,-61.101662122286285
26,26,1607639520.987661,9572,0.0,-58.838637599238645
27,27,1607639525.155427,10072,0.0,-56.73725768498012
28,28,1607639525.991413,10182,0.0,-54.78080052342908
29,29,1607639527.776438,10342,0.0,-52.954773839314775
30,30,1607639527.93661,10367,-397.8765258789063,-64.08128196962419
31,31,1607639532.655164,10925,0.0,-62.078741908073425
32,32,1607639540.414804,11785,3.099999189376831,-60.10362854148402
33,33,1607639544.828734,12175,0.0,-58.33587476085214
34,34,1607639546.151199,12330,0.0,-56.66913548197065
35,35,1607639554.5877461,13290,0.0,-55.09499282969369
36,36,1607639563.96592,14349,2.499999761581421,-53.538371408307874
37,37,1607639566.7671962,14672,-397.787841796875,-62.597567997480695
38,38,1607639568.269449,14842,0.0,-60.99250215139144
39,39,1607639575.98618,15694,0.0,-59.46768959760666
40,40,1607639579.1950722,16119,-398.2091979980469,-67.72967760737349
41,41,1607639582.283015,16474,0.0,-66.11706623576936
42,42,1607639590.394295,17434,0.0,-64.57946004423984
43,43,1607639592.1255882,17649,0.0,-63.11174504323439
44,44,1607639595.591681,18026,0.0,-61.7092618200514
45,45,1607639596.842184,18171,0.0,-60.36775612831116
46,46,1607639606.618896,19161,0.0,-59.0833357851556
47,47,1607639609.602401,19471,0.0,-57.852432956298195
48,48,1607639611.895361,19753,0.0,-56.671771059230885
49,49,1607639613.3106198,19898,2.1000001430511475,-55.49633563518524
50,50,1607639614.990695,20073,0.0,-54.408172191358084
51,51,1607639623.2969642,20972,0.0,-53.361861187678116
52,52,1607639631.520829,21817,0.0,-52.355033618099284
53,53,1607639634.518407,22157,0.0,-51.385495958504855
54,54,1607639636.0145311,22377,0.0,-50.45121421380477
55,55,1607639636.697773,22477,0.0,-49.55029967427254
56,56,1607639640.981426,22992,0.0,-48.68099617121513
57,57,1607639643.54588,23258,0.0,-47.84166865102176
58,58,1607639645.852361,23568,11.621649742126465,-46.8338157969006
59,59,1607639647.668456,23753,0.0,-46.05325220028559
60,60,1607639650.757226,24108,0.0,-45.29828085273993
61,61,1607639657.5287054,24858,21.592084884643555,-44.21940398600794
62,62,1607639658.788567,25013,0.0,-43.51750868464273
63,63,1607639661.840194,25238,0.0,-42.83754761144519
64,64,1607639666.652125,25763,0.0,-42.178508417422954
65,65,1607639669.0535722,26068,0.0,-41.539440108068064
66,66,1607639670.568929,26213,0.0,-40.91944846466406
67,67,1607639673.942732,26628,0.0,-40.31769186959547
68,68,1607639676.859273,26938,0.0,-39.733377494673796
69,69,1607639678.034426,27078,0.0,-39.165757816178456
70,70,1607639689.677079,28368,0.0,-38.614127424401296
71,71,1607639700.037296,29553,0.0,-38.07782009906239
72,72,1607639701.845863,29753,0.0,-37.556206125102634
73,73,1607639703.0976222,29893,0.0,-37.04868982611476
74,74,1607639708.677762,30538,0.0,-36.554707295099895
75,75,1607639722.9995134,32038,0.0,-36.0737243043749
76,76,1607639724.351321,32148,2.9999992847442627,-35.56627334867205
77,77,1607639726.6149778,32423,0.0,-35.11029548522754
78,78,1607639732.6271381,33103,0.0,-34.66586136516136
79,79,1607639738.2943141,33708,0.0,-34.232538098096846
80,80,1607639739.535372,33873,0.0,-33.80991417095985
81,81,1607639740.267265,33973,0.0,-33.39759814448473
82,82,1607639745.849576,34588,0.0,-32.99521744394877
83,83,1607639762.45248,36443,0.0,-32.60241723628271
84,84,1607639765.754658,36798,0.0,-32.218859386444095
85,85,1607639775.783279,37713,0.0,-31.844221486601718
86,86,1607639780.974767,38198,0.0,-31.478195952272962
87,87,1607639782.5583081,38308,11.201476097106934,-30.993199678984556
88,88,1607639784.1749089,38493,0.0,-30.64496148034428
89,89,1607639785.989622,38678,0.0,-30.304461908340453
90,90,1607639789.8373199,39078,0.0,-29.971445843413637
91,91,1607639796.129052,39743,0.0,-29.64566925815914
92,92,1607639801.1625562,40208,0.0,-29.32689862097463
93,93,1607639804.747985,40563,0.0,-29.014910337772776
94,94,1607639812.532101,41318,0.0,-28.709490228954113
95,95,1607639823.162941,42233,0.0,-28.410433039069176
96,96,1607639834.775391,43343,0.0,-28.11754197681073
97,97,1607639836.976143,43543,0.0,-27.830628283169805
98,98,1607639846.933152,44503,0.0,-27.54951082576405
99,99,1607639848.762907,44673,0.0,-27.27401571750641
100,100,1607639853.782311,45248,0.0,-27.27401571750641
101,101,1607639855.231128,45438,0.0,-27.27401571750641
102,102,1607639856.174351,45553,0.0,-27.27401571750641
103,103,1607639861.88582,46138,0.0,-27.27401571750641
104,104,1607639863.893565,46353,0.0,-27.27401571750641
105,105,1607639866.189695,46628,0.0,-27.27401571750641
106,106,1607639870.6433392,47148,0.0,-23.291501984596252
107,107,1607639876.433094,47748,2.499999761581421,-23.266501986980437
108,108,1607639877.404485,47883,0.0,-23.266501986980437
109,109,1607639878.8808901,48088,0.0,-23.266501986980437
110,110,1607639880.4091349,48233,0.0,-19.278557040691375
111,111,1607639882.710148,48528,4.999997615814209,-19.228557064533234
112,112,1607639887.229116,49063,0.0,-19.228557064533234
113,113,1607639888.535023,49213,0.0,-19.228557064533234
114,114,1607639890.115629,49358,0.0,-15.244081966876983
115,115,1607639894.274292,49803,0.0,-15.244081966876983
116,116,1607639898.551154,50233,0.0,-15.244081966876983
117,117,1607639907.0203981,51143,0.0,-15.244081966876983
118,118,1607639909.32055,51438,0.0,-15.244081966876983
119,119,1607639913.9076881,51958,0.0,-15.244081966876983
120,120,1607639916.143675,52138,0.0,-15.244081966876983
121,121,1607639918.828245,52483,0.0,-15.244081966876983
122,122,1607639921.256357,52703,0.0,-15.2930819439888
123,123,1607639926.978981,53373,0.0,-11.312583591938019
124,124,1607639928.573726,53493,0.0,-11.312583591938019
125,125,1607639934.218066,54163,3.699998617172241,-11.275583605766297
126,126,1607639937.179309,54543,0.0,-11.275583605766297
127,127,1607639940.3710392,54913,0.0,-11.275583605766297
128,128,1607639945.365954,55548,0.0,-11.275583605766297
129,129,1607639950.990907,56165,0.0,-11.275583605766297
130,130,1607639953.730998,56500,0.0,-7.296818346977234
131,131,1607639958.301319,56985,0.0,-7.296818346977234
132,132,1607639959.8892539,57150,0.0,-7.327818338871002
133,133,1607639961.91306,57355,0.0,-7.327818338871002
134,134,1607639965.1506689,57705,0.0,-7.327818338871002
135,135,1607639972.458105,58560,0.0,-7.327818338871002
136,136,1607639973.2664974,58660,0.0,-7.352818336486816
137,137,1607639978.708191,59245,0.0,-3.3749399185180664
138,138,1607639980.555146,59455,1.8000003099441528,-3.356939915418625
139,139,1607639981.361323,59555,0.0,-3.356939915418625
140,140,1607639997.614933,61385,0.0,0.6251520645618439
141,141,1607640004.5900464,62180,0.0,0.6251520645618439
142,142,1607640015.97785,63490,0.0,0.6251520645618439
143,143,1607640017.248103,63600,0.0,0.6251520645618439
144,144,1607640025.153159,64435,0.0,0.6251520645618439
145,145,1607640027.065371,64645,0.0,0.6251520645618439
146,146,1607640030.532104,65065,0.0,0.6251520645618439
147,147,1607640033.699483,65420,2.6999995708465576,0.6521520602703095
148,148,1607640039.2589688,66060,0.0,0.6521520602703095
149,149,1607640051.336708,67340,17.419225692749027,0.8053443157672882
150,150,1607640055.278637,67755,0.0,0.8053443157672882
151,151,1607640056.784484,67915,8.499996185302733,0.8903442776203155
152,152,1607640061.613735,68390,0.0,0.8903442776203155
153,153,1607640070.600492,69300,0.0,0.8903442776203155
154,154,1607640084.0350618,70600,0.0,0.8903442776203155
155,155,1607640085.520631,70745,12.10000991821289,1.0113443768024444
156,156,1607640086.886182,70905,0.0,1.0113443768024444
157,157,1607640089.5666552,71185,0.0,1.0113443768024444
158,158,1607640090.924435,71360,0.0,0.8951278793811798
159,159,1607640095.19254,71825,0.0,0.8951278793811798
160,160,1607640095.9939132,71930,0.0,0.8951278793811798
161,161,1607640104.043899,72765,0.0,0.6792070305347443
162,162,1607640105.591508,72955,0.0,0.6792070305347443
163,163,1607640118.173373,74430,0.0,0.6792070305347443
164,164,1607640122.2519946,74880,0.0,0.6792070305347443
165,165,1607640123.813129,75070,0.0,0.6792070305347443
166,166,1607640126.676224,75395,0.4000000059604645,0.683207030594349
167,167,1607640129.289687,75670,4.799997806549072,0.7312070086598397
168,168,1607640132.9164288,76075,0.0,0.7312070086598397
169,169,1607640149.133223,77795,0.0,0.7312070086598397
170,170,1607640153.820008,78330,24.86841583251953,0.979891166985035
171,171,1607640154.630853,78430,3.4999988079071045,1.014891155064106
172,172,1607640158.0950382,78790,0.0,1.014891155064106
173,173,1607640162.119932,79245,0.0,1.014891155064106
174,174,1607640164.292965,79495,0.0,1.014891155064106
175,175,1607640172.6058,80305,0.0,1.014891155064106
176,176,1607640173.597578,80430,0.0,0.9848911622166634
177,177,1607640181.842357,81445,0.0,0.9848911622166634
178,178,1607640184.853959,81785,0.0,0.9848911622166634
179,179,1607640185.618163,81885,7.299995422363281,1.0578911164402962
180,180,1607640189.013822,82255,0.0,1.0578911164402962
181,181,1607640190.618938,82455,0.0,1.0578911164402962
182,182,1607640192.622235,82605,12.70001220703125,1.1848912385106087
183,183,1607640194.870706,82890,0.0,1.1848912385106087
184,184,1607640197.898177,83185,0.0,1.1848912385106087
185,185,1607640204.246548,83850,11.887117385864258,1.3037624123692513
186,186,1607640205.536661,83965,0.0,1.3037624123692513
187,187,1607640207.381186,84130,0.0,1.191747651398182
188,188,1607640211.216119,84525,0.0,1.191747651398182
189,189,1607640218.1396348,85105,0.0,1.191747651398182
190,190,1607640221.01499,85355,4.499998092651367,1.2367476323246955
191,191,1607640223.410791,85615,0.0,1.2367476323246955
192,192,1607640230.591945,86345,0.0,1.2367476323246955
193,193,1607640232.689252,86555,0.0,1.2367476323246955
194,194,1607640233.789755,86655,0.0,1.2367476323246955
195,195,1607640240.431315,87220,0.0,1.2367476323246955
196,196,1607640247.6292286,87985,0.0,1.2367476323246955
197,197,1607640248.4084911,88085,0.0,1.2367476323246955
198,198,1607640252.709437,88570,0.0,1.2367476323246955
199,199,1607640256.040915,88925,0.0,1.2367476323246955
200,200,1607640257.22175,89070,0.0,1.2367476323246955
201,201,1607640258.1888769,89175,9.213719367980957,1.3288848260045052
202,202,1607640259.856109,89310,0.0,1.3288848260045052
203,203,1607640261.096821,89470,0.0,1.3288848260045052
204,204,1607640261.938151,89570,0.0,1.3288848260045052
205,205,1607640264.429399,89800,0.0,1.3288848260045052
206,206,1607640265.935841,89980,0.0,1.3288848260045052
207,207,1607640274.06191,90780,0.0,1.303884828388691
208,208,1607640275.012924,90900,0.0,1.303884828388691
209,209,1607640280.113762,91470,0.0,1.303884828388691
210,210,1607640282.322811,91680,0.0,1.303884828388691
211,211,1607640286.102979,92095,0.0,1.2538848522305488
212,212,1607640288.58281,92405,0.0,1.2538848522305488
213,213,1607640296.831814,93360,19.276796340942386,1.4466528156399727
214,214,1607640299.341566,93635,0.0,1.4466528156399727
215,215,1607640301.0783598,93862,0.0,1.4466528156399727
216,216,1607640304.369294,94234,0.0,1.4466528156399727
217,217,1607640308.921492,94759,0.0,1.4466528156399727
218,218,1607640310.098623,94909,0.0,1.4466528156399727
219,219,1607640313.308168,95239,0.0,1.4466528156399727
220,220,1607640318.987792,95844,0.0,1.4466528156399727
221,221,1607640332.3400214,97294,0.0,1.4466528156399727
222,222,1607640342.0194972,98369,0.0,1.4466528156399727
223,223,1607640343.803335,98589,0.0,1.4466528156399727
224,224,1607640346.3626199,98834,0.0,1.4466528156399727
225,225,1607640347.542555,98994,0.0,1.4096528294682502
226,226,1607640348.377225,99104,0.0,1.4096528294682502
227,227,1607640350.13861,99269,0.0,1.4096528294682502
228,228,1607640352.220941,99549,0.0,1.4096528294682502
229,229,1607640357.487187,100017,-399.05609130859375,-2.5809080836176874
230,230,1607640363.070457,100657,0.0,-2.5809080836176874
231,231,1607640364.653996,100822,0.0,-2.5809080836176874
232,232,1607640370.546149,101402,0.0,-2.5809080836176874
233,233,1607640375.39923,101847,0.4000000059604645,-2.5769080835580827
234,234,1607640381.660298,102467,20.934480667114254,-2.36756327688694
235,235,1607640385.1926339,102837,0.0,-2.36756327688694
236,236,1607640386.442369,102992,0.0,-2.36756327688694
237,237,1607640387.823339,103107,18.67061996459961,-2.180857077240944
238,238,1607640389.206389,103277,0.0,-2.1988570803403853
239,239,1607640390.475892,103452,1.3000001907348633,-2.185857078433037
240,240,1607640393.672186,103807,0.0,-2.185857078433037
241,241,1607640395.136283,104007,0.0,-2.185857078433037
242,242,1607640397.297271,104197,6.099996566772461,-2.124857112765312
243,243,1607640399.523519,104497,14.219847679138185,-1.9826586359739304
244,244,1607640400.723855,104612,0.0,-1.9826586359739304
245,245,1607640402.5095801,104822,0.0,-1.9826586359739304
246,246,1607640403.444409,104947,0.0,-1.9826586359739304
247,247,1607640406.140385,105227,0.0,-2.009658631682396
248,248,1607640409.301208,105617,0.0,-2.009658631682396
249,249,1607640410.871067,105807,10.193377494812012,-2.081917113661766
250,250,1607640420.536393,107006,0.0,-2.081917113661766
251,251,1607640425.3458538,107581,0.0,-2.1669170755147933
252,252,1607640428.245949,107886,0.0,-2.1669170755147933
253,253,1607640430.888787,108191,1.2000001668930054,-2.1549170738458634
254,254,1607640434.864968,108666,31.69581413269043,-1.8379589325189591
255,255,1607640438.108133,109016,11.900009155273438,-1.8399589401483536
256,256,1607640441.083414,109316,0.0,-1.8399589401483536
257,257,1607640446.86562,109956,1.9000003337860107,-1.8209589368104935
258,258,1607640454.541749,110716,0.0,-1.8209589368104935
259,259,1607640458.670079,111156,0.0,-1.8209589368104935
260,260,1607640459.654295,111291,16.148239135742188,-1.6594765454530715
261,261,1607640460.364656,111391,14.595169067382812,-1.5135248547792435
262,262,1607640462.451691,111606,8.574614524841309,-1.4277787095308303
263,263,1607640463.264014,111706,0.0,-1.4277787095308303
264,264,1607640471.779135,112691,0.0,-1.4277787095308303
265,265,1607640478.824143,113541,10.521703720092773,-1.3225616723299027
266,266,1607640481.3132222,113826,0.0,-1.3265616723895073
267,267,1607640482.152872,113941,4.299998283386231,-1.3315616676211357
268,268,1607640483.3033302,114066,19.82716560363769,-1.1332900115847588
269,269,1607640487.038309,114506,29.16875457763672,-0.8416024658083916
270,270,1607640490.59946,114886,8.385226249694824,-1.0064343616366387
271,271,1607640492.522066,115096,4.799997806549072,-0.993434371650219
272,272,1607640497.587634,115621,0.0,-0.993434371650219
273,273,1607640499.503098,115821,0.0,-0.993434371650219
274,274,1607640500.975535,116011,0.4000000059604645,-0.9894343715906143
275,275,1607640504.289151,116366,5.0600690841674805,-0.9388336807489395
276,276,1607640507.0821474,116675,0.0,-0.9388336807489395
277,277,1607640516.70715,117720,5.718803405761719,-0.8816456466913223
278,278,1607640520.163572,118156,3.099999189376831,-0.850645654797554
279,279,1607640521.517692,118261,5.686898231506348,-0.8667766267061233
280,280,1607640525.747468,118746,0.0,-0.8667766267061233
281,281,1607640527.217645,118931,0.0,-0.8667766267061233
282,282,1607640528.773349,119141,-387.2994384765625,-4.866771133542061
283,283,1607640531.689466,119464,0.0,-4.866771133542061
284,284,1607640532.708621,119604,0.0,-4.866771133542061
285,285,1607640542.924598,120569,0.0,-4.9856423074007035
286,286,1607640549.565044,121264,0.0,-4.9856423074007035
287,287,1607640550.65271,121394,0.0,-4.9856423074007035
288,288,1607640553.827233,121699,5.099997520446777,-4.934642332196236
289,289,1607640557.753498,122054,15.146471977233887,-4.783177612423897
290,290,1607640560.939152,122404,4.399998188018799,-4.784177611470223
291,291,1607640562.284153,122539,7.52716588973999,-4.708905952572823
292,292,1607640564.035645,122704,0.5,-4.703905952572822
293,293,1607640565.4633641,122874,10.239190101623537,-4.601514051556587
294,294,1607640567.34585,123074,5.099997520446777,-4.550514076352119
295,295,1607640570.247998,123419,0.0,-4.550514076352119
296,296,1607640572.9619892,123699,0.0,-4.550514076352119
297,297,1607640575.009161,123969,32.913990020751946,-4.2213741761446
298,298,1607640579.222099,124437,-388.8011169433594,-8.109385345578193
299,299,1607640582.000743,124727,18.96097183227539,-7.91977562725544
300,300,1607640583.1465,124872,0.0,-7.91977562725544
301,301,1607640584.7546446,125071,-386.2392578125,-11.87430539906025
302,302,1607640590.343334,125661,2.1000001430511475,-11.853305397629738
303,303,1607640592.496258,125951,7.7611122131347665,-11.77569427549839
304,304,1607640593.801758,126114,0.0,-11.77569427549839
305,305,1607640596.127317,126399,16.692161560058597,-11.608772659897804
306,306,1607640599.6256616,126799,33.65167236328125,-11.272255936264992
307,307,1607640604.422173,127359,7.127246856689452,-11.200983467698098
308,308,1607640609.010955,127899,0.0,-11.200983467698098
309,309,1607640613.177114,128349,0.0,-11.200983467698098
310,310,1607640614.684942,128539,0.0,-11.200983467698098
311,311,1607640617.259516,128769,14.13678741455078,-11.05961559355259
312,312,1607640619.579195,129049,6.564844608306885,-10.99396714746952
313,313,1607640622.947498,129389,18.970064163208008,-10.997034469246865
314,314,1607640633.06008,130299,11.21697998046875,-10.884864669442177
315,315,1607640637.9668071,130855,4.299998283386231,-10.841864686608314
316,316,1607640640.281367,131080,4.399998188018799,-10.797864704728127
317,317,1607640645.1040401,131604,-381.69317626953125,-14.614796467423439
318,318,1607640655.027957,132794,0.0,-14.614796467423439
319,319,1607640655.856517,132909,23.389738082885746,-14.380899086594582
320,320,1607640660.090075,133394,0.0,-14.380899086594582
321,321,1607640665.7047439,134059,0.0,-14.380899086594582
322,322,1607640669.395309,134419,0.0,-14.380899086594582
323,323,1607640671.4876661,134614,5.199997425079347,-14.328899112343787
324,324,1607640679.099173,135394,4.499998092651367,-14.283899131417275
325,325,1607640681.599767,135674,2.6999995708465576,-14.256899135708808
326,326,1607640683.5169961,135889,5.790900707244872,-14.19899012863636
327,327,1607640687.725029,136334,0.0,-14.19899012863636
328,328,1607640689.59191,136564,9.676210403442383,-14.102228024601937
329,329,1607640692.107219,136814,0.0,-10.111667111515999
330,330,1607640697.33768,137419,10.887677192687988,-10.002790339589119
331,331,1607640701.172386,137829,22.70313835144043,-9.775758956074714
332,332,1607640702.813317,138049,15.057056427001953,-9.625188391804695
333,333,1607640705.7400038,138334,17.012950897216793,-9.459058882892132
334,334,1607640706.823156,138479,13.780396461486815,-9.530599724948406
335,335,1607640710.916358,138964,8.139360427856445,-9.449206120669842
336,336,1607640714.7309618,139404,23.195051193237305,-9.217255608737469
337,337,1607640716.183408,139617,0.0,-9.403961808383464
338,338,1607640728.631677,140577,16.620914459228516,-9.237752663791179
339,339,1607640730.9552429,140782,13.230127334594727,-9.118451392352581
340,340,1607640733.021811,140977,11.700008392333984,-9.00145130842924
341,341,1607640734.422559,141082,15.299976348876953,-8.848451544940472
342,342,1607640736.7901142,141374,0.0,-8.909451510608196
343,343,1607640738.499973,141514,19.65053939819336,-8.855144593417645
344,344,1607640742.428246,141904,9.724011421203613,-8.757904479205608
345,345,1607640744.295181,142084,0.0,-8.757904479205608
346,346,1607640745.341186,142199,17.59988784790039,-8.581905600726605
347,347,1607640750.131594,142664,0.0,-8.581905600726605
348,348,1607640752.115505,142869,0.0,-8.581905600726605
349,349,1607640753.375586,143027,-394.9864807128906,-12.633704182803632
350,350,1607640755.157547,143182,9.145495414733887,-12.542249228656292
351,351,1607640756.954364,143417,13.209543228149414,-12.410153796374798
352,352,1607640764.998222,144312,9.900001525878906,-12.311153781116008
353,353,1607640766.286122,144477,6.999995708465576,-12.253153825700283
354,354,1607640770.264364,144932,2.5999996662139893,-12.544111970365048
355,355,1607640780.887239,146117,5.999996662139893,-12.603112095296384
356,356,1607640785.714984,146657,32.15363311767578,-12.281575764119625
357,357,1607640797.6802359,147993,0.0,-12.300575767457484
358,358,1607640798.4984686,148098,0.0,-12.300575767457484
359,359,1607640799.9092472,148228,0.0,-12.300575767457484
360,360,1607640802.306451,148523,3.7999985218048096,-12.424058173596858
361,361,1607640803.262444,148638,6.999995708465576,-12.500009907186032
362,362,1607640804.967546,148788,5.799996852874756,-12.527756083905697
363,363,1607640808.415456,149203,20.305145263671875,-12.324704631268979
364,364,1607640810.785339,149350,0.0,-12.324704631268979
365,365,1607640813.620419,149710,25.10766410827637,-12.178845027387142
366,366,1607640818.846051,150070,9.901056289672852,-12.079834464490414
367,367,1607640820.1001868,150210,26.708654403686523,-11.85574790328741
368,368,1607640826.344464,150855,0.0,-12.054019559323788
369,369,1607640828.333634,151040,7.899994850158691,-12.266707156598567
370,370,1607640834.34409,151610,30.966121673583984,-12.040898202359676
371,371,1607640835.250824,151735,16.89900779724121,-11.919908102452755
372,372,1607640836.726659,151940,5.099997520446777,-11.868908127248288
373,373,1607640838.693683,152115,19.215208053588867,-11.676756046712399
374,374,1607640846.465584,152725,23.011632919311523,-11.450639717578888
375,375,1607640847.882291,152865,0.0,-11.501240408420562
376,376,1607640849.270757,152990,8.999998092651367,-11.411240427494048
377,377,1607640853.86641,153455,29.39491081237793,-11.174479353427888
378,378,1607640855.473399,153615,14.856194496154785,-11.056917400360108
379,379,1607640866.477273,154795,0.0,-11.11378638267517
380,380,1607640871.593426,155300,12.243526458740234,-10.991351118087769
381,381,1607640875.532629,155735,20.15519142150879,-10.78979920387268
382,382,1607640878.146997,156060,0.0,-6.916804819107056
383,383,1607640880.2275321,156260,14.200017929077148,-6.774804639816284
384,384,1607640884.7163026,156760,14.716165542602539,-6.627642984390259
385,385,1607640885.595285,156875,9.881462097167967,-6.5288283634185795
386,386,1607640888.800567,157235,10.600004196166992,-6.422828321456909
387,387,1607640889.964,157385,12.150313377380373,-6.301325187683106
388,388,1607640890.720307,157490,4.431483268737793,-6.3080103302001955
389,389,1607640892.42415,157682,0.0,-6.459475049972534
390,390,1607640896.486105,158192,0.0,-6.503475031852722
391,391,1607640910.757119,159537,4.8999977111816415,-6.529746713638306
392,392,1607640914.120527,159872,5.599997043609619,-6.478746743202209
393,393,1607640918.329511,160136,12.262251853942873,-6.458516125679016
394,394,1607640921.600502,160466,22.072216033935547,-6.288793940544128
395,395,1607640922.7457151,160616,28.462499618530273,-6.004168944358826
396,396,1607640924.29685,160776,18.351713180541992,-5.820651812553406
397,397,1607640927.6020179,161061,18.29899406433105,-5.9668017721176145
398,398,1607640932.264755,161411,-388.3459777832031,-5.9622503805160525
399,399,1607640934.695126,161567,0.0,-6.151860098838807
400,400,1607640936.8743849,161737,0.0,-6.151860098838807
401,401,1607640942.389573,162297,1.9000003337860107,-2.270467517375946
402,402,1607640945.153172,162582,0.0,-2.2914675188064577
403,403,1607640956.011333,163652,0.0,-2.369078640937805
404,404,1607640957.3730106,163762,0.0,-2.369078640937805
405,405,1607640963.571983,164217,0.0,-2.536000256538391
406,406,1607640966.999832,164522,16.06590461730957,-2.711857933998108
407,407,1607640978.642759,165437,16.13710594177246,-2.6217593431472777
408,408,1607640980.946992,165617,7.217637538909912,-2.5495829677581785
409,409,1607640984.448591,165942,7.0999956130981445,-2.4785830116271974
410,410,1607640988.292823,166252,26.827104568481445,-2.210311965942383
411,411,1607640995.975761,166886,-384.3507080078125,-6.195186920166016
412,412,1607641003.6952288,167531,0.0,-6.2608353662490845
413,413,1607641007.644883,167821,23.281360626220703,-6.217722401618958
414,414,1607641011.338655,168181,2.499999761581421,-6.304892203807831
415,415,1607641014.580431,168601,5.119163036346436,-6.296700556278228
416,416,1607641015.8885212,168721,19.33885383605957,-6.147311999797821
417,417,1607641018.080678,168926,0.0,-2.3303802371025086
418,418,1607641033.113401,170090,0.9000000953674316,-2.3213802361488343
419,419,1607641034.472974,170200,0.0,-2.555277616977692
420,420,1607641047.8708,171313,0.0,-2.555277616977692
421,421,1607641052.1610038,171656,0.0,-2.555277616977692
422,422,1607641054.44425,171926,7.816028594970702,-2.477117331027985
423,423,1607641057.090925,172121,0.9000000953674316,-2.5201173043251037
424,424,1607641058.040673,172236,21.056385040283203,-2.3545534348487855
425,425,1607641071.10483,173681,3.699998617172241,-2.3445534443855287
426,426,1607641073.0589359,173956,17.282966613769528,-2.229632785320282
427,427,1607641076.363811,174331,13.972127914428713,-2.0899115061759947
428,428,1607641082.484057,174976,6.999995708465576,-2.116673653125763
429,429,1607641085.868925,175361,21.584945678710934,-1.9008241963386536
430,430,1607641087.133278,175526,16.202423095703125,-1.8476767373085021
431,431,1607641092.981327,176146,0.0,-2.0747081208229066
432,432,1607641094.465743,176301,0.0,-2.225278685092926
433,433,1607641097.895587,176666,32.128738403320305,-2.074120810031891
434,434,1607641099.19886,176796,0.0,-2.211924774646759
435,435,1607641100.330097,176926,19.112947463989254,-2.102188904285431
436,436,1607641104.487091,177361,17.41818618774414,-2.1599575543403624
437,437,1607641106.0327618,177561,2.1000001430511475,-2.1389575529098512
438,438,1607641120.862791,179106,0.0,-2.3051666975021363
439,439,1607641123.8218632,179391,12.26726531982422,-2.3147953176498413
440,440,1607641125.0235536,179541,8.999998092651367,-2.3417954206466676
441,441,1607641132.652508,180161,21.601459503173828,-2.2787805891036985
442,442,1607641134.611183,180357,-392.2458801269531,-6.20123939037323
443,443,1607641135.736751,180517,22.21367645263672,-6.175608019828797
444,444,1607641140.9959278,181054,-387.8409118652344,-10.151257252693176
445,445,1607641142.127882,181169,0.0,-10.151257252693176
446,446,1607641143.631331,181369,0.30000001192092896,-10.324256131052971
447,447,1607641164.412135,183587,0.0,-10.324256131052971
448,448,1607641167.859939,183957,11.065982818603516,-10.213596302866936
449,449,1607641171.074687,184192,0.0,-6.263731495738029
450,450,1607641172.887228,184347,19.00310707092285,-6.16515537917614
451,451,1607641176.606087,184697,0.0,-6.2972508114576335
452,452,1607641178.1036608,184872,31.28965187072754,-6.083354308009148
453,453,1607641183.822758,185462,16.103309631347653,-5.992321168780327
454,454,1607641187.308546,185842,0.30000001192092896,-6.0153211653232574
455,455,1607641188.765609,186022,12.600011825561525,-5.949321013689041
456,456,1607641190.92146,186237,36.9188232421875,-5.901669112443924
457,457,1607641191.634392,186337,9.099998474121094,-5.810669127702713
458,458,1607641194.445939,186667,12.638954162597654,-5.684279586076737
459,459,1607641196.824805,186977,20.65473937988281,-5.477732192277909
460,460,1607641200.006732,187289,0.0,-5.5157321774959565
461,461,1607641202.473119,187554,1.500000238418579,-5.570732132196427
462,462,1607641203.899084,187699,0.0,-5.628732100725174
463,463,1607641205.7583961,187924,5.498013973236084,-5.776803413629532
464,464,1607641208.556495,188229,6.299996376037598,-5.713803449869156
465,465,1607641211.336213,188579,0.0,-5.96488009095192
466,466,1607641212.604477,188709,12.049017906188965,-5.943400474786759
467,467,1607641214.559005,188924,8.299995422363281,-6.127487064599991
468,468,1607641215.703011,189074,18.81991577148437,-5.939287906885147
469,469,1607641218.002597,189279,18.84187126159668,-5.829869142770767
470,470,1607641235.993057,190949,0.0,-6.139530359506607
471,471,1607641242.692343,191649,14.213354110717773,-6.166386896371842
472,472,1607641248.797523,192349,0.0,-6.217386871576309
473,473,1607641249.878441,192474,21.175315856933594,-6.197785793542862
474,474,1607641251.087302,192579,16.987144470214847,-6.258030678033829
475,475,1607641254.024427,192974,11.911126136779785,-6.138919416666031
476,476,1607641257.8080812,193409,0.0,-6.228919397592545
477,477,1607641263.073383,193953,-393.52911376953125,-10.458159643411637
478,478,1607641265.925418,194273,0.0,-10.606721588373183
479,479,1607641269.6957731,194653,11.113941192626953,-10.495582176446915
480,480,1607641271.936881,194928,20.81553840637207,-10.409862056970596
481,481,1607641277.108041,195468,20.165491104125977,-10.409759060144424
482,482,1607641279.3910801,195628,0.0,-10.409759060144424
483,483,1607641280.651509,195733,18.794260025024414,-10.363816639184952
484,484,1607641283.3370938,196073,11.66523265838623,-10.394325968027115
485,485,1607641284.963153,196208,0.0,-10.493140588998795
486,486,1607641289.443873,196697,23.34631729125977,-10.365677458047866
487,487,1607641291.298883,196802,7.877115249633789,-10.408409439325332
488,488,1607641292.6283581,196967,0.0,-10.452724272012711
489,489,1607641293.508086,197067,0.0,-10.452724272012711
490,490,1607641296.353442,197357,15.785351753234865,-10.294870754480362
491,491,1607641304.916668,198277,17.51905632019043,-10.168680168390274
492,492,1607641309.073569,198767,12.244876861572266,-10.102231370210648
493,493,1607641315.307233,199542,4.77968168258667,-10.17705707192421
494,494,1607641318.584456,199897,15.148808479309082,-10.246291147470474
495,495,1607641325.741425,200457,13.627022743225098,-10.394645916223526
496,496,1607641328.404371,200752,18.581790924072266,-10.392345138788222
497,497,1607641333.229308,201272,0.0,-10.575335079431534
498,498,1607641334.272462,201412,13.155224800109865,-6.560323053598404
499,499,1607641336.372489,201582,21.18820571899414,-6.3484409964084625
500,500,1607641337.78604,201767,0.0,-6.3484409964084625
501,501,1607641340.0210366,202012,2.799999475479126,-6.3394410049915315
502,502,1607641346.059423,202617,17.863079071044922,-6.160810214281082
503,503,1607641347.3827634,202787,5.546669006347656,-6.105343524217606
504,504,1607641349.353461,203027,7.363828659057617,-6.03170523762703
505,505,1607641351.438359,203157,3.7999985218048096,-5.993705252408981
506,506,1607641362.440572,204407,7.103330135345459,-6.0833309972286225
507,507,1607641364.756449,204647,22.346569061279297,-6.021236366033554
508,508,1607641365.8996198,204767,1.4000002145767212,-6.079412739276886
509,509,1607641368.70749,205082,9.663382530212402,-6.053778870105743
510,510,1607641370.121624,205217,0.0,-6.322049915790558
511,511,1607641374.969748,205747,25.29999351501465,-2.2255429005622864
512,512,1607641375.693943,205847,16.028549194335938,-2.065257408618927
513,513,1607641382.479812,206582,10.596757888793944,-2.192103435993195
514,514,1607641384.010999,206722,0.6000000238418579,-2.21110343337059
515,515,1607641384.7158642,206822,2.5999996662139893,-2.236295067071915
516,516,1607641389.41361,207350,0.0,-2.42968360543251
517,517,1607641391.728672,207645,7.899994850158691,-2.3506836569309235
518,518,1607641393.009607,207755,19.22245979309082,-2.1674590599536896
519,519,1607641394.626502,207970,0.0,-2.1674590599536896
520,520,1607641396.3754132,208160,0.0,-2.1674590599536896
521,521,1607641398.2673,208335,20.8523006439209,-1.9589360535144806
522,522,1607641399.775694,208530,33.13272476196289,-1.7057690918445587
523,523,1607641408.842599,209530,19.31117057800293,-1.5216573870182037
524,524,1607641420.670518,210410,4.5099711418151855,-1.687121526002884
525,525,1607641421.8711786,210555,8.283353805541992,-1.6412879741191864
526,526,1607641423.814854,210765,18.074594497680664,-1.633371695280075
527,527,1607641431.618767,211640,31.54557228088379,-1.4576372516155243
528,528,1607641436.128608,212180,6.125048637390138,-1.4663867223262788
529,529,1607641438.9581802,212545,4.745360851287842,-1.6347825706005097
530,530,1607641440.69191,212645,7.972113132476807,-1.7170856702327728
531,531,1607641444.929599,213140,4.432131767272949,-1.6727643525600433
532,532,1607641450.126776,213755,0.0,-1.6727643525600433
533,533,1607641460.8396866,214915,-396.8793029785156,-5.962844766378403
534,534,1607641463.507406,215175,8.087390899658201,-5.881970857381821
535,535,1607641466.8491788,215575,14.200017929077148,-5.9311001527309415
536,536,1607641471.30749,215970,6.999995708465576,-6.035282057523728
537,537,1607641473.409386,216186,-382.0143737792969,-9.876425796747208
538,538,1607641477.37605,216646,13.11406421661377,-9.74528515458107
539,539,1607641478.8078141,216791,16.920642852783207,-9.69875137925148
540,540,1607641481.4174778,217111,29.855239868164066,-9.490198961496354
541,541,1607641483.216053,217274,0.0,-9.706213556528091
542,542,1607641487.768806,217789,24.74954414367676,-5.536259313821793
543,543,1607641512.643065,220304,2.9999992847442627,-5.728396085500717
544,544,1607641514.234187,220504,18.82651138305664,-1.661721853017807
545,545,1607641515.978313,220714,33.81803512573242,-1.3235415017604828
546,546,1607641517.9234734,220924,20.577831268310547,-1.1207631891965866
547,547,1607641524.901863,221629,43.663970947265625,-0.6841234797239304
548,548,1607641528.597908,222064,7.388514041900635,-0.7208981674909591
549,549,1607641534.712524,222659,32.76980972290039,-0.39320007026195525
550,550,1607641536.528326,222874,19.56537437438965,-0.3875773972272873
551,551,1607641537.548772,222994,1.1000001430511477,-0.3765773957967758
552,552,1607641544.334882,223659,1.4000002145767212,-0.675473912358284
553,553,1607641545.415255,223799,28.08757209777832,-0.5556312876939774
554,554,1607641546.676672,223954,9.700000762939453,-0.4616312801837921
555,555,1607641549.665716,224274,18.201618194580078,-0.40561521649360655
556,556,1607641551.377486,224509,1.700000286102295,-0.7578034460544586
557,557,1607641553.968188,224794,6.96729040145874,-0.7791305267810822
558,558,1607641556.023571,225049,2.1000001430511475,-0.8845200669765473
559,559,1607641567.0324788,226104,11.77597713470459,-0.9733076894283295
560,560,1607641569.80036,226359,24.09671401977539,-0.7323405492305756
561,561,1607641577.439174,227104,12.709720611572266,-0.6202433454990387
562,562,1607641579.188067,227229,6.211475849151611,-0.5581285870075225
563,563,1607641591.179153,228500,7.784113883972168,-0.5352675879001617
564,564,1607641592.506916,228665,12.741947174072266,-0.4708480799198151
565,565,1607641611.125151,230367,7.042238712310791,-0.40042569279670714
566,566,1607641616.520509,231032,16.685798645019528,-0.3540578854084015
567,567,1607641618.079619,231197,0.0,-0.4370578396320343
568,568,1607641623.080401,231692,3.399998903274536,-0.5912570083141326
569,569,1607641624.10584,231827,0.0,-0.7796757209300995
570,570,1607641628.031568,232272,17.820716857910156,-0.6014685523509979
571,571,1607641632.094025,232702,11.800008773803713,-0.6256020057201386
572,572,1607641633.327651,232862,20.070037841796875,-0.4249016273021698
573,573,1607641635.302398,233077,12.300010681152346,-0.5136546790599823
574,574,1607641646.584234,234192,26.84705352783203,-0.4150555884838104
575,575,1607641648.232451,234402,25.283639907836914,-0.28133045077323915
576,576,1607641649.512666,234557,0.0,-0.28133045077323915
577,577,1607641651.841817,234717,34.045589447021484,3.9944165813922883
578,578,1607641656.854213,235262,10.868885040283203,4.10310543179512
579,579,1607641659.227375,235562,3.1999990940093994,4.023966010808945
580,580,1607641661.390001,235755,0.0,3.815810626745224
581,581,1607641662.833778,235945,10.681307792663574,3.7209687936306
582,582,1607641664.223681,236100,12.915722846984865,3.8501260221004485
583,583,1607641670.175774,236750,14.000118255615234,3.802184604406357
584,584,1607641672.148344,237030,0.0,3.6855322778224946
585,585,1607641678.027476,237698,4.699997901916504,3.7325322568416595
586,586,1607641679.324627,237848,5.738565444946289,3.556454738378525
587,587,1607641683.6560152,238263,13.779608726501465,3.6154796731472016
588,588,1607641691.53956,239193,0.0,3.6154796731472016
589,589,1607641694.5049212,239523,19.94827079772949,3.8149623811244964
590,590,1607641713.729126,241213,22.87701416015625,3.8858790051937104
591,591,1607641716.729467,241563,22.2744083404541,3.933432525396347
592,592,1607641718.818973,241778,30.356353759765625,4.114547294378281
593,593,1607641722.523272,242118,22.513858795166016,4.2918890655040745
594,594,1607641724.2434552,242323,0.0,4.140400980710983
595,595,1607641727.172245,242628,28.96894454956055,4.293820198774338
596,596,1607641728.5307686,242758,15.511878967285154,4.263121079206467
597,597,1607641738.128189,243758,3.099999189376831,4.294121071100235
598,598,1607641738.999577,243873,6.899995803833008,4.231568781137466
599,599,1607641748.212017,244839,0.0,4.019686723947525
600,600,1607641749.9237509,245048,-386.2696533203125,0.15699019074440002
601,601,1607641763.2647688,246521,0.0,0.12899019598960876
602,602,1607641769.736536,247226,24.025487899780273,0.19061428427696228
603,603,1607641772.9040759,247540,-392.8558349609375,-3.793410755395889
604,604,1607641779.0142891,248215,0.0,-3.8670490419864656
605,605,1607641788.366615,249270,21.5007438659668,-3.6900415885448457
606,606,1607641792.888989,249795,0.0,-3.7610748898983
607,607,1607641798.544108,250158,8.326798439025879,-3.9012725961208345
608,608,1607641803.568023,250673,33.633499145507805,-3.5789376068115235
609,609,1607641806.093767,250973,28.47256278991699,-3.3908458042144773
610,610,1607641807.232706,251073,0.4000000059604645,-3.386845804154873
611,611,1607641813.190139,251767,3.58447813987732,-3.604000957906246
612,612,1607641814.200487,251897,11.300006866455078,-3.651286381185055
613,613,1607641817.078134,252187,0.0,-3.7572539600729944
614,614,1607641818.5972881,252377,15.922682762145994,-3.6040271326899527
615,615,1607641821.071918,252622,12.864282608032227,-3.5013843032717706
616,616,1607641824.600882,253048,-392.7369384765625,-7.428753688037395
617,617,1607641825.89565,253158,0.0,-7.5077536365389825
618,618,1607641826.836768,253288,0.0,-7.69997823446989
619,619,1607641832.371859,253832,0.0,-7.69997823446989
620,620,1607641834.94736,254112,4.299998283386231,-7.656978251636028
621,621,1607641836.1427019,254232,11.199631690979004,-7.753504941165447
622,622,1607641836.9592938,254347,3.699998617172241,-8.047832202613353
623,623,1607641840.210636,254707,18.490406036376953,-8.056039848029613
624,624,1607641843.081486,255062,0.0,-8.101139559447766
625,625,1607641846.720372,255457,5.199997425079347,-8.131973123252392
626,626,1607641851.135698,255957,9.811758041381836,-8.21460148781538
627,627,1607641854.530025,256319,0.0,-8.530057210624218
628,628,1607641855.88117,256504,16.47818946838379,-8.42652580231428
629,629,1607641857.6576052,256689,32.352508544921875,-8.150454325377941
630,630,1607641862.773884,257154,20.108684539794922,-8.02908861130476
631,631,1607641866.247161,257534,21.1171932220459,-7.86223799675703
632,632,1607641868.385641,257739,14.826458930969238,-7.713973407447338
633,633,1607641872.899696,258224,1.1000001430511477,-3.7341803762316705
634,634,1607641873.936274,258329,6.599996089935303,-3.7490543243288994
635,635,1607641878.550513,258769,16.140863418579098,-3.7296458694338797
636,636,1607641883.791742,259349,0.0,-3.7996458265185358
637,637,1607641884.668951,259459,7.99999475479126,0.10049785882234573
638,638,1607641885.767267,259599,0.0,-0.03064278334379196
639,639,1607641899.055079,260684,20.796844482421875,0.008119232952594722
640,640,1607641901.585317,260959,0.0,-0.29043316572904593
641,641,1607641903.4985108,261139,21.50282287597656,-0.07540493696928036
642,642,1607641904.33269,261244,0.0,-0.32290037840604796
643,643,1607641908.306639,261664,19.321002960205078,-0.1596903416514398
644,644,1607641909.198508,261774,11.163039207458496,-0.23632506340742127
645,645,1607641911.1485732,262014,20.246870040893555,-0.3720367142558099
646,646,1607641917.034291,262668,3.1999990940093994,-0.5458150359988214
647,647,1607641917.975285,262798,6.4999961853027335,-0.9174547836184503
648,648,1607641919.750167,263003,3.099999189376831,-0.9603399321436883
649,649,1607641924.4214349,263460,-382.01123046875,-5.108150334060192
650,650,1607641929.650439,264030,14.75512409210205,-5.156252836883068
651,651,1607641931.345673,264180,9.975171089172363,-5.067501127421856
652,652,1607641934.276415,264550,0.0,-5.081501129567624
653,653,1607641935.527475,264655,24.360942840576172,-5.118767422139644
654,654,1607641936.850678,264815,0.0,-5.2157674297690395
655,655,1607641938.1387286,264975,7.516200065612793,-5.322621611058712
656,656,1607641941.819107,265350,21.961429595947266,-5.120007317960262
657,657,1607641945.9612858,265790,14.14972972869873,-5.048182924687862
658,658,1607641946.9308429,265910,0.0,-5.069182926118374
659,659,1607641947.814154,266020,9.254064559936523,-5.094402051866054
660,660,1607641948.991195,266130,0.0,-5.335369192063808
661,661,1607641955.6152446,266775,16.545259475708008,-5.297013803422451
662,662,1607641956.692751,266900,8.731358528137207,-5.271814976632595
663,663,1607641963.172659,267596,0.0,-5.349656115472317
664,664,1607641966.03519,267876,22.00163078308105,-5.257059279382229
665,665,1607641966.9027731,267991,6.790814399719237,-5.259573522508145
666,666,1607641968.531713,268166,19.438180923461914,-5.232049699723721
667,667,1607641974.076768,268773,-390.359130859375,-9.13564100831747
668,668,1607641977.6995401,269209,15.35586929321289,-9.016082304418086
669,669,1607641982.0341651,269619,-389.5730895996094,-12.91181320041418
670,670,1607641989.841811,270112,16.371513366699222,-12.92630523532629
671,671,1607641992.180775,270327,0.0,-13.044305323064327
672,672,1607641993.021964,270437,0.0,-13.245005701482295
673,673,1607641994.4051766,270622,0.0,-13.36800580829382
674,674,1607641995.474667,270727,13.53344440460205,-13.50114189952612
675,675,1607641999.404819,271112,18.124839782714844,-13.57272990077734
676,676,1607642001.799316,271402,30.06484603881836,-13.272081440389156
677,677,1607642005.41843,271772,18.53289604187012,-13.42720837444067
678,678,1607642006.706261,271932,33.380916595458984,-13.202088058888911
679,679,1607642009.72494,272234,0.0,-13.234088049829007
680,680,1607642012.072073,272424,20.122663497924805,-13.032861414849759
681,681,1607642013.979233,272604,28.62348937988281,-12.853439598977566
682,682,1607642018.009983,273062,0.0,-12.982596827447415
683,683,1607642020.995624,273402,24.56807518005371,-12.87691725820303
684,684,1607642021.987922,273522,10.500003814697266,-12.771917220056057
685,685,1607642024.156018,273722,25.673770904541016,-12.562179490029813
686,686,1607642034.048868,274884,15.086505889892578,-12.468700085580348
687,687,1607642035.55965,275074,22.13055992126465,-12.385190573632718
688,688,1607642039.475058,275549,3.9999983310699454,-12.345190590322018
689,689,1607642047.887426,276439,9.022191047668457,-12.454451387822628
690,690,1607642054.343807,277144,11.157537460327148,-12.571646154820918
691,691,1607642063.6449714,278149,23.137792587280273,-12.563012312352658
692,692,1607642065.641774,278344,24.467758178710927,-12.621898268163203
693,693,1607642068.4341419,278669,8.214664459228517,-12.764890211522578
694,694,1607642073.893166,279174,0.0,-12.764890211522578
695,695,1607642075.184601,279279,6.378098487854004,-12.990798672139645
696,696,1607642076.523336,279444,6.899995803833008,-13.076917503774165
697,697,1607642079.101429,279719,18.747743606567386,-12.92044005960226
698,698,1607642080.559161,279864,17.81770896911621,-12.811262927949429
699,699,1607642085.819675,280079,18.33538818359375,-12.62790904611349
700,700,1607642092.129143,280809,8.248786926269531,-8.68272464364767
701,701,1607642097.951657,281504,0.0,-8.68272464364767
702,702,1607642100.537328,281724,20.467164993286133,-8.718307872712613
703,703,1607642102.4008286,281934,31.10942459106445,-4.478655277192592
704,704,1607642113.501329,283169,17.419387817382812,-4.304461399018765
705,705,1607642114.48247,283289,2.6999995708465576,-4.492468841969967
706,706,1607642119.019607,283799,0.0,-4.492468841969967
707,707,1607642123.538384,284272,31.51960563659668,-4.260540769994259
708,708,1607642129.864108,284997,38.609371185302734,-4.210782049596309
709,709,1607642133.479574,285307,19.504878997802734,-4.300458887517452
710,710,1607642140.049874,286042,10.70000457763672,-4.19745884180069
711,711,1607642148.2459311,286927,20.484153747558594,-4.028462085723877
712,712,1607642150.141149,287147,23.7791805267334,-3.903670349121094
713,713,1607642155.978272,287797,6.4063053131103525,-3.8396072959899903
714,714,1607642157.244278,287962,3.7999985218048096,-3.9608341383934023
715,715,1607642162.475678,288436,14.635627746582033,-3.943120687007904
716,716,1607642163.784586,288603,0.0,-0.015751302242279053
717,717,1607642165.404803,288753,5.946723937988281,0.04371593713760376
718,718,1607642171.055636,289278,6.399996280670166,0.10771589994430542
719,719,1607642175.236105,289703,26.923301696777344,0.3769489169120789
720,720,1607642177.440174,289858,0.0,0.3339489340782166
721,721,1607642184.649108,290203,2.6999995708465576,0.24895261287689208
722,722,1607642186.923273,290423,3.9999983310699454,0.25195261001586916
723,723,1607642188.3505619,290613,-389.00592041015625,-3.823010654449463
724,724,1607642189.324626,290718,0.0,-3.823010654449463
725,725,1607642200.9586804,291959,0.0,-3.8750106287002564
726,726,1607642203.902394,292274,23.875009536743164,-3.734378113746643
727,727,1607642205.225626,292439,-397.1608581542969,-7.705986695289612
728,728,1607642213.735485,293429,12.50550651550293,-7.74571352481842
729,729,1607642215.423179,293599,16.271888732910153,-7.906519722938538
730,730,1607642216.9989939,293799,0.0,-8.107606568336486
731,731,1607642218.2946231,293984,36.77183151245117,-7.951060185432434
732,732,1607642220.064894,294144,9.966761589050293,-7.999657158851623
733,733,1607642222.968869,294449,22.89426231384277,-7.781714537143707
734,734,1607642227.479162,294984,21.982505798339844,-7.627889440059662
735,735,1607642238.2661052,296154,19.15492248535156,-7.597748849391937
736,736,1607642239.369058,296269,10.800786018371582,-7.489740989208221
737,737,1607642240.143302,296369,13.559770584106445,-7.43414323091507
738,738,1607642254.656163,297899,0.0,-7.43414323091507
739,739,1607642260.47536,298584,18.934654235839844,-7.45276513338089
740,740,1607642265.27483,299109,21.710302352905273,-7.235662109851837
741,741,1607642267.489264,299329,0.0,-7.450690338611603
742,742,1607642268.762642,299496,0.0,-7.450690338611603
743,743,1607642270.4634962,299696,0.0,-7.643900368213654
744,744,1607642278.575418,300211,0.0,-7.755530760288239
745,745,1607642280.958785,300356,7.704483985900879,-7.880954620838165
746,746,1607642282.003259,300491,23.102806091308594,-7.681926550865174
747,747,1607642283.100898,300646,0.0,-7.7469265127182005
748,748,1607642288.0011199,301187,28.2658805847168,-7.495267698764801
749,749,1607642289.659981,301397,12.32589340209961,-3.5518964600563048
750,750,1607642292.033921,301617,0.0,-3.6994477009773252
751,751,1607642296.737603,302147,46.69100952148438,-3.3322893166542054
752,752,1607642299.069035,302439,-396.8999938964844,-7.301289255619049
753,753,1607642302.480537,302794,12.260098457336426,-7.4222976994514465
754,754,1607642305.1260116,303079,18.27501106262207,-7.239547588825226
755,755,1607642306.329892,303214,0.0,-7.314709589481354
756,756,1607642307.772432,303409,10.805291175842283,-7.426270973682404
757,757,1607642311.880817,303789,12.75266170501709,-7.4402416539192195
758,758,1607642312.992615,303944,8.799997329711914,-7.352241680622101
759,759,1607642320.655848,304684,0.0,-7.444782326221466
760,760,1607642324.552373,305129,6.162848949432372,-7.383153836727143
761,761,1607642327.670114,305509,0.0,-7.548606431484222
762,762,1607642331.1062539,305879,3.099999189376831,-7.604920024871826
763,763,1607642335.070473,306339,0.0,-7.604920024871826
764,764,1607642336.2008939,306499,17.682308197021484,-7.648113250732422
765,765,1607642338.5454712,306724,19.61985969543457,-7.5198227977752685
766,766,1607642341.865499,307054,0.0,-7.714204607009887
767,767,1607642349.106623,307884,4.135230541229248,-3.7692609930038454
768,768,1607642350.326355,308044,9.952669143676758,-3.8232929944992065
769,769,1607642353.400141,308339,15.862445831298828,0.2310623598098755
770,770,1607642357.0921009,308734,10.462165832519533,0.17196888446807856
771,771,1607642373.694385,310132,3.899998426437378,0.21096886873245235
772,772,1607642375.87874,310337,28.79159164428711,0.4988847851753235
773,773,1607642377.075183,310492,15.504030227661133,0.6539250874519348
774,774,1607642378.022993,310607,2.499999761581421,0.5435906410217285
775,775,1607642394.4715981,312512,0.0,0.3623422431945801
776,776,1607642397.232168,312826,-392.7947998046875,-3.8662542152404784
777,777,1607642400.647173,313146,31.63693618774414,-3.7352138137817383
778,778,1607642403.16996,313441,30.134525299072266,-3.7676777267456054
779,779,1607642408.967117,314079,9.967388153076172,-3.6680038452148436
780,780,1607642410.551521,314249,7.799994945526122,-3.7912305307388308
781,781,1607642411.350631,314359,19.8267765045166,-3.8791976594924926
782,782,1607642412.671129,314524,12.750187873840332,-3.751695780754089
783,783,1607642414.326991,314669,6.572319030761719,-3.9316533422470092
784,784,1607642415.486274,314829,7.799994945526122,-3.9586534309387207
785,785,1607642419.406558,315239,0.0,-4.215391139984131
786,786,1607642420.633475,315390,0.0,-4.366256198883057
787,787,1607642421.42663,315495,7.699995040893555,-4.510561847686768
788,788,1607642424.424333,315805,12.7960205078125,-4.422601625919342
789,789,1607642432.765307,316605,7.991104602813723,-4.432912490367889
790,790,1607642436.928448,317070,8.588888168334961,-4.4585989832878115
791,791,1607642439.767313,317356,-398.9018249511719,-8.678995158672333
792,792,1607642440.875126,317506,12.320602416992188,-8.80046671628952
793,793,1607642443.7311866,317791,8.199995040893555,-8.80061341047287
794,794,1607642448.35784,318326,2.000000238418579,-8.780613408088684
795,795,1607642453.4089,318931,27.8616943359375,-8.565777449607848
796,796,1607642456.50326,319276,43.26478958129883,-8.20212951183319
797,797,1607642459.198488,319631,6.699995994567871,-8.322606987953186
798,798,1607642468.013162,320091,7.070453643798827,-8.43007954120636
799,799,1607642469.76269,320246,13.921939849853516,-8.474214024543762
800,800,1607642473.638465,320676,0.0,-8.556701893806457
801,801,1607642478.407213,321076,16.352436065673828,-8.39317753314972
802,802,1607642479.61349,321201,23.681156158447266,-8.361037621498108
803,803,1607642491.910236,322346,0.0,-8.672131867408753
804,804,1607642493.1192212,322481,0.0,-8.84632574558258
805,805,1607642496.9418118,322876,2.200000047683716,-8.85132574081421
806,806,1607642505.430461,323710,-384.66546630859375,-12.697980403900146
807,807,1607642512.19383,324450,0.0,-13.013176460266113
808,808,1607642514.193209,324635,27.672895431518555,-13.122541217803954
809,809,1607642515.668467,324790,0.0,-13.317590007781982
810,810,1607642517.972092,325055,29.20869064331055,-13.132503147125243
811,811,1607642520.002238,325230,8.603684425354004,-13.25130784034729
812,812,1607642523.385,325550,25.1184139251709,-13.237915506362915
813,813,1607642525.930946,325805,0.0,-13.30197855949402
814,814,1607642530.951952,326235,7.199995517730713,-13.26797858953476
815,815,1607642532.352918,326390,21.210674285888672,-13.202228124141692
816,816,1607642538.050338,327000,11.174600601196287,-13.09048211812973
817,817,1607642547.481852,327915,0.0,-13.149949357509612
818,818,1607642552.271935,328290,17.205474853515625,-13.041894571781159
819,819,1607642563.372082,329455,5.947588920593263,-13.251651699542998
820,820,1607642564.641607,329600,28.81511116027832,-12.963500587940215
821,821,1607642565.882536,329705,21.251829147338867,-12.777982292175293
822,822,1607642567.667851,329885,12.000009536743164,-12.697982180118562
823,823,1607642573.123063,330041,0.0,-8.807922976016998
824,824,1607642577.097575,330466,20.34879493713379,-8.60443502664566
825,825,1607642580.956371,330816,13.968034744262695,-8.464754679203033
826,826,1607642585.587543,331316,41.46014404296875,-8.288903334140777
827,827,1607642586.6518419,331431,0.0,-4.3172947525978085
828,828,1607642592.494169,331973,9.80000114440918,-4.344349806308746
829,829,1607642595.7891278,332278,0.0,-4.507068693637848
830,830,1607642598.556274,332553,0.0,-4.507068693637848
831,831,1607642600.323335,332708,20.942476272583008,-4.66536224603653
832,832,1607642601.95001,332888,0.0,-4.765029861927032
833,833,1607642608.409265,333523,0.0,-4.99397248506546
834,834,1607642615.860841,334168,36.192481994628906,-4.85187272310257
835,835,1607642617.341026,334343,37.77793884277344,-4.665642559528351
836,836,1607642618.552597,334493,26.29620933532715,-4.510688326358795
837,837,1607642624.8470528,335148,0.0,-4.64628603219986
838,838,1607642626.4262311,335324,0.0,-4.64628603219986
839,839,1607642628.372405,335559,12.918328285217285,-4.706449291706085
840,840,1607642630.35708,335749,0.0,-4.923552315235138
841,841,1607642632.72354,336064,36.25982284545898,-4.560954086780548
842,842,1607642634.455171,336224,23.15231513977051,-4.329430935382843
843,843,1607642635.55868,336369,23.81462097167969,-4.091284725666046
844,844,1607642637.722341,336629,5.424816608428955,-4.037036559581757
845,845,1607642639.110978,336764,8.566244125366211,-4.028418958187103
846,846,1607642641.618546,336984,14.462796211242676,-4.114819056987763
847,847,1607642642.75702,337109,7.40846061706543,-4.040734450817109
848,848,1607642647.1724892,337604,1.8000003099441528,-4.3053932535648345
849,849,1607642650.493174,337932,25.52195930480957,-4.173432594537735
850,850,1607642651.845839,338087,15.289559364318848,-4.020537000894547
851,851,1607642662.199337,339091,12.900012969970705,-4.358446966409684
852,852,1607642664.0502028,339251,10.903837203979492,-0.28040865540504456
853,853,1607642665.199683,339371,24.89334297180176,-0.1540762102603912
854,854,1607642676.456384,340005,35.089534759521484,0.01406902670860294
855,855,1607642680.778352,340410,7.607762813568115,0.0901466548442841
856,856,1607642684.737202,340805,12.763575553894045,0.10972949862480172
857,857,1607642691.266938,341475,19.96196174621582,0.18182249903678901
858,858,1607642705.396837,342700,17.164436340332028,0.2654668891429901
859,859,1607642710.893287,343241,0.0,0.2654668891429901
860,860,1607642713.483095,343526,0.8000000715255737,0.21183840036392212
861,861,1607642717.059398,343861,3.3883347511291504,0.24572174787521361
862,862,1607642718.335514,343996,0.4000000059604645,0.21872175604104996
863,863,1607642722.4318054,344391,13.100013732910154,0.3497218933701515
864,864,1607642725.834842,344711,4.499998092651367,0.21789879232645035
865,865,1607642728.86778,345056,0.0,0.021700195372104644
866,866,1607642731.5377526,345211,0.0,0.021700195372104644
867,867,1607642733.118663,345406,3.1999990940093994,0.012347880899906159
868,868,1607642738.417984,345940,3.7202203273773193,-0.049976607263088224
869,869,1607642739.473546,346040,12.030689239501953,-0.08829417318105698
870,870,1607642744.329779,346490,13.37399959564209,-0.059175835549831406
871,871,1607642745.8835108,346635,3.7999985218048096,-0.06017583459615709
872,872,1607642750.051873,347085,0.0,-0.3480917510390282
873,873,1607642754.39942,347535,5.240654468536377,-0.4507255086302757
874,874,1607642759.040035,348034,0.0,-0.47572550624608995
875,875,1607642768.398334,348998,14.5495023727417,-0.33023048251867293
876,876,1607642769.8324301,349158,13.985241889953613,3.737569934427738
877,877,1607642774.0534382,349598,18.49391746520996,3.6061397472023966
878,878,1607642775.172867,349698,3.3736464977264404,3.338530959188938
879,879,1607642783.0173962,350046,0.0,3.238857077658176
880,880,1607642786.058656,350361,12.426408767700195,3.2851212158799172
881,881,1607642787.253984,350511,21.47306251525879,3.301584075987339
882,882,1607642790.6391199,350800,-394.5224609375,-0.7711424121260643
883,883,1607642792.876291,350989,-387.0143432617188,-4.70700903505087
884,884,1607642795.7729301,351274,22.838178634643555,-4.5566271981596955
885,885,1607642797.9636269,351494,0.0,-4.5566271981596955
886,886,1607642799.724751,351679,7.392037391662598,-4.48270682424307
887,887,1607642800.956197,351822,0.0,-4.559706774652005
888,888,1607642803.76837,352097,0.0,-4.68766697973013
889,889,1607642807.4507608,352527,12.17202091217041,-4.645857816636563
890,890,1607642809.150455,352702,35.4024543762207,-4.377722154557706
891,891,1607642813.781034,353232,12.852340698242188,-0.26018049806356486
892,892,1607642814.820978,353382,22.363086700439453,-0.1597556552290922
893,893,1607642818.105203,353732,21.365310668945312,-0.028102498948574636
894,894,1607642823.153336,354157,27.939838409423828,0.23129588276147786
895,895,1607642825.6727526,354502,34.505802154541016,0.297736960947513
896,896,1607642830.3725526,354992,10.507613182067873,-0.02983480304479656
897,897,1607642839.083917,355852,5.10499906539917,-0.04578477233648357
898,898,1607642849.780952,356869,-392.4993591308594,-4.041482900083065
899,899,1607642857.16596,357554,16.970623016357422,-4.010996068418026
900,900,1607642861.444415,357989,25.167320251464844,-3.759322865903378
901,901,1607642869.844793,358869,0.0,-3.9228472265601164
902,902,1607642871.797688,359120,-388.8656921386719,-8.048315709531307
903,903,1607642876.092618,359621,6.099996566772461,-7.987315743863583
904,904,1607642890.9806054,360686,27.873979568481445,-7.708575948178768
905,905,1607642893.037894,360856,25.4073429107666,-7.476502519547939
906,906,1607642896.8467536,361191,25.80335807800293,-3.3718142756819725
907,907,1607642900.9793198,361651,16.977302551269528,-3.202041250169277
908,908,1607642905.699024,362186,0.0,-3.4787702044844626
909,909,1607642907.2261279,362386,8.949175834655762,-3.3892784461379053
910,910,1607642908.9638212,362559,-398.82421875,-7.66960754007101
911,911,1607642924.504152,364184,16.21452522277832,-7.593499132096768
912,912,1607642925.467326,364319,30.9444637298584,-7.535238634049892
913,913,1607642926.607802,364479,27.99589729309082,-7.255279661118984
914,914,1607642927.950377,364614,16.994504928588867,-7.157334567010403
915,915,1607642930.896116,364984,9.206486701965332,-7.277376442849636
916,916,1607642933.309334,365239,8.291924476623535,-7.306203204095364
917,917,1607642937.1873062,365707,9.870331764221193,-7.207499886453152
918,918,1607642938.466517,365882,0.0,-7.379554634988308
919,919,1607642944.9715939,366562,31.298377990722656,-7.126046744287014
920,920,1607642947.6483018,366837,11.931507110595705,-7.29488278478384
921,921,1607642949.347493,367057,0.0,-7.507401076257229
922,922,1607642950.5481188,367172,18.12897491455078,-7.446111422479152
923,923,1607642952.300942,367372,36.408199310302734,-7.082029429376125
924,924,1607642961.574573,368408,25.925891876220703,-7.026258459985256
925,925,1607642972.539559,369578,16.20918083190918,-7.0038469991087915
926,926,1607642975.849514,369903,15.802216529846193,-7.260426274240017
927,927,1607642985.078034,370407,31.068347930908203,-6.949742794930935
928,928,1607642991.8268108,371211,-387.3074951171875,-10.920817757546901
929,929,1607642996.086167,371730,2.000000238418579,-10.900817755162716
930,930,1607642997.0968132,371875,10.900005340576172,-10.791817701756955
931,931,1607643001.58444,372310,0.0,-11.001242464482784
932,932,1607643002.876803,372475,1.4000002145767212,-10.987242462337017
933,933,1607643006.822952,372925,11.027806282043457,-10.876964399516583
934,934,1607643011.549113,373440,30.82359504699707,-10.9306532689929
935,935,1607643014.1329038,373690,12.800012588500975,-11.180432531535626
936,936,1607643017.636793,374075,5.3999972343444815,-11.389394652545452
937,937,1607643020.929564,374480,25.05806541442871,-11.138813998401165
938,938,1607643025.203779,374960,26.27660179138184,-10.876047980487346
939,939,1607643026.778878,375125,30.48348426818848,-10.700396420657635
940,940,1607643028.313062,375280,10.467168807983398,-10.5957247325778
941,941,1607643031.883802,375605,3.299998998641968,-10.92532297104597
942,942,1607643044.179583,376985,12.77031421661377,-11.029142980277538
943,943,1607643047.752465,377360,7.307214736938477,-11.19421704262495
944,944,1607643050.4601939,377670,29.18799591064453,-10.956585249602794
945,945,1607643053.2944946,378030,22.255760192871094,-10.819690088927747
946,946,1607643059.850592,378780,0.0,-10.964318051040173
947,947,1607643068.035141,379669,0.0,-11.038402657210828
948,948,1607643077.912428,380174,0.0,-11.056402660310269
949,949,1607643082.797522,380689,24.026857376098643,-11.071353679597378
950,950,1607643083.885082,380789,8.714351654052733,-11.13710575670004
951,951,1607643085.083761,380939,0.0,-11.266105886399746
952,952,1607643092.072002,381624,21.150848388671875,-11.163635774552823
953,953,1607643093.664404,381836,-392.7384948730469,-15.339954153001308
954,954,1607643094.991625,381996,12.536386489868164,-15.565485635697842
955,955,1607643096.810361,382166,13.487579345703125,-15.506687470376491
956,956,1607643102.196945,382776,0.0,-15.634323225915432
957,957,1607643109.465499,383591,10.788008689880373,-15.726062756478786
958,958,1607643112.672044,384016,9.587310791015623,-15.80183401197195
959,959,1607643116.00353,384411,0.0,-15.80183401197195
960,960,1607643122.557529,385101,11.82791233062744,-15.691554889380932
961,961,1607643123.96175,385251,14.449625015258787,-15.580941986739635
962,962,1607643125.023314,385411,2.501795768737793,-15.559924029111862
963,963,1607643125.9855368,385536,33.725379943847656,-15.353670367002486
964,964,1607643128.739063,385806,0.0,-15.398670347929
965,965,1607643131.4811301,386121,17.348894119262695,-15.225181406736374
966,966,1607643135.77645,386604,-389.1272888183594,-19.11645429491997
967,967,1607643139.509615,387014,4.433913230895996,-19.104115153551103
968,968,1607643140.494736,387124,5.779057025909424,-19.08352678656578
969,969,1607643144.1039279,387534,0.0,-19.2038336789608
970,970,1607643147.6213882,387909,4.499998092651367,-19.292573693990708
971,971,1607643157.029539,388889,10.200002670288086,-19.228573652505876
972,972,1607643162.007842,389439,0.0,-19.228573652505876
973,973,1607643163.1704981,389588,0.0,-19.280980197191237
974,974,1607643165.9228392,389860,7.799994945526122,-19.202980247735976
975,975,1607643173.669624,390206,0.0,-19.348475271463393
976,976,1607643176.871954,390536,11.210700035095217,-19.376220690011976
977,977,1607643178.453066,390711,14.300018310546875,-19.41815968155861
978,978,1607643183.194739,391096,0.0,-19.451896146535873
979,979,1607643187.237775,391521,27.652618408203125,-19.175369962453843
980,980,1607643191.6742866,391936,44.11780548095703,-18.858455995321275
981,981,1607643197.4135358,392471,21.42342567443848,-18.858952363729475
982,982,1607643200.543051,392741,32.848766326904304,-14.585240091085433
983,983,1607643206.04687,393231,28.786510467529297,-10.427231553792954
984,984,1607643207.8241339,393441,6.999995708465576,-10.585613383054733
985,985,1607643209.6079519,393616,18.10686683654785,-10.404544714689255
986,986,1607643224.249316,395121,29.20326805114746,-10.186432408094406
987,987,1607643225.388075,395246,31.17514991760254,-9.87468090891838
988,988,1607643227.981454,395571,0.0,-9.87468090891838
989,989,1607643229.669535,395731,0.0,-9.996401118040085
990,990,1607643231.156937,395941,23.01510429382324,-10.120274618864059
991,991,1607643233.26327,396146,12.482450485229492,-10.123973520994186
992,992,1607643237.812314,396676,28.39715385437012,-10.06363284945488
993,993,1607643239.000248,396826,7.499995231628418,-10.202286003828048
994,994,1607643242.100499,397111,10.519124031066896,-10.376493147611619
995,995,1607643246.401833,397621,14.328409194946287,-10.578267077207565
996,996,1607643250.0751472,398021,0.0,-10.683343209028244
997,997,1607643252.9515948,398296,22.929946899414066,-10.505093730688095
998,998,1607643256.1006188,398621,28.58226776123047,-6.294277461767197

